Accelerating Reductions Using Graph Neural Networks and a New Concurrent Local Search for the Maximum Weight Independent Set Problem

The Maximum Weight Independent Set problem is a fundamental NP-hard problem in combinatorial optimization with several real-world applications. Given an undirected vertex-weighted graph, the problem is to find a subset of the vertices with the highest possible weight under the constraint that no two vertices in the set can share an edge. An important part of solving this problem in both theory and practice is data reduction rules, which several state-of-the-art algorithms rely on. However, the most complicated rules are often not used in applications since the time needed to check them exhaustively becomes infeasible. In this work, we introduce three main results. First, we introduce several new data reduction rules and evaluate their effectiveness on real-world data. Second, we use a machine learning screening algorithm to speed up the reduction phase, thereby enabling more complicated rules to be applied. Our screening algorithm consults a Graph Neural Network oracle to decide if the probability of successfully reducing the graph is sufficiently large. For this task, we provide a dataset of labeled vertices for use in supervised learning. We also present the first results for this dataset using established Graph Neural Network architectures. Third, we present a new concurrent metaheuristic called Concurrent Difference-Core Heuristic. On the reduced instances, we use our new metaheuristic combined with iterated local search, called CHILS (Concurrent Hybrid Iterated Local Search). For this iterated local search, we provide a new implementation specifically designed to handle large graphs of varying densities. CHILS outperforms the current state-of-the-art on all commonly used benchmark instances, especially the largest ones.

==> data/gnn_training/critical_set/gcn.csv <==
epoch;loss;R;C;A
1;4.9197;0.059;0.2644;0.299375
2;4.18285;0.0781;0.330725;0.2684
3;3.685925;0.094375;0.38055;0.2503
4;3.32465;0.10265;0.40635;0.245575
5;3.0033;0.1079;0.425625;0.24425
6;2.673075;0.112625;0.443075;0.243475
7;2.429125;0.112425;0.448875;0.247175
8;2.20055;0.111925;0.454575;0.2514
9;2.029825;0.11135;0.4592;0.255425
10;1.903925;0.10915;0.459775;0.26075
11;1.8007;0.108225;0.461925;0.264275
12;1.7055;0.10685;0.461075;0.26705
13;1.60765;0.106075;0.45955;0.2681
14;1.5285;0.10515;0.456775;0.268875
15;1.43945;0.104025;0.453375;0.26975
16;1.39355;0.100525;0.443275;0.273125
17;1.348675;0.0996;0.440875;0.274125
18;1.311225;0.102425;0.448875;0.27175
19;1.2677;0.101325;0.4454;0.27265
20;1.22865;0.107275;0.4617;0.26695
21;1.207375;0.109825;0.469825;0.2652
22;1.1841;0.108025;0.466225;0.267525
23;1.16555;0.106475;0.462925;0.26995
24;1.145025;0.105825;0.4635;0.27175
25;1.1158;0.10195;0.4538;0.276325
26;1.086875;0.096775;0.439625;0.282275
27;1.06815;0.09895;0.448525;0.281575
28;1.05465;0.09375;0.4369;0.28865
29;1.038725;0.09445;0.44175;0.28965
30;1.0214;0.09125;0.433575;0.295475
31;1.00485;0.08805;0.426375;0.30075
32;0.97755;0.08585;0.421225;0.304625
33;0.961725;0.084325;0.419575;0.3083
34;0.952625;0.0867;0.431525;0.308175
35;0.9359;0.0836;0.423875;0.314525
36;0.924525;0.086025;0.435075;0.3139
37;0.915275;0.08495;0.435725;0.31815
38;0.90445;0.085225;0.44035;0.3205
39;0.9001;0.088375;0.45655;0.32005
40;0.89255;0.08535;0.450975;0.327125
41;0.8778;0.08505;0.452825;0.329475
42;0.858225;0.083275;0.449275;0.33405
43;0.846475;0.08305;0.450475;0.335825
44;0.834075;0.082125;0.44915;0.338775
45;0.8254;0.084375;0.45885;0.337375
46;0.8202;0.085175;0.464;0.33795
47;0.812125;0.0811;0.4508;0.345775
48;0.80525;0.0823;0.455475;0.3442
49;0.79765;0.077825;0.440625;0.351
50;0.789225;0.0789;0.4448;0.34965
51;0.781375;0.0805;0.451775;0.34765
52;0.774025;0.07945;0.449375;0.350325
53;0.77;0.0819;0.458425;0.346875
54;0.7623;0.080525;0.454425;0.349625
55;0.754775;0.080475;0.45435;0.34975
56;0.7496;0.083275;0.4639;0.345375
57;0.74125;0.080275;0.4544;0.351
58;0.730925;0.078675;0.448925;0.354075
59;0.724075;0.0783;0.4475;0.3547
60;0.7128;0.0747;0.435475;0.360775
61;0.7083;0.0807;0.455125;0.35125
62;0.7134;0.085725;0.4722;0.343
63;0.712025;0.08955;0.4859;0.337075
64;0.705;0.0868;0.4766;0.343325
65;0.693875;0.07925;0.45185;0.35635
66;0.68225;0.0752;0.43855;0.362975
67;0.671675;0.072825;0.43085;0.367075
68;0.673;0.08095;0.45805;0.35245
69;0.670725;0.084275;0.47;0.346375
70;0.67035;0.08885;0.484675;0.338775
71;0.668675;0.0898;0.487825;0.33705
72;0.660425;0.08305;0.465975;0.34885
73;0.657725;0.086375;0.476175;0.3433
74;0.6483;0.083375;0.46705;0.348375
75;0.645875;0.088125;0.481125;0.34085
76;0.64405;0.089925;0.487375;0.33725
77;0.634;0.083675;0.46705;0.348325
78;0.63255;0.08775;0.479025;0.3415
79;0.624275;0.081775;0.460825;0.35115
80;0.617525;0.082425;0.462675;0.3497
81;0.618125;0.087225;0.477275;0.339975
82;0.612875;0.08155;0.459525;0.349375
83;0.6261;0.091975;0.487;0.332825
84;0.631725;0.095025;0.495875;0.3272
85;0.628625;0.0936;0.492275;0.330175
86;0.63295;0.101175;0.514125;0.3175
87;0.613825;0.088;0.47695;0.33965
88;0.601025;0.08315;0.462;0.348825
89;0.59755;0.0822;0.4586;0.35025
90;0.589575;0.07795;0.446575;0.35645
91;0.595975;0.090625;0.4818;0.334475
92;0.60235;0.09405;0.492875;0.3279
93;0.598775;0.09425;0.493875;0.327825
94;0.59465;0.09295;0.490225;0.330275
95;0.587075;0.086975;0.475275;0.33875
96;0.5931;0.0959;0.49685;0.324875
97;0.595075;0.09;0.475375;0.3377
98;0.58825;0.085025;0.4583;0.34755
99;0.582375;0.08155;0.448625;0.3541
100;0.564475;0.068075;0.4117;0.376675
101;0.558675;0.0745;0.433975;0.3622
102;0.560525;0.0786;0.448;0.3536
103;0.56245;0.08265;0.458775;0.34585
104;0.563225;0.08405;0.46395;0.343075
105;0.5603;0.080925;0.4542;0.349725
106;0.5652;0.086625;0.468625;0.339375
107;0.56275;0.0792;0.44635;0.354075
108;0.55925;0.079875;0.448775;0.352875
109;0.557775;0.081925;0.455775;0.3488
110;0.549875;0.07565;0.439625;0.360375
111;0.546875;0.08225;0.460575;0.34765
112;0.546775;0.0837;0.46495;0.34465
113;0.5718;0.107375;0.51325;0.3136
114;0.58545;0.106075;0.50925;0.316375
115;0.58705;0.109275;0.517975;0.31165
116;0.584475;0.1044;0.501125;0.321825
117;0.557;0.08165;0.455525;0.350975
118;0.541475;0.083725;0.46235;0.347025
119;0.5341;0.0755;0.43785;0.360775
120;0.5316;0.07745;0.445075;0.356425
121;0.53115;0.0772;0.444;0.356625
122;0.530775;0.0786;0.446975;0.3532
123;0.53285;0.0823;0.459125;0.346525
124;0.533725;0.08505;0.46885;0.341425
125;0.536325;0.090425;0.483525;0.3321
126;0.537325;0.089;0.48075;0.335725
127;0.53605;0.09;0.483175;0.333725
128;0.538525;0.093275;0.4912;0.326975
129;0.5335;0.084275;0.465425;0.344775
130;0.5316;0.088725;0.4759;0.3358
131;0.5329;0.088025;0.4749;0.337625
132;0.52875;0.085275;0.4677;0.3429
133;0.5321;0.09195;0.486725;0.32835
134;0.5297;0.0851;0.46845;0.3422
135;0.5289;0.087275;0.473725;0.3381
136;0.530575;0.088725;0.4788;0.335975
137;0.527625;0.086975;0.47585;0.34035
138;0.5257;0.088925;0.4822;0.3363
139;0.523475;0.08665;0.476225;0.340275
140;0.52215;0.08625;0.47425;0.340475
141;0.519725;0.083275;0.4647;0.346175
142;0.518375;0.0837;0.466325;0.345575
143;0.515575;0.083025;0.464925;0.3472
144;0.51365;0.083325;0.466225;0.3469
145;0.516175;0.0894;0.484275;0.3359
146;0.51855;0.091125;0.489675;0.332925
147;0.51685;0.0906;0.488225;0.33395
148;0.512325;0.086425;0.4755;0.34235
149;0.507925;0.0809;0.4598;0.35265
150;0.504025;0.07925;0.4549;0.35575
151;0.503275;0.07895;0.454075;0.3564
152;0.5127;0.08695;0.476175;0.34135
153;0.5164;0.09135;0.490975;0.33425
154;0.5155;0.0922;0.49455;0.333375
155;0.515075;0.094825;0.503175;0.32935
156;0.506225;0.089925;0.492725;0.339475
157;0.49945;0.08615;0.480225;0.345525
158;0.500525;0.085;0.4766;0.347675
159;0.49825;0.08125;0.46565;0.354825
160;0.497025;0.079875;0.461375;0.357475
161;0.4979;0.082775;0.4715;0.35305
162;0.494975;0.081325;0.466875;0.355975
163;0.4975;0.0844;0.47585;0.349925
164;0.5005;0.089275;0.4904;0.341425
165;0.501225;0.088025;0.486575;0.34355
166;0.501725;0.0896;0.49155;0.340325
167;0.4966;0.08405;0.47415;0.3518
168;0.491025;0.0783;0.45605;0.36165
169;0.487125;0.0748;0.444525;0.368625
170;0.48715;0.074975;0.4454;0.36855
171;0.487625;0.077;0.452525;0.364275
172;0.487625;0.0785;0.458225;0.3619
173;0.48885;0.079725;0.46175;0.358775
174;0.486675;0.078025;0.45655;0.36235
175;0.489225;0.0801;0.463375;0.358375
176;0.48945;0.080825;0.466275;0.357375
177;0.48805;0.080025;0.4646;0.35985
178;0.488025;0.08055;0.465875;0.358425
179;0.484925;0.078375;0.459375;0.3631
180;0.48335;0.076275;0.452;0.366875
181;0.482325;0.075725;0.450025;0.368025
182;0.483925;0.077575;0.456625;0.364925
183;0.483675;0.077675;0.456575;0.364375
184;0.482325;0.076575;0.453125;0.366875
185;0.482075;0.078475;0.45985;0.3631
186;0.47855;0.076875;0.455175;0.36655
187;0.477025;0.07615;0.453125;0.368475
188;0.48255;0.080225;0.465975;0.360175
189;0.483525;0.08145;0.47045;0.358225
190;0.484275;0.08225;0.47315;0.3567
191;0.4843;0.08315;0.47665;0.355175
192;0.47775;0.079475;0.465875;0.363275
193;0.475325;0.075525;0.45215;0.371175
194;0.4784;0.0777;0.45855;0.367025
195;0.47945;0.079375;0.46415;0.363825
196;0.47845;0.078025;0.459425;0.3669
197;0.477275;0.077325;0.457225;0.36905
198;0.4715;0.0727;0.442725;0.378425
199;0.4737;0.07325;0.443925;0.377
200;0.476575;0.077075;0.457075;0.36905
201;0.476475;0.078325;0.461425;0.365825
202;0.480975;0.0811;0.4704;0.359875
203;0.478825;0.081625;0.472475;0.35925
204;0.4778;0.08165;0.472225;0.35895
205;0.4782;0.082075;0.47345;0.357825
206;0.472375;0.078125;0.459925;0.3662
207;0.46905;0.072725;0.441425;0.377075
208;0.470825;0.071025;0.436;0.380575
209;0.47045;0.07155;0.43825;0.3797
210;0.4702;0.072175;0.440775;0.378475
211;0.471175;0.073275;0.4448;0.375875
212;0.474675;0.07865;0.46095;0.36585
213;0.47645;0.0791;0.46275;0.365175
214;0.476525;0.080075;0.4666;0.36335
215;0.476175;0.081925;0.47295;0.3595
216;0.46905;0.076825;0.4575;0.368775
217;0.46625;0.0753;0.451775;0.371725
218;0.4654;0.07475;0.449475;0.37265
219;0.46375;0.07195;0.43935;0.378375
220;0.46295;0.069025;0.42905;0.38475
221;0.4645;0.07065;0.4347;0.381275
222;0.464675;0.06955;0.4306;0.3837
223;0.46795;0.072075;0.440625;0.3791
224;0.468425;0.075075;0.45175;0.373025
225;0.468375;0.07505;0.4524;0.37365
226;0.4685;0.0751;0.4531;0.3739
227;0.466;0.07405;0.44955;0.376175
228;0.47225;0.077775;0.460575;0.368825
229;0.473675;0.0806;0.47035;0.36375
230;0.47475;0.08275;0.4788;0.3596
231;0.473575;0.08265;0.478725;0.3601
232;0.46535;0.0756;0.4558;0.374825
233;0.4617;0.070625;0.4386;0.3848
234;0.460125;0.0685;0.43055;0.389125
235;0.459025;0.066975;0.424475;0.39215
236;0.4593;0.06855;0.430725;0.38885
237;0.459325;0.06955;0.434725;0.386875
238;0.46015;0.071075;0.44065;0.383875
239;0.4609;0.07235;0.44595;0.381475
240;0.461125;0.0715;0.4429;0.383425
241;0.462025;0.071425;0.442425;0.38345
242;0.4615;0.0719;0.4439;0.382275
243;0.46175;0.070975;0.440475;0.384325
244;0.462075;0.0729;0.44735;0.38
245;0.460875;0.0732;0.44835;0.3793
246;0.46065;0.0718;0.443025;0.381975
247;0.460125;0.073475;0.448575;0.377925
248;0.460925;0.073075;0.447125;0.37875
249;0.46125;0.0751;0.453875;0.374425
250;0.461575;0.075125;0.45395;0.3744
251;0.46225;0.07535;0.455125;0.37415
252;0.46055;0.0746;0.452225;0.37555
253;0.459725;0.071675;0.441975;0.381725
254;0.46015;0.07225;0.44455;0.38085
255;0.459475;0.073;0.446975;0.37925
256;0.460075;0.07395;0.450075;0.37705
257;0.462775;0.07465;0.45265;0.37545
258;0.462575;0.0785;0.465175;0.36765
259;0.4632;0.0773;0.4609;0.37
260;0.4635;0.07745;0.461925;0.37005
261;0.4605;0.078075;0.464325;0.3689
262;0.4613;0.0745;0.45285;0.37615
263;0.459875;0.072925;0.446875;0.3795
264;0.460225;0.073225;0.44805;0.379
265;0.46005;0.073925;0.450875;0.3778
266;0.458975;0.0739;0.45095;0.378075
267;0.4595;0.075925;0.458775;0.374
268;0.470775;0.08345;0.479425;0.359825
269;0.4813;0.09235;0.5046;0.344325
270;0.48345;0.092225;0.504125;0.3445
271;0.481975;0.090625;0.498125;0.34785
272;0.4693;0.08285;0.47645;0.362425
273;0.4576;0.071375;0.4415;0.3831
274;0.452575;0.0693;0.43325;0.38745
275;0.452475;0.069275;0.433375;0.38765
276;0.451275;0.0678;0.428125;0.390925
277;0.451275;0.0681;0.429275;0.390325
278;0.451375;0.069225;0.433775;0.387925
279;0.45145;0.068325;0.429975;0.389675
280;0.451325;0.06805;0.42875;0.390075
281;0.45145;0.067725;0.4276;0.390875
282;0.451675;0.067525;0.427025;0.391475
283;0.451925;0.068575;0.431675;0.389575
284;0.45185;0.069075;0.433825;0.38875
285;0.4524;0.070075;0.437825;0.386725
286;0.453125;0.0708;0.440625;0.38515
287;0.45295;0.0712;0.4417;0.384025
288;0.453375;0.0703;0.4386;0.386275
289;0.4532;0.07115;0.44155;0.38425
290;0.453225;0.070875;0.440875;0.385125
291;0.452875;0.07025;0.439125;0.38695
292;0.45255;0.070825;0.441375;0.38565
293;0.4519;0.069425;0.436825;0.389325
294;0.451175;0.068775;0.434375;0.390875
295;0.45155;0.06875;0.434625;0.391275
296;0.451225;0.069575;0.43815;0.389875
297;0.45275;0.070275;0.44055;0.388075

==> data/gnn_training/critical_set/lr.csv <==
epoch;loss;R;C;A
1;4.95185;0.160875;0.178575;0.067925
2;3.885525;0.162325;0.2198;0.08495
3;3.06795;0.150375;0.24635;0.1035
4;2.5248;0.137675;0.268975;0.124375
5;2.13725;0.12375;0.282775;0.143875
6;1.9071;0.115075;0.2979;0.161175
7;1.7516;0.109;0.309625;0.176225
8;1.6067;0.10665;0.321675;0.18705
9;1.508275;0.104575;0.3313;0.19635
10;1.42895;0.1039;0.3419;0.203525
11;1.352025;0.1048;0.355675;0.209975
12;1.281325;0.104;0.362675;0.2159
13;1.20695;0.10225;0.366225;0.222025
14;1.14555;0.097425;0.3618;0.2304
15;1.08905;0.09265;0.357625;0.239475
16;1.045425;0.08805;0.35345;0.24905
17;1.013025;0.0829;0.347175;0.25995
18;0.99135;0.0805;0.3487;0.26855
19;0.9686;0.076575;0.3452;0.279575
20;0.946175;0.074525;0.348675;0.28985
21;0.925625;0.0755;0.361375;0.2965
22;0.90445;0.07295;0.361575;0.306925
23;0.8897;0.075575;0.3782;0.31
24;0.872125;0.076725;0.388625;0.31375
25;0.8576;0.077825;0.398675;0.3172
26;0.842825;0.082625;0.420275;0.314875
27;0.82845;0.083225;0.426875;0.3175
28;0.81885;0.085975;0.439275;0.316275
29;0.807325;0.0864;0.443575;0.31785
30;0.7966;0.084075;0.439575;0.32385
31;0.78535;0.08155;0.43465;0.330725
32;0.770975;0.076;0.4196;0.342925
33;0.763775;0.07645;0.4239;0.344325
34;0.75365;0.077975;0.431075;0.343525
35;0.74545;0.079425;0.43795;0.34255
36;0.742375;0.084875;0.458975;0.3349
37;0.72985;0.082325;0.4534;0.34135
38;0.72075;0.081575;0.45325;0.3443
39;0.71345;0.0803;0.4502;0.3477
40;0.708225;0.083725;0.46095;0.343075
41;0.7107;0.091075;0.48405;0.33195
42;0.7042;0.0896;0.479675;0.335025
43;0.70115;0.09215;0.4886;0.33075
44;0.690975;0.085675;0.46775;0.34045
45;0.6786;0.081325;0.4545;0.346475
46;0.6765;0.0845;0.464625;0.340825
47;0.66645;0.082225;0.457675;0.345475
48;0.66095;0.080175;0.45085;0.3499
49;0.65615;0.080275;0.452025;0.350275
50;0.6528;0.082725;0.459725;0.3468
51;0.6516;0.08425;0.464525;0.343675
52;0.648425;0.085;0.4677;0.34255
53;0.64355;0.0815;0.455725;0.34845
54;0.636375;0.07805;0.44525;0.3538
55;0.633675;0.07945;0.449575;0.35125
56;0.6317;0.0837;0.46395;0.3436
57;0.632575;0.0902;0.48505;0.333325
58;0.627675;0.088625;0.47925;0.3356
59;0.622425;0.0866;0.472125;0.3387
60;0.6205;0.088575;0.478;0.3356
61;0.613725;0.083175;0.46045;0.34355
62;0.618;0.089075;0.47925;0.3347
63;0.618275;0.08955;0.4816;0.33445
64;0.611175;0.085875;0.470225;0.340475
65;0.607425;0.08385;0.463175;0.34435
66;0.596975;0.0758;0.4368;0.357325
67;0.5907;0.07445;0.43155;0.3593
68;0.58925;0.07275;0.4254;0.36205
69;0.5886;0.074525;0.4316;0.358725
70;0.5951;0.0795;0.44895;0.350325
71;0.5926;0.074225;0.4275;0.360425
72;0.5913;0.073525;0.42345;0.360425
73;0.59225;0.076625;0.433675;0.355275
74;0.580825;0.0699;0.40855;0.366175
75;0.59005;0.079725;0.4451;0.348675
76;0.59185;0.079975;0.447575;0.3496
77;0.584875;0.073625;0.42535;0.36095
78;0.583325;0.074;0.42725;0.3606
79;0.573;0.0707;0.41665;0.365925
80;0.578525;0.07585;0.4342;0.357625
81;0.577425;0.074975;0.43075;0.359425
82;0.578575;0.080175;0.4501;0.3506
83;0.5812;0.080225;0.450975;0.35095
84;0.5645;0.066925;0.3971;0.37685
85;0.56945;0.07385;0.4227;0.3648
86;0.5647;0.07035;0.410825;0.37115
87;0.55425;0.0623;0.3764;0.385475
88;0.559675;0.0699;0.41075;0.3689
89;0.549625;0.0605;0.3735;0.3855
90;0.549125;0.058175;0.36405;0.389775
91;0.553725;0.063925;0.389925;0.379425
92;0.549;0.063125;0.38705;0.3812
93;0.548125;0.06745;0.406625;0.3735
94;0.547075;0.067825;0.40835;0.3729
95;0.544575;0.068025;0.409425;0.3728
96;0.543475;0.06715;0.406125;0.3747
97;0.542025;0.0643;0.39375;0.379775
98;0.539825;0.06275;0.387;0.382825
99;0.539075;0.061125;0.3813;0.3865
100;0.536625;0.057775;0.3676;0.395025
101;0.537;0.057925;0.369875;0.396425
102;0.541;0.061125;0.384725;0.391575
103;0.535925;0.05925;0.37795;0.396525
104;0.5365;0.063575;0.39755;0.387925
105;0.533075;0.0633;0.396275;0.38845
106;0.53075;0.063875;0.398825;0.387625
107;0.53315;0.068925;0.418825;0.377625
108;0.53325;0.0702;0.42395;0.375325
109;0.53385;0.071225;0.429075;0.3739
110;0.52745;0.0671;0.4115;0.381725
111;0.5248;0.064575;0.402225;0.386675
112;0.527925;0.068175;0.414425;0.37995
113;0.531775;0.07285;0.433175;0.3713
114;0.5312;0.072825;0.43375;0.372225
115;0.5274;0.069925;0.4207;0.3775
116;0.519975;0.06455;0.4018;0.3879
117;0.511525;0.0578;0.374025;0.401475
118;0.511725;0.05905;0.38065;0.39985
119;0.5196;0.064775;0.4047;0.389625
120;0.5194;0.065175;0.407375;0.389825
121;0.518325;0.063675;0.40075;0.3942
122;0.519675;0.065;0.407075;0.392125
123;0.50965;0.057475;0.376225;0.40845
124;0.507125;0.05595;0.369475;0.41125
125;0.5091;0.059625;0.3874;0.403575
126;0.504475;0.057425;0.377325;0.40765
127;0.5045;0.059475;0.3877;0.403525
128;0.501875;0.059125;0.385825;0.40395
129;0.501525;0.05985;0.389225;0.4027
130;0.5047;0.0643;0.407525;0.39375
131;0.50185;0.061825;0.395325;0.399225
132;0.501375;0.060875;0.3914;0.4016
133;0.49955;0.05945;0.385625;0.4051
134;0.495925;0.058025;0.38115;0.408625
135;0.512825;0.070525;0.430325;0.38465
136;0.51705;0.072975;0.44235;0.380775
137;0.51375;0.07095;0.43235;0.384875
138;0.51225;0.069225;0.4251;0.3883
139;0.49325;0.0577;0.3815;0.4108
140;0.4956;0.060525;0.392425;0.4051
141;0.495725;0.061225;0.39605;0.403775
142;0.4924;0.05955;0.389075;0.408
143;0.49235;0.061;0.396325;0.405075
144;0.48225;0.0551;0.37165;0.41755
145;0.481425;0.0559;0.376825;0.417275
146;0.480625;0.054375;0.369625;0.421025
147;0.483875;0.055375;0.37485;0.419625
148;0.48325;0.053825;0.36675;0.422625
149;0.48575;0.0573;0.381125;0.414575
150;0.497875;0.06665;0.41895;0.39535
151;0.503275;0.072125;0.4401;0.384225
152;0.504;0.070325;0.432025;0.3913
153;0.5042;0.070325;0.432525;0.3917
154;0.490475;0.058725;0.38085;0.4137
155;0.488075;0.057775;0.37765;0.4156
156;0.487125;0.0589;0.383875;0.412575
157;0.4852;0.0587;0.3837;0.4135
158;0.4847;0.0593;0.387275;0.412575
159;0.479425;0.056225;0.3769;0.419925
160;0.477775;0.058475;0.388925;0.414975
161;0.473225;0.0555;0.375725;0.421025
162;0.4733;0.058;0.387725;0.414375
163;0.479825;0.062525;0.4033;0.4045
164;0.4817;0.064525;0.41165;0.398975
165;0.48505;0.069525;0.43255;0.388825
166;0.48535;0.071175;0.444525;0.389875
167;0.472625;0.0616;0.4016;0.406625
168;0.477075;0.065825;0.418925;0.398325
169;0.4743;0.061125;0.400275;0.408825
170;0.47245;0.0606;0.396525;0.408625
171;0.478725;0.068375;0.43415;0.39595
172;0.4715;0.061775;0.405925;0.409925
173;0.474075;0.06575;0.42275;0.4016
174;0.4742;0.065475;0.422875;0.403725
175;0.46865;0.063575;0.41455;0.4066
176;0.467925;0.0664;0.42885;0.401325
177;0.4624;0.06165;0.40865;0.4116
178;0.461475;0.06;0.39765;0.412
179;0.4637;0.0599;0.399025;0.4137
180;0.461875;0.05645;0.382675;0.421775
181;0.467625;0.060875;0.401575;0.4121
182;0.467525;0.06145;0.4081;0.415025
183;0.463325;0.0588;0.39685;0.42105
184;0.46245;0.060675;0.4065;0.41695
185;0.4577;0.0581;0.397375;0.423875
186;0.456425;0.059975;0.40595;0.4192
187;0.45525;0.06005;0.407025;0.419675
188;0.455325;0.06115;0.41195;0.41705
189;0.45225;0.059225;0.402725;0.42115
190;0.452925;0.058325;0.39995;0.42475
191;0.452725;0.057625;0.39675;0.426475
192;0.46415;0.065275;0.4246;0.41085
193;0.46715;0.0675;0.435225;0.4061
194;0.4659;0.0659;0.423325;0.405075
195;0.47745;0.075475;0.45915;0.385375
196;0.467525;0.0675;0.431275;0.403225
197;0.4642;0.06375;0.41245;0.410825
198;0.471525;0.07355;0.45555;0.393675
199;0.46065;0.06245;0.412875;0.417775
200;0.4583;0.062675;0.41325;0.4166
201;0.456975;0.063375;0.414625;0.412425
202;0.451375;0.05785;0.39585;0.424725
203;0.449125;0.05665;0.38855;0.4267
204;0.45425;0.062275;0.410725;0.415
205;0.455175;0.061175;0.40865;0.42215
206;0.453475;0.061975;0.411475;0.420125
207;0.452325;0.06335;0.41645;0.414075
208;0.448125;0.05985;0.404425;0.422
209;0.44775;0.0602;0.40675;0.421575
210;0.448075;0.060025;0.40685;0.4226
211;0.448325;0.060225;0.41085;0.42555
212;0.44785;0.060125;0.410525;0.42585
213;0.4459;0.058625;0.39985;0.426325
214;0.4495;0.06195;0.411575;0.41885
215;0.4515;0.065125;0.4272;0.41225
216;0.448375;0.0622;0.414125;0.418825
217;0.448775;0.067675;0.4438;0.40875
218;0.4414;0.06255;0.424275;0.4202
219;0.437725;0.06;0.412825;0.4264
220;0.438225;0.06135;0.4196;0.423825
221;0.4369;0.05895;0.408975;0.429875
222;0.436925;0.058475;0.4071;0.431275
223;0.437975;0.0603;0.415575;0.42685
224;0.4366;0.0591;0.410025;0.429575
225;0.437025;0.061075;0.41915;0.42495
226;0.435375;0.06055;0.41705;0.42645
227;0.4354;0.0612;0.420375;0.4255
228;0.435925;0.0633;0.429675;0.42055
229;0.435125;0.0635;0.429825;0.419375
230;0.436675;0.064;0.432375;0.418425
231;0.435025;0.0627;0.426;0.4209
232;0.435425;0.0618;0.4225;0.423375
233;0.43465;0.0576;0.399225;0.4298
234;0.444175;0.0637;0.42195;0.41555
235;0.448575;0.06635;0.4338;0.409775
236;0.4469;0.066175;0.43295;0.41
237;0.447025;0.06925;0.452225;0.407175
238;0.436075;0.062975;0.4289;0.422
239;0.43075;0.060225;0.41725;0.4287
240;0.430825;0.05985;0.4165;0.43065
241;0.430075;0.05805;0.406325;0.4334
242;0.43325;0.062075;0.4225;0.4238
243;0.43395;0.059075;0.407475;0.431525
244;0.4364;0.063825;0.425475;0.4199
245;0.4366;0.063575;0.425675;0.4223
246;0.43445;0.061675;0.41935;0.427475
247;0.43285;0.06205;0.4184;0.42255
248;0.43575;0.062825;0.421125;0.420925
249;0.436725;0.0636;0.4257;0.41965
250;0.43595;0.06475;0.430125;0.416875
251;0.435575;0.064925;0.43145;0.41715
252;0.432275;0.062775;0.424375;0.42215
253;0.4317;0.061575;0.418175;0.42535
254;0.431825;0.06155;0.4181;0.4255
255;0.431925;0.0635;0.431175;0.4245
256;0.4296;0.062325;0.42655;0.4272
257;0.42835;0.0618;0.421875;0.426175
258;0.43445;0.066425;0.437025;0.416
259;0.4367;0.063975;0.42535;0.423425
260;0.436475;0.063375;0.423425;0.4253
261;0.435825;0.06695;0.44305;0.4186
262;0.429325;0.0607;0.42155;0.432725
263;0.4273;0.061025;0.4229;0.431375
264;0.428225;0.062025;0.42705;0.42905
265;0.428425;0.058;0.407925;0.44075
266;0.428675;0.05965;0.414875;0.43715
267;0.4277;0.059425;0.410525;0.433675
268;0.43275;0.064125;0.42615;0.42325
269;0.43495;0.067025;0.440875;0.415175
270;0.433525;0.0657;0.43485;0.4176
271;0.4347;0.0706;0.46125;0.4091
272;0.426725;0.062025;0.429425;0.4298
273;0.423975;0.063075;0.43375;0.42665
274;0.42205;0.06135;0.426875;0.43135
275;0.42105;0.059725;0.41995;0.435475
276;0.41955;0.059625;0.419525;0.435775
277;0.4192;0.059675;0.4203;0.4361
278;0.41895;0.057375;0.406175;0.4384
279;0.427375;0.0623;0.424825;0.426225
280;0.431025;0.0639;0.43165;0.421525
281;0.431375;0.062525;0.424475;0.424325
282;0.43415;0.06795;0.451625;0.414525
283;0.424925;0.059725;0.4172;0.435975
284;0.425575;0.064325;0.4354;0.4254
285;0.4254;0.0635;0.43235;0.4286
286;0.424625;0.0631;0.43105;0.4297
287;0.4245;0.0647;0.43885;0.424825
288;0.427075;0.066325;0.44375;0.421
289;0.428775;0.06695;0.4468;0.419375
290;0.427475;0.0646;0.4367;0.424875
291;0.42845;0.067975;0.452275;0.416625
292;0.421225;0.057875;0.40825;0.43895
293;0.425325;0.064625;0.435075;0.422425
294;0.42605;0.061875;0.423025;0.430825
295;0.426825;0.062825;0.426825;0.42855
296;0.427025;0.065875;0.44215;0.42075
297;0.425325;0.065175;0.439875;0.422275


==> data/gnn_training/critical_set/original.csv <==
Using: critical_set
Size of dataset: 71
1364879 84701 454693 28352 454159 28106
Training GCN
epoch;loss;tn-t;fp-t;fn-t;tp-t;tn-v;fp-v;fn-v;tp-v;tn-e;fp-e;fn-e;tp-e;A;C;R
1;6.5016;1262415;17763;73809;10892;420415;5926;24694;3658;420116;5937;24580;3526;0.1255;0.3726;0.0208
2;5.0898;1237790;42388;65305;19396;412172;14169;21852;6500;411935;14118;21702;6404;0.2279;0.3121;0.0452
3;4.2721;1197904;82274;55796;28905;398720;27621;18730;9622;398600;27453;18533;9573;0.3406;0.2585;0.0815
4;3.8153;1190299;89879;53734;30967;396194;30147;18070;10282;396088;29965;17888;10218;0.3636;0.2543;0.0885
5;3.5542;1180493;99685;51438;33263;392989;33352;17270;11082;392877;33176;17122;10984;0.3908;0.2487;0.0972
6;3.1021;1165656;114522;48472;36229;388229;38112;16243;12109;387964;38089;16098;12008;0.4272;0.2397;0.1103
7;2.8270;1161507;118671;46998;37703;386742;39599;15757;12595;386468;39585;15632;12474;0.4438;0.2396;0.1146
8;2.5299;1168365;111813;47340;37361;388981;37360;15884;12468;388705;37348;15721;12385;0.4407;0.2490;0.1095
9;2.2333;1160992;119186;45661;39040;386550;39791;15320;13032;386277;39776;15160;12946;0.4606;0.2456;0.1161
10;2.1263;1169159;111019;46508;38193;389079;37262;15581;12771;388967;37086;15448;12658;0.4504;0.2545;0.1095
11;1.9127;1166444;113734;45144;39557;388258;38083;15164;13188;388037;38016;14992;13114;0.4666;0.2565;0.1126
12;1.8470;1173191;106987;45763;38938;390518;35823;15330;13022;390269;35784;15199;12907;0.4592;0.2651;0.1072
13;1.7297;1173418;106760;45353;39348;390618;35723;15234;13118;390325;35728;15097;13009;0.4629;0.2669;0.1073
14;1.7134;1175121;105057;45573;39128;391114;35227;15328;13024;390920;35133;15204;12902;0.4590;0.2686;0.1058
15;1.5319;1173366;106812;45174;39527;390473;35868;15220;13132;390426;35627;15087;13019;0.4632;0.2676;0.1071
16;1.4556;1176263;103915;46006;38695;391485;34856;15485;12867;391492;34561;15371;12735;0.4531;0.2693;0.1041
17;1.4131;1176941;103237;46160;38541;391681;34660;15530;12822;391720;34333;15409;12697;0.4518;0.2700;0.1036
18;1.3572;1179520;100658;46702;37999;392500;33841;15692;12660;392562;33491;15588;12518;0.4454;0.2721;0.1013
19;1.3483;1188532;91646;48654;36047;395526;30815;16368;11984;395660;30393;16222;11884;0.4228;0.2811;0.0931
20;1.2761;1180642;99536;46821;37880;392828;33513;15739;12613;392909;33144;15641;12465;0.4435;0.2733;0.1004
21;1.2633;1164568;115610;43403;41298;387510;38831;14655;13697;387452;38601;14509;13597;0.4838;0.2605;0.1149
22;1.1831;1184162;96016;47983;36718;394006;32335;16128;12224;394188;31865;15979;12127;0.4315;0.2757;0.0969
23;1.1921;1162026;118152;43073;41628;386743;39598;14574;13778;386667;39386;14391;13715;0.4880;0.2583;0.1169
24;1.1910;1169364;110814;44223;40478;389192;37149;14922;13430;389203;36850;14728;13378;0.4760;0.2663;0.1106
25;1.1702;1172931;107247;44886;39815;390266;36075;15096;13256;390352;35701;14913;13193;0.4694;0.2698;0.1077
26;1.1089;1191325;88853;49294;35407;396481;29860;16475;11877;396616;29437;16348;11758;0.4183;0.2854;0.0907
27;1.1100;1165662;114516;42848;41853;387871;38470;14462;13890;387931;38122;14327;13779;0.4903;0.2655;0.1143
28;1.0741;1187171;93007;47663;37038;394999;31342;15959;12393;395160;30893;15817;12289;0.4372;0.2846;0.0951
29;1.0545;1195893;84285;49736;34965;398070;28271;16640;11712;398149;27904;16506;11600;0.4127;0.2936;0.0870
30;1.0340;1182569;97609;46157;38544;393474;32867;15435;12917;393676;32377;15350;12756;0.4539;0.2826;0.0994
31;1.0560;1189842;90336;47066;37635;395993;30348;15753;12599;396071;29982;15633;12473;0.4438;0.2938;0.0935
32;1.0104;1184944;95234;45893;38808;394343;31998;15349;13003;394425;31628;15274;12832;0.4566;0.2886;0.0979
33;0.9852;1210524;69654;52428;32273;403138;23203;17522;10830;403033;23020;17425;10681;0.3800;0.3169;0.0742
34;0.9678;1197629;82549;48569;36132;398632;27709;16266;12086;398665;27388;16159;11947;0.4251;0.3037;0.0866
35;0.9468;1200220;79958;48709;35992;399503;26838;16288;12064;399494;26559;16212;11894;0.4232;0.3093;0.0847
36;0.9471;1193075;87103;46409;38292;396984;29357;15535;12817;396996;29057;15457;12649;0.4500;0.3033;0.0918
37;0.9488;1202090;78088;48296;36405;400108;26233;16124;12228;400081;25972;16083;12023;0.4278;0.3164;0.0837
38;0.9009;1211882;68296;51091;33610;403392;22949;17100;11252;403446;22607;17018;11088;0.3945;0.3291;0.0742
39;0.9013;1191375;88803;44965;39736;396399;29942;15001;13351;396336;29717;14953;13153;0.4680;0.3068;0.0944
40;0.9101;1199328;80850;46092;38609;399019;27322;15394;12958;399053;27000;15384;12722;0.4526;0.3203;0.0875
41;0.9055;1202223;77955;46628;38073;399981;26360;15545;12807;400096;25957;15562;12544;0.4463;0.3258;0.0848
42;0.8835;1200247;79931;45510;39191;399268;27073;15195;13157;399519;26534;15198;12908;0.4593;0.3273;0.0868
43;0.8711;1205483;74695;46672;38029;401049;25292;15584;12768;401195;24858;15580;12526;0.4457;0.3351;0.0823
44;0.8511;1201076;79102;45440;39261;399626;26715;15171;13181;399771;26282;15178;12928;0.4600;0.3297;0.0863
45;0.8272;1210488;69690;47914;36787;402755;23586;15973;12379;402900;23153;15962;12144;0.4321;0.3441;0.0777
46;0.8365;1202045;78133;45219;39482;399864;26477;15087;13265;400086;25967;15062;13044;0.4641;0.3344;0.0859
47;0.8215;1209923;70255;47224;37477;402526;23815;15755;12597;402746;23307;15729;12377;0.4404;0.3469;0.0786
48;0.8164;1192441;87737;42356;42345;396642;29699;14123;14229;396814;29239;14086;14020;0.4988;0.3241;0.0953
49;0.8064;1207781;72397;46203;38498;401794;24547;15399;12953;402043;24010;15382;12724;0.4527;0.3464;0.0809
50;0.8042;1219538;60640;49715;34986;405825;20516;16603;11749;406005;20048;16547;11559;0.4113;0.3657;0.0696
51;0.7940;1204863;75315;45652;39049;400846;25495;15219;13133;401067;24986;15202;12904;0.4591;0.3406;0.0834
52;0.7860;1211306;68872;47352;37349;403007;23334;15789;12563;403249;22804;15757;12349;0.4394;0.3513;0.0774
53;0.7727;1203541;76637;44818;39883;400312;26029;14942;13410;400558;25495;14914;13192;0.4694;0.3410;0.0852
54;0.7728;1213166;67012;47442;37259;403734;22607;15856;12496;403889;22164;15762;12344;0.4392;0.3577;0.0760
55;0.7646;1209786;70392;46608;38093;402528;23813;15554;12798;402727;23326;15472;12634;0.4495;0.3513;0.0792
56;0.7699;1201545;78633;44309;40392;399628;26713;14773;13579;399817;26236;14739;13367;0.4756;0.3375;0.0872
57;0.7419;1209444;70734;46206;38495;402409;23932;15414;12938;402593;23460;15363;12743;0.4534;0.3520;0.0797
58;0.7427;1213495;66683;47381;37320;403794;22547;15835;12517;403951;22102;15769;12337;0.4389;0.3582;0.0758
59;0.7439;1198368;81810;43301;41400;398548;27793;14417;13935;398697;27356;14399;13707;0.4877;0.3338;0.0904
60;0.7365;1214152;66026;47509;37192;403984;22357;15848;12504;404192;21861;15808;12298;0.4376;0.3600;0.0752
61;0.7006;1216181;63997;48098;36603;404724;21617;16054;12298;404891;21162;15977;12129;0.4315;0.3643;0.0733
62;0.7153;1215106;65072;47897;36804;404318;22023;16003;12349;404477;21576;15931;12175;0.4332;0.3607;0.0743
63;0.6988;1213564;66614;47363;37338;403825;22516;15796;12556;403904;22149;15751;12355;0.4396;0.3581;0.0760
64;0.7185;1189040;91138;40852;43849;395440;30901;13649;14703;395491;30562;13599;14507;0.5162;0.3219;0.0992
65;0.7210;1195591;84587;42388;42313;397690;28651;14127;14225;397694;28359;14059;14047;0.4998;0.3313;0.0934
66;0.7098;1199364;80814;43256;41445;398965;27376;14459;13893;399062;26991;14389;13717;0.4880;0.3370;0.0896
67;0.6707;1224954;55224;50627;34074;407685;18656;16872;11480;407842;18211;16796;11310;0.4024;0.3831;0.0650
68;0.6740;1220963;59215;49301;35400;406284;20057;16459;11893;406430;19623;16381;11725;0.4172;0.3740;0.0690
69;0.6745;1212241;67937;46877;37824;403395;22946;15630;12722;403527;22526;15553;12553;0.4466;0.3578;0.0772
70;0.6675;1209439;70739;45889;38812;402477;23864;15309;13043;402543;23510;15256;12850;0.4572;0.3534;0.0801
71;0.6760;1190765;89413;41225;43476;396029;30312;13802;14550;396151;29902;13737;14369;0.5112;0.3246;0.0975
72;0.6649;1207025;73153;45288;39413;401647;24694;15125;13227;401748;24305;15036;13070;0.4650;0.3497;0.0823
73;0.6730;1192853;87325;41650;43051;396763;29578;13953;14399;396875;29178;13905;14201;0.5053;0.3274;0.0955
74;0.6608;1205262;74916;44783;39918;400981;25360;14967;13385;401146;24907;14902;13204;0.4698;0.3465;0.0839
75;0.6430;1219435;60743;48889;35812;405862;20479;16302;12050;405929;20124;16196;11910;0.4238;0.3718;0.0705
76;0.6541;1192924;87254;41621;43080;396839;29502;13978;14374;396859;29194;13889;14217;0.5058;0.3275;0.0956
77;0.6353;1205648;74530;44907;39794;401125;25216;14999;13353;401327;24726;14929;13177;0.4688;0.3477;0.0835
78;0.6511;1184449;95729;39835;44866;393930;32411;13363;14989;394109;31944;13320;14786;0.5261;0.3164;0.1029
79;0.6357;1211717;68461;46608;38093;403232;23109;15569;12783;403370;22683;15492;12614;0.4488;0.3574;0.0777
80;0.6139;1219143;61035;48766;35935;405797;20544;16283;12069;405898;20155;16175;11931;0.4245;0.3718;0.0706
81;0.6295;1188046;92132;40713;43988;395167;31174;13667;14685;395259;30794;13585;14521;0.5167;0.3204;0.0998
82;0.6180;1210194;69984;46156;38545;402636;23705;15438;12914;402906;23147;15366;12740;0.4533;0.3550;0.0790
83;0.6087;1208686;71492;45912;38789;402207;24134;15373;12979;402405;23648;15283;12823;0.4562;0.3516;0.0803
84;0.6163;1198190;81988;43739;40962;398520;27821;14625;13727;398856;27197;14533;13573;0.4829;0.3329;0.0898
85;0.6085;1212062;68116;46948;37753;403358;22983;15681;12671;403588;22465;15578;12528;0.4457;0.3580;0.0771
86;0.6709;1163992;116186;36850;47851;386905;39436;12369;15983;387076;38977;12276;15830;0.5632;0.2888;0.1207
87;0.6312;1195423;84755;42950;41751;397661;28680;14386;13966;397882;28171;14287;13819;0.4917;0.3291;0.0925
88;0.6039;1204416;75762;44921;39780;400755;25586;15049;13303;401030;25023;14939;13167;0.4685;0.3448;0.0841
89;0.6258;1178994;101184;39422;45279;392109;34232;13193;15159;392275;33778;13122;14984;0.5331;0.3073;0.1074
90;0.5944;1221481;58697;49521;35180;406502;19839;16579;11773;406839;19214;16457;11649;0.4145;0.3774;0.0680
91;0.5800;1216082;64096;48007;36694;404692;21649;16074;12278;405003;21050;15966;12140;0.4319;0.3658;0.0731
92;0.5900;1208437;71741;46158;38543;402121;24220;15441;12911;402361;23692;15320;12786;0.4549;0.3505;0.0803
93;0.5939;1197438;82740;43538;41163;398397;27944;14626;13726;398631;27422;14474;13632;0.4850;0.3321;0.0904
94;0.6200;1165701;114477;37651;47050;387626;38715;12593;15759;387735;38318;12495;15611;0.5554;0.2895;0.1187
95;0.6055;1201485;78693;44357;40344;399827;26514;14911;13441;400015;26038;14721;13385;0.4762;0.3395;0.0868
96;0.5757;1207746;72432;45848;38853;401920;24421;15345;13007;402120;23933;15207;12899;0.4589;0.3502;0.0811
97;0.5774;1203375;76803;44973;39728;400489;25852;15095;13257;400601;25452;14885;13221;0.4704;0.3419;0.0852
98;0.5897;1192107;88071;42737;41964;396657;29684;14359;13993;396916;29137;14178;13928;0.4956;0.3234;0.0948
99;0.6296;1161241;118937;37004;47697;386157;40184;12409;15943;386206;39847;12297;15809;0.5625;0.2840;0.1225
100;0.5836;1232096;48082;53187;31514;410163;16178;17771;10581;410424;15629;17622;10484;0.3730;0.4015;0.0575
101;0.5501;1224013;56165;50581;34120;407377;18964;16912;11440;407716;18337;16805;11301;0.4021;0.3813;0.0653
102;0.5662;1207823;72355;46114;38587;401961;24380;15457;12895;402161;23892;15265;12841;0.4569;0.3496;0.0809
103;0.5580;1220709;59469;49533;35168;406289;20052;16591;11761;406564;19489;16449;11657;0.4148;0.3743;0.0686
104;0.5604;1205113;75065;45605;39096;401058;25283;15300;13052;401242;24811;15118;12988;0.4621;0.3436;0.0832
105;0.5575;1206751;73427;45967;38734;401620;24721;15429;12923;401811;24242;15228;12878;0.4582;0.3469;0.0817
106;0.5739;1189262;90916;42220;42481;395623;30718;14143;14209;396000;30053;14054;14052;0.5000;0.3186;0.0971
107;0.5611;1214987;65191;47989;36712;404393;21948;16046;12306;404593;21460;15866;12240;0.4355;0.3632;0.0742
108;0.5487;1218565;61613;49081;35620;405558;20783;16411;11941;405820;20233;16214;11892;0.4231;0.3702;0.0707
109;0.5771;1180822;99356;40893;43808;392815;33526;13682;14670;393089;32964;13607;14499;0.5159;0.3055;0.1045
110;0.5641;1221936;58242;50051;34650;406709;19632;16693;11659;407001;19052;16557;11549;0.4109;0.3774;0.0674
111;0.5471;1212127;68051;47114;37587;403416;22925;15785;12567;403648;22405;15592;12514;0.4452;0.3584;0.0769
112;0.5428;1209931;70247;46503;38198;402678;23663;15588;12764;402899;23154;15426;12680;0.4511;0.3539;0.0789
113;0.5455;1209248;70930;46561;38140;402402;23939;15602;12750;402685;23368;15421;12685;0.4513;0.3518;0.0794
114;0.5521;1193540;86638;42815;41886;397143;29198;14360;13992;397368;28685;14202;13904;0.4947;0.3265;0.0938
115;0.5467;1205884;74294;45613;39088;401260;25081;15283;13069;401516;24537;15101;13005;0.4627;0.3464;0.0827
116;0.6429;1098120;182058;30329;54372;365352;60989;10074;18278;365315;60738;9997;18109;0.6443;0.2297;0.1736
117;0.6001;1214674;65504;47868;36833;404207;22134;16057;12295;404577;21476;15871;12235;0.4353;0.3629;0.0742
118;0.5585;1179141;101037;39911;44790;392393;33948;13354;14998;392545;33508;13221;14885;0.5296;0.3076;0.1066
119;0.5364;1226225;53953;51241;33460;408143;18198;17157;11195;408464;17589;16995;11111;0.3953;0.3871;0.0632
120;0.5330;1205892;74286;45738;38963;401273;25068;15294;13058;401545;24508;15123;12983;0.4619;0.3463;0.0826
121;0.5380;1205965;74213;45628;39073;401334;25007;15275;13077;401603;24450;15105;13001;0.4626;0.3471;0.0825
122;0.5290;1215235;64943;48253;36448;404412;21929;16155;12197;404730;21323;15975;12131;0.4316;0.3626;0.0737
123;0.5264;1218088;62090;48802;35899;405441;20900;16351;12001;405730;20323;16184;11922;0.4242;0.3697;0.0710
124;0.5312;1206865;73313;46113;38588;401606;24735;15424;12928;401866;24187;15246;12860;0.4576;0.3471;0.0816
125;0.5365;1199376;80802;44720;39981;399071;27270;14946;13406;399390;26663;14769;13337;0.4745;0.3334;0.0881
126;0.5373;1199294;80884;44189;40512;399119;27222;14744;13608;399364;26689;14609;13497;0.4802;0.3359;0.0885
127;0.5299;1206576;73602;45726;38975;401524;24817;15273;13079;401809;24244;15089;13017;0.4631;0.3493;0.0820
128;0.5416;1182670;97508;41055;43646;393500;32841;13701;14651;393726;32327;13594;14512;0.5163;0.3098;0.1031
129;0.5405;1205953;74225;45660;39041;401282;25059;15233;13119;401638;24415;15083;13023;0.4634;0.3479;0.0824
130;0.5322;1194686;85492;43278;41423;397569;28772;14415;13937;397834;28219;14338;13768;0.4899;0.3279;0.0925
131;0.5398;1191684;88494;42807;41894;396559;29782;14289;14063;396792;29261;14189;13917;0.4952;0.3223;0.0951
132;0.5215;1222248;57930;49841;34860;406787;19554;16624;11728;407186;18867;16493;11613;0.4132;0.3810;0.0671
133;0.5329;1185478;94700;42079;42622;394567;31774;14015;14337;394731;31322;13903;14203;0.5053;0.3120;0.1002
134;0.5374;1198118;82060;43626;41075;398748;27593;14546;13806;398971;27082;14449;13657;0.4859;0.3352;0.0897
135;0.5232;1204064;76114;45300;39401;400623;25718;15079;13273;400989;25064;14996;13110;0.4664;0.3434;0.0841
136;0.5349;1192819;87359;43384;41317;396929;29412;14455;13897;397200;28853;14353;13753;0.4893;0.3228;0.0938
137;0.5233;1216199;63979;48180;36521;404775;21566;16094;12258;405140;20913;15959;12147;0.4322;0.3674;0.0728
138;0.5342;1188079;92099;41914;42787;395375;30966;13989;14363;395613;30440;13857;14249;0.5070;0.3188;0.0984
139;0.5299;1197832;82346;43535;41166;398647;27694;14496;13856;398884;27169;14427;13679;0.4867;0.3349;0.0899
140;0.5231;1201151;79027;44251;40450;399734;26607;14719;13633;400034;26019;14686;13420;0.4775;0.3403;0.0868
141;0.5156;1207925;72253;46006;38695;401944;24397;15296;13056;402299;23754;15246;12860;0.4576;0.3512;0.0806
142;0.5253;1198095;82083;43835;40866;398660;27681;14593;13759;399062;26991;14527;13579;0.4831;0.3347;0.0893
143;0.5246;1199231;80947;44178;40523;399100;27241;14709;13643;399419;26634;14648;13458;0.4788;0.3357;0.0883
144;0.5134;1214166;66012;47510;37191;404091;22250;15819;12533;404399;21654;15759;12347;0.4393;0.3631;0.0749
145;0.5102;1206127;74051;45464;39237;401347;24994;15102;13250;401698;24355;15062;13044;0.4641;0.3488;0.0823
146;0.5141;1201603;78575;44235;40466;399857;26484;14711;13641;400146;25907;14686;13420;0.4775;0.3412;0.0866
147;0.5169;1198170;82008;43697;41004;398707;27634;14530;13822;398993;27060;14502;13604;0.4840;0.3345;0.0895
148;0.5235;1187313;92865;41494;43207;395055;31286;13806;14546;395374;30679;13730;14376;0.5115;0.3191;0.0992
149;0.5197;1198552;81626;43589;41112;398846;27495;14461;13891;399180;26873;14455;13651;0.4857;0.3369;0.0892
150;0.5073;1203946;76232;44838;39863;400669;25672;14891;13461;400917;25136;14849;13257;0.4717;0.3453;0.0845
151;0.4988;1216392;63786;48008;36693;404762;21579;15934;12418;405157;20896;15934;12172;0.4331;0.3681;0.0728
152;0.5059;1212060;68118;46752;37949;403297;23044;15506;12846;403658;22395;15495;12611;0.4487;0.3603;0.0771
153;0.5041;1206079;74099;45265;39436;401314;25027;15039;13313;401646;24407;15005;13101;0.4661;0.3493;0.0826
154;0.5043;1205251;74927;45080;39621;401027;25314;14968;13384;401373;24680;14940;13166;0.4684;0.3479;0.0833
155;0.5365;1180481;99697;40734;43967;392875;33466;13499;14853;393102;32951;13448;14658;0.5215;0.3079;0.1048
156;0.5207;1193240;86938;41883;42818;397022;29319;13882;14470;397315;28738;13832;14274;0.5079;0.3319;0.0947
157;0.5005;1202494;77684;43969;40732;400082;26259;14625;13727;400511;25542;14604;13502;0.4804;0.3458;0.0860
158;0.5026;1193958;86220;42204;42497;397183;29158;13989;14363;397585;28468;13971;14135;0.5029;0.3318;0.0938
159;0.5011;1203780;76398;44245;40456;400467;25874;14671;13681;400833;25220;14624;13482;0.4797;0.3484;0.0852
160;0.4936;1209526;70652;45946;38755;402395;23946;15246;13106;402777;23276;15236;12870;0.4579;0.3561;0.0796
161;0.5048;1207737;72441;45316;39385;401843;24498;15044;13308;402201;23852;15011;13095;0.4659;0.3544;0.0814
162;0.4935;1210681;69497;45790;38911;402807;23534;15224;13128;403155;22898;15202;12904;0.4591;0.3604;0.0788
163;0.4962;1209670;70508;45576;39125;402501;23840;15142;13210;402838;23215;15103;13003;0.4626;0.3590;0.0797
164;0.4971;1197537;82641;42755;41946;398349;27992;14169;14183;398662;27391;14098;14008;0.4984;0.3384;0.0912
165;0.4931;1214155;66023;46770;37931;403935;22406;15524;12828;404274;21779;15530;12576;0.4474;0.3661;0.0756
166;0.5036;1197159;83019;42972;41729;398276;28065;14260;14092;398588;27465;14193;13913;0.4950;0.3362;0.0911
167;0.5082;1188380;91798;40718;43983;395416;30925;13469;14883;395653;30400;13468;14638;0.5208;0.3250;0.0992
168;0.5000;1202734;77444;43835;40866;400168;26173;14550;13802;400487;25566;14528;13578;0.4831;0.3469;0.0862
169;0.4951;1207289;72889;45061;39640;401694;24647;14969;13383;401999;24054;14971;13135;0.4673;0.3532;0.0819
170;0.4831;1221562;58616;48658;36043;406467;19874;16147;12205;406720;19333;16149;11957;0.4254;0.3821;0.0689
171;0.4859;1213601;66577;46685;38016;403698;22643;15502;12850;404071;21982;15503;12603;0.4484;0.3644;0.0762
172;0.4844;1218119;62059;47714;36987;405355;20986;15836;12516;405562;20491;15824;12282;0.4370;0.3748;0.0722
173;0.4952;1206632;73546;44848;39853;401436;24905;14890;13462;401791;24262;14875;13231;0.4708;0.3529;0.0826
174;0.4850;1213071;67107;46202;38499;403675;22666;15358;12994;403859;22194;15349;12757;0.4539;0.3650;0.0770
175;0.4859;1207374;72804;44831;39870;401705;24636;14892;13460;401984;24069;14862;13244;0.4712;0.3549;0.0822
176;0.4893;1212427;67751;46450;38251;403376;22965;15425;12927;403732;22321;15427;12679;0.4511;0.3623;0.0771
177;0.4865;1214194;65984;46540;38161;404028;22313;15475;12877;404258;21795;15459;12647;0.4500;0.3672;0.0758
178;0.4952;1203873;76305;44055;40646;400543;25798;14629;13723;400834;25219;14580;13526;0.4812;0.3491;0.0853
179;0.4868;1204241;75937;43949;40752;400690;25651;14597;13755;400955;25098;14537;13569;0.4828;0.3509;0.0851
180;0.4837;1216486;63692;47074;37627;404792;21549;15634;12718;404984;21069;15615;12491;0.4444;0.3722;0.0739
181;0.4864;1211832;68346;46154;38547;403215;23126;15307;13045;403457;22596;15315;12791;0.4551;0.3615;0.0779
182;0.4828;1213779;66399;46217;38484;403914;22427;15354;12998;404059;21994;15311;12795;0.4552;0.3678;0.0766
183;0.4805;1213358;66820;46338;38363;403718;22623;15389;12963;403981;22072;15365;12741;0.4533;0.3660;0.0767
184;0.4796;1218576;61602;47819;36882;405434;20907;15873;12479;405758;20295;15837;12269;0.4365;0.3768;0.0717
185;0.4928;1204022;76156;44019;40682;400668;25673;14613;13739;400826;25227;14573;13533;0.4815;0.3491;0.0853
186;0.4818;1213152;67026;46186;38515;403689;22652;15335;13017;403864;22189;15318;12788;0.4550;0.3656;0.0770
187;0.4751;1218274;61904;47493;37208;405373;20968;15786;12566;405549;20504;15753;12353;0.4395;0.3760;0.0723
188;0.4786;1210681;69497;45544;39157;402871;23470;15125;13227;403066;22987;15081;13025;0.4634;0.3617;0.0793
189;0.4787;1211134;69044;45622;39079;403011;23330;15143;13209;403222;22831;15099;13007;0.4628;0.3629;0.0789
190;0.4757;1216417;63761;46958;37743;404792;21549;15581;12771;404966;21087;15547;12559;0.4468;0.3733;0.0741
191;0.4972;1200429;79749;43254;41447;399367;26974;14303;14049;399606;26447;14310;13796;0.4909;0.3428;0.0886
192;0.4825;1205710;74468;44135;40566;401213;25128;14639;13713;401362;24691;14579;13527;0.4813;0.3539;0.0842
193;0.4817;1207616;72562;44804;39897;401764;24577;14853;13499;402061;23992;14796;13310;0.4736;0.3568;0.0821
194;0.4758;1212878;67300;45848;38853;403564;22777;15248;13104;403732;22321;15155;12951;0.4608;0.3672;0.0777
195;0.4710;1216813;63365;46966;37735;404920;21421;15581;12771;405095;20958;15520;12586;0.4478;0.3752;0.0739
196;0.4728;1222257;57921;48720;35981;406786;19555;16168;12184;406951;19102;16121;11985;0.4264;0.3855;0.0684
197;0.4940;1198146;82032;42617;42084;398624;27717;14102;14250;398841;27212;14076;14030;0.4992;0.3402;0.0908
198;0.4800;1205558;74620;43905;40796;401137;25204;14548;13804;401308;24745;14525;13581;0.4832;0.3544;0.0844
199;0.4670;1222606;57572;48476;36225;406832;19509;16105;12247;407000;19053;16051;12055;0.4289;0.3875;0.0685
200;0.4681;1225636;54542;49441;35260;407901;18440;16410;11942;408009;18044;16369;11737;0.4176;0.3941;0.0656
201;0.4709;1218564;61614;47428;37273;405492;20849;15730;12622;405619;20434;15705;12401;0.4412;0.3777;0.0723
202;0.4888;1202775;77403;43555;41146;400216;26125;14427;13925;400436;25617;14390;13716;0.4880;0.3487;0.0866
203;0.4785;1206157;74021;44165;40536;401349;24992;14646;13706;401547;24506;14574;13532;0.4815;0.3557;0.0838
204;0.4677;1220295;59883;47923;36778;406081;20260;15908;12444;406209;19844;15881;12225;0.4350;0.3812;0.0706
205;0.4889;1206420;73758;44563;40138;401366;24975;14776;13576;401571;24482;14697;13409;0.4771;0.3539;0.0834
206;0.4802;1200532;79646;42783;41918;399551;26790;14168;14184;399711;26342;14158;13948;0.4963;0.3462;0.0887
207;0.4744;1205933;74245;44187;40514;401264;25077;14680;13672;401462;24591;14600;13506;0.4805;0.3545;0.0839
208;0.4693;1218453;61725;47483;37218;405479;20862;15768;12584;405594;20459;15743;12363;0.4399;0.3767;0.0723
209;0.4656;1223402;56776;49020;35681;407146;19195;16250;12102;407250;18803;16217;11889;0.4230;0.3874;0.0676
210;0.4669;1223922;56256;49000;35701;407312;19029;16263;12089;407463;18590;16238;11868;0.4223;0.3897;0.0671
211;0.4815;1213616;66562;46015;38686;403855;22486;15302;13050;403954;22099;15210;12896;0.4588;0.3685;0.0771
212;0.4678;1216372;63806;46739;37962;404765;21576;15529;12823;404863;21190;15490;12616;0.4489;0.3732;0.0744
213;0.4646;1220890;59288;48107;36594;406244;20097;15960;12392;406404;19649;15933;12173;0.4331;0.3825;0.0701
214;0.4708;1219422;60756;47695;37006;405787;20554;15829;12523;405893;20160;15785;12321;0.4384;0.3793;0.0715
215;0.4955;1189724;90454;40391;44310;395837;30504;13435;14917;395964;30089;13396;14710;0.5234;0.3284;0.0986
216;0.4749;1214653;65525;46143;38558;404155;22186;15311;13041;404272;21781;15287;12819;0.4561;0.3705;0.0762
217;0.4649;1216946;63232;46785;37916;404925;21416;15533;12819;405059;20994;15500;12606;0.4485;0.3752;0.0740
218;0.4694;1211586;68592;45523;39178;403187;23154;15121;13231;403265;22788;15071;13035;0.4638;0.3639;0.0789
219;0.4670;1212517;67661;45753;38948;403529;22812;15193;13159;403526;22527;15131;12975;0.4616;0.3655;0.0782
220;0.4637;1220825;59353;48032;36669;406248;20093;15929;12423;406380;19673;15931;12175;0.4332;0.3823;0.0701
221;0.4615;1219211;60967;47576;37125;405711;20630;15796;12556;405811;20242;15759;12347;0.4393;0.3789;0.0718
222;0.4628;1223309;56869;48800;35901;407124;19217;16208;12144;407195;18858;16209;11897;0.4233;0.3868;0.0677
223;0.4638;1224589;55589;49231;35470;407538;18803;16335;12017;407649;18404;16289;11817;0.4204;0.3910;0.0665
224;0.4699;1214163;66015;46267;38434;404046;22295;15352;13000;404089;21964;15295;12811;0.4558;0.3684;0.0766
225;0.4622;1223844;56334;48899;35802;407312;19029;16233;12119;407350;18703;16219;11887;0.4229;0.3886;0.0674
226;0.4759;1213044;67134;45679;39022;403625;22716;15152;13200;403724;22329;15081;13025;0.4634;0.3684;0.0778
227;0.4657;1212412;67766;45474;39227;403414;22927;15109;13243;403488;22565;15039;13067;0.4649;0.3667;0.0785
228;0.4697;1214314;65864;46191;38510;404081;22260;15338;13014;404203;21850;15223;12883;0.4584;0.3709;0.0765
229;0.4627;1223629;56549;48697;36004;407212;19129;16170;12182;407310;18743;16141;11965;0.4257;0.3896;0.0676
230;0.4659;1217569;62609;46781;37920;405172;21169;15546;12806;405234;20819;15481;12625;0.4492;0.3775;0.0736
231;0.4907;1195556;84622;41676;43025;397736;28605;13844;14508;397945;28108;13799;14307;0.5090;0.3373;0.0934
232;0.4754;1202265;77913;42668;42033;400052;26289;14170;14182;400146;25907;14122;13984;0.4975;0.3506;0.0878
233;0.4670;1214960;65218;45926;38775;404214;22127;15287;13065;404341;21712;15190;12916;0.4595;0.3730;0.0762
234;0.4612;1218018;62160;46888;37813;405280;21061;15577;12775;405421;20632;15490;12616;0.4489;0.3795;0.0732
235;0.4578;1226239;53939;49324;35377;408150;18191;16412;11940;408179;17874;16376;11730;0.4173;0.3962;0.0652
236;0.4608;1223416;56762;48451;36250;407130;19211;16100;12252;407250;18803;16058;12048;0.4287;0.3905;0.0679
237;0.4607;1223705;56473;48613;36088;407199;19142;16156;12196;407297;18756;16097;12009;0.4273;0.3903;0.0677
238;0.4568;1224304;55874;48803;35898;407394;18947;16214;12138;407515;18538;16173;11933;0.4246;0.3916;0.0671
239;0.4589;1219921;60257;47375;37326;405933;20408;15744;12608;406031;20022;15676;12430;0.4423;0.3830;0.0715
240;0.4609;1219430;60748;47263;37438;405775;20566;15700;12652;405881;20172;15608;12498;0.4447;0.3826;0.0719
241;0.4640;1217537;62641;46720;37981;405113;21228;15518;12834;405223;20830;15431;12675;0.4510;0.3783;0.0738
242;0.4598;1219136;61042;47219;37482;405624;20717;15686;12666;405778;20275;15576;12530;0.4458;0.3820;0.0722
243;0.4598;1223276;56902;48452;36249;407099;19242;16115;12237;407211;18842;16019;12087;0.4301;0.3908;0.0681
244;0.4645;1219822;60356;47396;37305;405886;20455;15749;12603;405979;20074;15662;12444;0.4428;0.3827;0.0716
245;0.4619;1215501;64677;46186;38515;404356;21985;15314;13038;404519;21534;15264;12842;0.4569;0.3736;0.0757
246;0.4608;1222896;57282;48302;36399;406911;19430;16056;12296;407069;18984;15961;12145;0.4321;0.3902;0.0685
247;0.4611;1215335;64843;46079;38622;404343;21998;15290;13062;404481;21572;15245;12861;0.4576;0.3735;0.0758
248;0.4597;1218558;61620;47119;37582;405513;20828;15622;12730;405553;20500;15548;12558;0.4468;0.3799;0.0728
249;0.4610;1221099;59079;47842;36859;406296;20045;15894;12458;406439;19614;15863;12243;0.4356;0.3843;0.0701
250;0.4587;1215973;64205;46365;38336;404573;21768;15384;12968;404682;21371;15337;12769;0.4543;0.3740;0.0752
251;0.4643;1217022;63156;46654;38047;404938;21403;15460;12892;405050;21003;15409;12697;0.4518;0.3768;0.0742
252;0.4610;1209767;70411;44702;39999;402541;23800;14862;13490;402638;23415;14788;13318;0.4738;0.3626;0.0809
253;0.4623;1220970;59208;47871;36830;406303;20038;15890;12462;406417;19636;15854;12252;0.4359;0.3842;0.0702
254;0.4614;1215134;65044;46087;38614;404258;22083;15292;13060;404372;21681;15206;12900;0.4590;0.3730;0.0761
255;0.4575;1220011;60167;47556;37145;405974;20367;15787;12565;406075;19978;15735;12371;0.4402;0.3824;0.0712
256;0.4577;1222007;58171;48099;36602;406650;19691;15980;12372;406808;19245;15942;12164;0.4328;0.3873;0.0692
257;0.4640;1218774;61404;47143;37558;405496;20845;15625;12727;405649;20404;15564;12542;0.4462;0.3807;0.0725
258;0.4587;1211769;68409;45229;39472;403220;23121;14995;13357;403289;22764;14932;13174;0.4687;0.3666;0.0791
259;0.4599;1215886;64292;46500;38201;404610;21731;15421;12931;404719;21334;15384;12722;0.4526;0.3736;0.0750
260;0.4685;1219177;61001;47391;37310;405677;20664;15716;12636;405811;20242;15653;12453;0.4431;0.3809;0.0720
261;0.4632;1202095;78083;42698;42003;399985;26356;14211;14141;400095;25958;14158;13948;0.4963;0.3495;0.0879
262;0.4612;1216721;63457;46574;38127;404894;21447;15427;12925;404988;21065;15412;12694;0.4516;0.3760;0.0743
263;0.4611;1215521;64657;46126;38575;404487;21854;15302;13050;404551;21502;15270;12836;0.4567;0.3738;0.0756
264;0.4565;1216766;63412;46457;38244;404947;21394;15415;12937;404962;21091;15382;12724;0.4527;0.3763;0.0745
265;0.4664;1217702;62476;46722;37979;405176;21165;15485;12867;405266;20787;15447;12659;0.4504;0.3785;0.0736
266;0.4555;1223537;56641;48507;36194;407135;19206;16093;12259;407206;18847;16086;12020;0.4277;0.3894;0.0680
267;0.4625;1214300;65878;45686;39015;404048;22293;15164;13188;404137;21916;15137;12969;0.4614;0.3718;0.0768
268;0.4558;1213890;66288;45599;39102;403924;22417;15147;13205;403995;22058;15065;13041;0.4640;0.3715;0.0773
269;0.4621;1217934;62244;46689;38012;405234;21107;15491;12861;405356;20697;15440;12666;0.4507;0.3796;0.0735
270;0.4576;1214992;65186;45856;38845;404260;22081;15220;13132;404382;21671;15206;12900;0.4590;0.3731;0.0761
271;0.5076;1180354;99824;38667;46034;392724;33617;12872;15480;392813;33240;12816;15290;0.5440;0.3151;0.1069
272;0.4979;1173913;106265;36845;47856;390695;35646;12287;16065;390650;35403;12234;15872;0.5647;0.3095;0.1129
273;0.4707;1218239;61939;46891;37810;405412;20929;15561;12791;405503;20550;15493;12613;0.4488;0.3803;0.0730
274;0.4517;1221668;58510;47931;36770;406535;19806;15914;12438;406641;19412;15879;12227;0.4350;0.3865;0.0697
275;0.4569;1215401;64777;46102;38599;404419;21922;15283;13069;404487;21566;15252;12854;0.4573;0.3734;0.0758
276;0.4511;1224311;55867;48786;35915;407446;18895;16202;12150;407545;18508;16165;11941;0.4249;0.3922;0.0670
277;0.4506;1226773;53405;49533;35168;408309;18032;16462;11890;408354;17699;16419;11687;0.4158;0.3977;0.0647
278;0.4513;1221747;58431;47977;36724;406582;19759;15916;12436;406690;19363;15867;12239;0.4355;0.3873;0.0696
279;0.4521;1221444;58734;47906;36795;406459;19882;15899;12453;406586;19467;15844;12262;0.4363;0.3865;0.0699
280;0.4511;1223141;57037;48435;36266;407034;19307;16078;12274;407156;18897;16035;12071;0.4295;0.3898;0.0682
281;0.4510;1222161;58017;48094;36607;406687;19654;15954;12398;406826;19227;15913;12193;0.4338;0.3881;0.0692
282;0.4516;1225356;54822;49179;35522;407813;18528;16340;12012;407905;18148;16293;11813;0.4203;0.3943;0.0660
283;0.4516;1222696;57482;48255;36446;406870;19471;15990;12362;406934;19119;15980;12126;0.4314;0.3881;0.0688
284;0.4516;1224458;55720;48783;35918;407520;18821;16188;12164;407610;18443;16165;11941;0.4249;0.3930;0.0669
285;0.4519;1222955;57223;48281;36420;406971;19370;16003;12349;407123;18930;15977;12129;0.4315;0.3905;0.0684
286;0.4526;1221221;58957;47679;37022;406391;19950;15813;12539;406491;19562;15771;12335;0.4389;0.3867;0.0702
287;0.4513;1220717;59461;47550;37151;406226;20115;15756;12596;406282;19771;15738;12368;0.4400;0.3848;0.0708
288;0.4538;1220530;59648;47492;37209;406178;20163;15754;12598;406253;19800;15715;12391;0.4409;0.3849;0.0709
289;0.4548;1220093;60085;47389;37312;406025;20316;15709;12643;406108;19945;15664;12442;0.4427;0.3842;0.0713
290;0.4519;1219567;60611;47264;37437;405867;20474;15685;12667;405915;20138;15649;12457;0.4432;0.3822;0.0718
291;0.4530;1224301;55877;48653;36048;407439;18902;16145;12207;407553;18500;16089;12017;0.4276;0.3938;0.0672
292;0.4531;1217004;63174;46456;38245;405008;21333;15437;12915;405011;21042;15383;12723;0.4527;0.3768;0.0743
293;0.4549;1221283;58895;47728;36973;406405;19936;15825;12527;406521;19532;15739;12367;0.4400;0.3877;0.0702
294;0.4505;1222203;57975;47941;36760;406751;19590;15911;12441;406840;19213;15847;12259;0.4362;0.3895;0.0693
295;0.4517;1222048;58130;47897;36804;406686;19655;15895;12457;406748;19305;15835;12271;0.4366;0.3886;0.0695
296;0.4505;1222964;57214;48088;36613;407011;19330;15977;12375;407074;18979;15894;12212;0.4345;0.3915;0.0687
297;0.4520;1224081;56097;48422;36279;407365;18976;16090;12262;407447;18606;16015;12091;0.4302;0.3939;0.0676
298;0.4520;1222475;57703;47870;36831;406834;19507;15886;12466;406921;19132;15817;12289;0.4372;0.3911;0.0692
299;0.4504;1218780;61398;46724;37977;405600;20741;15507;12845;405649;20404;15440;12666;0.4507;0.3830;0.0728
300;0.4566;1220083;60095;47240;37461;406046;20295;15681;12671;406058;19995;15625;12481;0.4441;0.3843;0.0715
Training SAGE
epoch;loss;tn-t;fp-t;fn-t;tp-t;tn-v;fp-v;fn-v;tp-v;tn-e;fp-e;fn-e;tp-e;A;C;R
1;8.1072;1278812;1366;82983;1718;425893;448;27792;560;425566;487;27550;556;0.0198;0.5331;0.0023
2;6.9986;1277531;2647;82411;2290;425484;857;27608;744;425164;889;27358;748;0.0266;0.4569;0.0036
3;6.0536;1271350;8828;80730;3971;423409;2932;27037;1315;423082;2971;26848;1258;0.0448;0.2975;0.0093
4;5.5532;1256552;23626;77213;7488;418473;7868;25867;2485;418210;7843;25744;2362;0.0840;0.2315;0.0225
5;4.8233;1237886;42292;72571;12130;412333;14008;24307;4045;412043;14010;24094;4012;0.1427;0.2226;0.0397
6;4.3827;1219395;60783;66526;18175;406269;20072;22233;6119;405915;20138;22087;6019;0.2142;0.2301;0.0576
7;4.1711;1205478;74700;62364;22337;401481;24860;20908;7444;401142;24911;20806;7300;0.2597;0.2266;0.0709
8;3.4194;1190310;89868;58018;26683;396386;29955;19498;8854;396131;29922;19298;8808;0.3134;0.2274;0.0853
9;3.1799;1177840;102338;54766;29935;392265;34076;18408;9944;392060;33993;18217;9889;0.3518;0.2254;0.0966
10;2.9440;1164410;115768;51307;33394;387812;38529;17205;11147;387604;38449;17094;11012;0.3918;0.2226;0.1089
11;2.8573;1153185;126993;48906;35795;384072;42269;16384;11968;383934;42119;16277;11829;0.4209;0.2193;0.1188
12;2.6907;1160553;119625;49696;35005;386472;39869;16681;11671;386408;39645;16537;11569;0.4116;0.2259;0.1128
13;2.5188;1156832;123346;48857;35844;385269;41072;16415;11937;385224;40829;16214;11892;0.4231;0.2256;0.1161
14;2.3565;1157714;122464;48280;36421;385628;40713;16240;12112;385475;40578;16025;12081;0.4298;0.2294;0.1159
15;2.2594;1147721;132457;46507;38194;382343;43998;15665;12687;382128;43925;15461;12645;0.4499;0.2235;0.1246
16;2.0901;1139319;140859;45147;39554;379473;46868;15186;13166;379311;46742;15054;13052;0.4644;0.2183;0.1317
17;2.0205;1142523;137655;45740;38961;380605;45736;15377;12975;380398;45655;15222;12884;0.4584;0.2201;0.1289
18;1.9638;1142691;137487;46059;38642;380810;45531;15514;12838;380540;45513;15345;12761;0.4540;0.2190;0.1283
19;1.8763;1140740;139438;46212;38489;380083;46258;15579;12773;379831;46222;15413;12693;0.4516;0.2154;0.1297
20;1.8958;1148805;131373;47502;37199;382803;43538;15971;12381;382521;43532;15808;12298;0.4376;0.2203;0.1229
21;1.8218;1151604;128574;48279;36422;383613;42728;16232;12120;383351;42702;16064;12042;0.4284;0.2200;0.1205
22;1.6930;1134886;145292;46372;38329;378018;48323;15565;12787;377926;48127;15490;12616;0.4489;0.2077;0.1337
23;1.7074;1147117;133061;48505;36196;382145;44196;16292;12060;381978;44075;16210;11896;0.4233;0.2125;0.1232
24;1.6062;1155626;124552;50093;34608;384967;41374;16820;11532;384786;41267;16713;11393;0.4054;0.2164;0.1160
25;1.5949;1147855;132323;49191;35510;382400;43941;16517;11835;382100;43953;16476;11630;0.4138;0.2092;0.1224
26;1.5458;1152514;127664;50369;34332;383913;42428;16916;11436;383636;42417;16836;11270;0.4010;0.2099;0.1182
27;1.5104;1156960;123218;51111;33590;385381;40960;17168;11184;385186;40867;17087;11019;0.3921;0.2124;0.1142
28;1.5053;1162861;117317;51860;32841;387337;39004;17414;10938;387105;38948;17360;10746;0.3823;0.2162;0.1094
29;1.4720;1166824;113354;52062;32639;388759;37582;17512;10840;388489;37564;17426;10680;0.3800;0.2214;0.1062
30;1.3863;1176511;103667;53878;30823;391974;34367;18089;10263;391732;34321;17966;10140;0.3608;0.2281;0.0979
31;1.3603;1176529;103649;53456;31245;391856;34485;18003;10349;391727;34326;17831;10275;0.3656;0.2304;0.0982
32;1.3988;1181861;98317;54365;30336;393572;32769;18286;10066;393470;32583;18165;9941;0.3537;0.2338;0.0936
33;1.3531;1169010;111168;52650;32051;389330;37011;17718;10634;389184;36869;17596;10510;0.3739;0.2218;0.1043
34;1.2790;1182854;97324;54869;29832;393903;32438;18441;9911;393735;32318;18352;9754;0.3470;0.2318;0.0926
35;1.2668;1186591;93587;55879;28822;395157;31184;18788;9564;394942;31111;18708;9398;0.3344;0.2320;0.0892
36;1.3088;1188271;91907;56146;28555;395672;30669;18877;9475;395515;30538;18816;9290;0.3305;0.2333;0.0877
37;1.2108;1184058;96120;55539;29162;394288;32053;18691;9661;394034;32019;18604;9502;0.3381;0.2288;0.0914
38;1.2073;1183048;97130;55643;29058;393900;32441;18682;9670;393725;32328;18621;9485;0.3375;0.2268;0.0921
39;1.1731;1185408;94770;55890;28811;394718;31623;18809;9543;394546;31507;18728;9378;0.3337;0.2294;0.0900
40;1.1758;1171476;108702;53915;30786;390077;36264;18115;10237;389975;36078;18071;10035;0.3570;0.2176;0.1015
41;1.1546;1171687;108491;53591;31110;390090;36251;18028;10324;390010;36043;17989;10117;0.3600;0.2192;0.1016
42;1.1256;1180225;99953;54701;30000;392960;33381;18405;9947;392897;33156;18307;9799;0.3486;0.2281;0.0946
43;1.0880;1191035;89143;56333;28368;396578;29763;18939;9413;396490;29563;18892;9214;0.3278;0.2376;0.0854
44;1.1071;1194164;86014;56835;27866;397559;28782;19129;9223;397539;28514;19046;9060;0.3224;0.2411;0.0827
45;1.0640;1193167;87011;56634;28067;397247;29094;19099;9253;397277;28776;18985;9121;0.3245;0.2407;0.0834
46;1.0536;1198507;81671;57967;26734;399095;27246;19542;8810;399040;27013;19410;8696;0.3094;0.2435;0.0786
47;1.0696;1199745;80433;57916;26785;399511;26830;19510;8842;399457;26596;19388;8718;0.3102;0.2469;0.0778
48;1.0734;1205921;74257;59055;25646;401621;24720;19889;8463;401556;24497;19742;8364;0.2976;0.2545;0.0724
49;1.0226;1205584;74594;58864;25837;401474;24867;19797;8555;401479;24574;19657;8449;0.3006;0.2559;0.0727
50;1.0299;1210965;69213;59156;25545;403260;23081;19915;8437;403316;22737;19774;8332;0.2964;0.2682;0.0684
51;1.0306;1207224;72954;58736;25965;402036;24305;19778;8574;402048;24005;19635;8471;0.3014;0.2608;0.0715
52;1.0165;1209772;70406;59274;25427;402888;23453;19942;8410;402920;23133;19817;8289;0.2949;0.2638;0.0692
53;0.9954;1207034;73144;58965;25736;401968;24373;19875;8477;401979;24074;19716;8390;0.2985;0.2584;0.0715
54;1.0050;1204134;76044;58901;25800;400974;25367;19845;8507;401007;25046;19755;8351;0.2971;0.2501;0.0735
55;0.9747;1217572;62606;61284;23417;405528;20813;20654;7698;405541;20512;20476;7630;0.2715;0.2711;0.0620
56;0.9616;1218670;61508;61781;22920;405862;20479;20813;7539;405930;20123;20646;7460;0.2654;0.2705;0.0607
57;0.9340;1217950;62228;61128;23573;405609;20732;20647;7705;405627;20426;20448;7658;0.2725;0.2727;0.0618
58;0.9251;1227272;52906;62346;22355;408669;17672;21002;7350;408708;17345;20900;7206;0.2564;0.2935;0.0541
59;0.9490;1226861;53317;61597;23104;408477;17864;20813;7539;408517;17536;20663;7443;0.2648;0.2980;0.0550
60;0.9101;1216138;64040;59040;25661;404998;21343;19884;8468;405036;21017;19751;8355;0.2973;0.2845;0.0647
61;0.8840;1218667;61511;59524;25177;405809;20532;20069;8283;405822;20231;19970;8136;0.2895;0.2868;0.0625
62;0.8666;1221872;58306;59953;24748;406803;19538;20144;8208;406890;19163;20074;8032;0.2858;0.2953;0.0599
63;0.8653;1226516;53662;60257;24444;408299;18042;20253;8099;408420;17633;20147;7959;0.2832;0.3110;0.0564
64;0.8632;1219976;60202;59046;25655;406130;20211;19891;8461;406230;19823;19807;8299;0.2953;0.2951;0.0619
65;0.8920;1228019;52159;61470;23231;408739;17602;20684;7668;408853;17200;20621;7485;0.2663;0.3032;0.0544
66;0.8793;1222493;57685;60539;24162;406937;19404;20394;7958;406997;19056;20337;7769;0.2764;0.2896;0.0591
67;0.8429;1229682;50496;61772;22929;409287;17054;20808;7544;409465;16588;20733;7373;0.2623;0.3077;0.0528
68;0.8233;1228097;52081;61981;22720;408762;17579;20853;7499;408872;17181;20775;7331;0.2608;0.2991;0.0540
69;0.8028;1240727;39451;64597;20104;412917;13424;21773;6579;413042;13011;21658;6448;0.2294;0.3314;0.0428
70;0.8439;1238229;41949;65362;19339;412102;14239;22015;6337;412194;13859;21886;6220;0.2213;0.3098;0.0442
71;0.8215;1236713;43465;65128;19573;411584;14757;21933;6419;411680;14373;21838;6268;0.2230;0.3037;0.0454
72;0.7860;1248193;31985;67807;16894;415449;10892;22835;5517;415560;10493;22680;5426;0.1931;0.3409;0.0351
73;0.7722;1251708;28470;68566;16135;416629;9712;23074;5278;416654;9399;22921;5185;0.1845;0.3555;0.0321
74;0.7761;1252654;27524;68412;16289;416969;9372;23030;5322;417000;9053;22880;5226;0.1859;0.3660;0.0314
75;0.7839;1248467;31711;68008;16693;415572;10769;22928;5424;415681;10372;22743;5363;0.1908;0.3408;0.0346
76;0.7641;1255299;24879;69126;15575;417883;8458;23247;5105;417909;8144;23111;4995;0.1777;0.3802;0.0289
77;0.7641;1253918;26260;69026;15675;417459;8882;23227;5125;417481;8572;23055;5051;0.1797;0.3708;0.0300
78;0.7444;1257865;22313;70727;13974;418810;7531;23790;4562;418724;7329;23634;4472;0.1591;0.3790;0.0260
79;0.7494;1259698;20480;70895;13806;419456;6885;23836;4516;419408;6645;23669;4437;0.1579;0.4004;0.0244
80;0.7626;1262711;17467;71966;12735;420454;5887;24161;4191;420332;5721;24029;4077;0.1451;0.4161;0.0216
81;0.7362;1262416;17762;72225;12476;420394;5947;24248;4104;420231;5822;24126;3980;0.1416;0.4060;0.0216
82;0.7182;1261992;18186;72249;12452;420260;6081;24250;4102;420072;5981;24130;3976;0.1415;0.3993;0.0219
83;0.7102;1266375;13803;73759;10942;421761;4580;24744;3608;421559;4494;24586;3520;0.1252;0.4392;0.0176
84;0.7205;1265545;14633;73349;11352;421512;4829;24610;3742;421305;4748;24449;3657;0.1301;0.4351;0.0185
85;0.7071;1266396;13782;73871;10830;421787;4554;24786;3566;421602;4451;24617;3489;0.1241;0.4394;0.0175
86;0.6945;1267876;12302;74609;10092;422293;4048;25042;3310;422095;3958;24875;3231;0.1150;0.4494;0.0158
87;0.7009;1269621;10557;75318;9383;422876;3465;25285;3067;422668;3385;25108;2998;0.1067;0.4697;0.0141
88;0.6861;1267655;12523;75285;9416;422173;4168;25230;3122;421999;4054;25075;3031;0.1078;0.4278;0.0156
89;0.6793;1269300;10878;75613;9088;422719;3622;25346;3006;422560;3493;25180;2926;0.1041;0.4558;0.0141
90;0.6767;1270312;9866;76270;8431;423057;3284;25562;2790;422852;3201;25394;2712;0.0965;0.4587;0.0130
91;0.6846;1269110;11068;75905;8796;422671;3670;25432;2920;422493;3560;25278;2828;0.1006;0.4427;0.0141
92;0.6557;1270078;10100;76262;8439;422998;3343;25566;2786;422752;3301;25410;2696;0.0959;0.4496;0.0132
93;0.6600;1270976;9202;76782;7919;423275;3066;25746;2606;423040;3013;25580;2526;0.0899;0.4560;0.0122
94;0.6630;1269826;10352;76411;8290;422878;3463;25583;2769;422693;3360;25443;2663;0.0947;0.4421;0.0133
95;0.6403;1270992;9186;76927;7774;423298;3043;25770;2582;423044;3009;25628;2478;0.0882;0.4516;0.0121
96;0.6457;1272039;8139;77138;7563;423677;2664;25854;2498;423350;2703;25719;2387;0.0849;0.4690;0.0112
97;0.6609;1272597;7581;77597;7104;423854;2487;25996;2356;423516;2537;25856;2250;0.0801;0.4700;0.0105
98;0.6377;1271454;8724;77068;7633;423480;2861;25796;2556;423181;2872;25669;2437;0.0867;0.4590;0.0117
99;0.6315;1272747;7431;77809;6892;423917;2424;26047;2305;423614;2439;25912;2194;0.0781;0.4736;0.0102
100;0.6424;1271342;8836;77041;7660;423426;2915;25794;2558;423164;2889;25680;2426;0.0863;0.4564;0.0117
101;0.6307;1272294;7884;77513;7188;423765;2576;25960;2392;423452;2601;25841;2265;0.0806;0.4655;0.0107
102;0.6441;1273281;6897;78026;6675;424064;2277;26115;2237;423786;2267;25983;2123;0.0755;0.4836;0.0097
103;0.6138;1273305;6873;77902;6799;424095;2246;26091;2261;423783;2270;25967;2139;0.0761;0.4851;0.0097
104;0.6325;1274341;5837;78351;6350;424454;1887;26250;2102;424137;1916;26117;1989;0.0708;0.5093;0.0086
105;0.6197;1273314;6864;77975;6726;424079;2262;26124;2228;423785;2268;25974;2132;0.0759;0.4845;0.0097
106;0.6148;1273306;6872;78246;6455;424117;2224;26212;2140;423800;2253;26060;2046;0.0728;0.4759;0.0095
107;0.6056;1273522;6656;78203;6498;424171;2170;26197;2155;423858;2195;26057;2049;0.0729;0.4828;0.0093
108;0.6115;1274385;5793;78467;6234;424457;1884;26292;2060;424138;1915;26153;1953;0.0695;0.5049;0.0085
109;0.6058;1272954;7224;77935;6766;424006;2335;26124;2228;423667;2386;25981;2125;0.0756;0.4711;0.0099
110;0.6031;1274516;5662;78733;5968;424509;1832;26361;1991;424187;1866;26225;1881;0.0669;0.5020;0.0083
111;0.5921;1274336;5842;78673;6028;424467;1874;26351;2001;424129;1924;26193;1913;0.0681;0.4986;0.0084
112;0.5826;1273980;6198;78690;6011;424319;2022;26334;2018;424022;2031;26187;1919;0.0683;0.4858;0.0087
113;0.5875;1273764;6414;78491;6210;424250;2091;26290;2062;423957;2096;26134;1972;0.0702;0.4848;0.0090
114;0.5886;1274604;5574;79091;5610;424539;1802;26461;1891;424224;1829;26302;1804;0.0642;0.4966;0.0080
115;0.5806;1275739;4439;79740;4961;424892;1449;26659;1693;424594;1459;26504;1602;0.0570;0.5234;0.0067
116;0.5764;1276253;3925;80091;4610;425064;1277;26798;1554;424742;1311;26639;1467;0.0522;0.5281;0.0061
117;0.5685;1276688;3490;80412;4289;425233;1108;26907;1445;424881;1172;26726;1380;0.0491;0.5408;0.0056
118;0.5672;1276388;3790;80467;4234;425124;1217;26901;1451;424779;1274;26735;1371;0.0488;0.5183;0.0058
119;0.5704;1276965;3213;80957;3744;425306;1035;27075;1277;424967;1086;26898;1208;0.0430;0.5266;0.0051
120;0.5663;1277201;2977;81070;3631;425422;919;27128;1224;425038;1015;26915;1191;0.0424;0.5399;0.0049
121;0.5569;1277496;2682;81198;3503;425510;831;27171;1181;425134;919;26965;1141;0.0406;0.5539;0.0045
122;0.5607;1277129;3049;81127;3574;425388;953;27149;1203;425014;1039;26935;1171;0.0417;0.5299;0.0049
123;0.5512;1277183;2995;81110;3591;425394;947;27145;1207;425033;1020;26937;1169;0.0416;0.5340;0.0048
124;0.5510;1277591;2587;81377;3324;425546;795;27229;1123;425161;892;27018;1088;0.0387;0.5495;0.0044
125;0.5489;1277774;2404;81480;3221;425598;743;27262;1090;425230;823;27045;1061;0.0377;0.5632;0.0041
126;0.5419;1277636;2542;81489;3212;425564;777;27264;1088;425185;868;27044;1062;0.0378;0.5503;0.0042
127;0.5420;1277867;2311;81492;3209;425620;721;27269;1083;425245;808;27045;1061;0.0377;0.5677;0.0041
128;0.5402;1278091;2087;81559;3142;425685;656;27296;1056;425334;719;27074;1032;0.0367;0.5894;0.0039
129;0.5383;1278072;2106;81533;3168;425686;655;27285;1067;425332;721;27069;1037;0.0369;0.5899;0.0039
130;0.5368;1277718;2460;81403;3298;425584;757;27237;1115;425193;860;27027;1079;0.0384;0.5565;0.0043
131;0.5381;1277509;2669;81286;3415;425512;829;27202;1150;425141;912;26986;1120;0.0398;0.5512;0.0045
132;0.5339;1277717;2461;81378;3323;425579;762;27227;1125;425209;844;27010;1096;0.0390;0.5649;0.0043
133;0.5332;1277351;2827;81246;3455;425447;894;27182;1170;425098;955;26962;1144;0.0407;0.5450;0.0046
134;0.5250;1277540;2638;81219;3482;425508;833;27182;1170;425156;897;26967;1139;0.0405;0.5594;0.0045
135;0.5233;1276690;3488;80883;3818;425193;1148;27067;1285;424867;1186;26847;1259;0.0448;0.5149;0.0054
136;0.5229;1276285;3893;80617;4084;425049;1292;26992;1360;424766;1287;26773;1333;0.0474;0.5088;0.0058
137;0.5224;1274252;5926;79664;5037;424352;1989;26658;1694;424122;1931;26457;1649;0.0587;0.4606;0.0079
138;0.5171;1274790;5388;79712;4989;424536;1805;26667;1685;424281;1772;26480;1626;0.0579;0.4785;0.0075
139;0.5212;1274275;5903;79372;5329;424371;1970;26557;1795;424123;1930;26360;1746;0.0621;0.4750;0.0081
140;0.5155;1274615;5563;79509;5192;424466;1875;26599;1753;424220;1833;26411;1695;0.0603;0.4804;0.0078
141;0.5125;1274690;5488;79477;5224;424508;1833;26593;1759;424252;1801;26400;1706;0.0607;0.4865;0.0077
142;0.5133;1274100;6078;79138;5563;424310;2031;26492;1860;424067;1986;26286;1820;0.0648;0.4782;0.0084
143;0.5124;1274662;5516;79230;5471;424495;1846;26525;1827;424235;1818;26311;1795;0.0639;0.4968;0.0080
144;0.5094;1274820;5358;79173;5528;424555;1786;26519;1833;424298;1755;26289;1817;0.0646;0.5087;0.0079
145;0.5085;1275081;5097;79410;5291;424642;1699;26580;1772;424382;1671;26363;1743;0.0620;0.5105;0.0075
146;0.5086;1274690;5488;79047;5654;424518;1823;26479;1873;424260;1793;26247;1859;0.0661;0.5090;0.0080
147;0.5055;1274839;5339;78982;5719;424573;1768;26450;1902;424298;1755;26235;1871;0.0666;0.5160;0.0080
148;0.5047;1274571;5607;78810;5891;424486;1855;26388;1964;424211;1842;26188;1918;0.0682;0.5101;0.0083
149;0.4990;1274375;5803;78540;6161;424428;1913;26294;2058;424163;1890;26101;2005;0.0713;0.5148;0.0086
150;0.5031;1274361;5817;78576;6125;424427;1914;26300;2052;424150;1903;26117;1989;0.0708;0.5110;0.0086
151;0.5024;1272562;7616;77789;6912;423825;2516;26005;2347;423549;2504;25864;2242;0.0798;0.4724;0.0105
152;0.4982;1272707;7471;77792;6909;423883;2458;25999;2353;423603;2450;25849;2257;0.0803;0.4795;0.0104
153;0.4959;1272522;7656;77315;7386;423815;2526;25867;2485;423549;2504;25716;2390;0.0850;0.4884;0.0108
154;0.4978;1272865;7313;77373;7328;423928;2413;25879;2473;423650;2403;25731;2375;0.0845;0.4971;0.0105
155;0.4946;1273310;6868;77492;7209;424090;2251;25938;2414;423805;2248;25772;2334;0.0830;0.5094;0.0101
156;0.4944;1272727;7451;76933;7768;423881;2460;25731;2621;423613;2440;25602;2504;0.0891;0.5065;0.0109
157;0.4908;1272450;7728;76715;7986;423788;2553;25661;2691;423531;2522;25529;2577;0.0917;0.5054;0.0112
158;0.4909;1272142;8036;76341;8360;423654;2687;25543;2809;423437;2616;25418;2688;0.0956;0.5068;0.0117
159;0.4895;1272326;7852;76178;8523;423736;2605;25491;2861;423512;2541;25370;2736;0.0973;0.5185;0.0116
160;0.4921;1272503;7675;76378;8323;423804;2537;25559;2793;423580;2473;25429;2677;0.0952;0.5198;0.0113
161;0.4877;1272577;7601;76431;8270;423832;2509;25582;2770;423606;2447;25450;2656;0.0945;0.5205;0.0112
162;0.4900;1272822;7356;76567;8134;423903;2438;25634;2718;423672;2381;25487;2619;0.0932;0.5238;0.0110
163;0.4905;1271972;8206;76339;8362;423651;2690;25548;2804;423395;2658;25415;2691;0.0957;0.5031;0.0118
164;0.4857;1273172;7006;77066;7635;424030;2311;25787;2565;423771;2282;25636;2470;0.0879;0.5198;0.0105
165;0.4851;1273703;6475;77103;7598;424224;2117;25817;2535;423944;2109;25645;2461;0.0876;0.5385;0.0101
166;0.4840;1273506;6672;76967;7734;424160;2181;25774;2578;423886;2167;25613;2493;0.0887;0.5350;0.0103
167;0.4843;1272805;7373;76466;8235;423896;2445;25595;2757;423659;2394;25454;2652;0.0944;0.5256;0.0111
168;0.4830;1273224;6954;76638;8063;424053;2288;25654;2698;423782;2271;25504;2602;0.0926;0.5340;0.0107
169;0.4812;1272878;7300;76366;8335;423930;2411;25554;2798;423671;2382;25411;2695;0.0959;0.5308;0.0112
170;0.4786;1272695;7483;76280;8421;423849;2492;25543;2809;423594;2459;25387;2719;0.0967;0.5251;0.0114
171;0.4819;1272073;8105;75869;8832;423653;2688;25394;2958;423435;2618;25288;2818;0.1003;0.5184;0.0120
172;0.4781;1272193;7985;75985;8716;423697;2644;25427;2925;423454;2599;25316;2790;0.0993;0.5177;0.0119
173;0.4766;1272033;8145;75895;8806;423634;2707;25402;2950;423417;2636;25290;2816;0.1002;0.5165;0.0120
174;0.4793;1271309;8869;75459;9242;423401;2940;25261;3091;423205;2848;25185;2921;0.1039;0.5063;0.0127
175;0.4728;1271463;8715;75402;9299;423459;2882;25240;3112;423249;2804;25180;2926;0.1041;0.5106;0.0126
176;0.4760;1270392;9786;75116;9585;423065;3276;25152;3200;422859;3194;25062;3044;0.1083;0.4880;0.0137
177;0.4767;1267415;12763;73714;10987;422063;4278;24674;3678;421819;4234;24623;3483;0.1239;0.4513;0.0170
178;0.4721;1268441;11737;74106;10595;422403;3938;24815;3537;422210;3843;24759;3347;0.1191;0.4655;0.0158
179;0.4755;1265865;14313;73153;11548;421534;4807;24481;3871;421305;4748;24456;3650;0.1299;0.4346;0.0185
180;0.4702;1266927;13251;73412;11289;421876;4465;24571;3781;421671;4382;24530;3576;0.1272;0.4494;0.0175
181;0.4727;1267507;12671;73778;10923;422071;4270;24681;3671;421886;4167;24666;3440;0.1224;0.4522;0.0167
182;0.4720;1265370;14808;72975;11726;421366;4975;24385;3967;421165;4888;24408;3698;0.1316;0.4307;0.0189
183;0.4702;1265813;14365;73224;11477;421500;4841;24495;3857;421295;4758;24500;3606;0.1283;0.4311;0.0184
184;0.4682;1266873;13305;73652;11049;421866;4475;24657;3695;421656;4397;24633;3473;0.1236;0.4413;0.0173
185;0.4677;1268262;11916;74128;10573;422323;4018;24817;3535;422099;3954;24779;3327;0.1184;0.4569;0.0160
186;0.4693;1265205;14973;72928;11773;421251;5090;24400;3952;421082;4971;24410;3696;0.1315;0.4264;0.0191
187;0.4690;1262825;17353;71779;12922;420416;5925;24003;4349;420229;5824;24009;4097;0.1458;0.4130;0.0218
188;0.4675;1262536;17642;71896;12805;420338;6003;24040;4312;420174;5879;24046;4060;0.1445;0.4085;0.0219
189;0.4684;1263667;16511;72126;12575;420751;5590;24125;4227;420559;5494;24150;3956;0.1408;0.4186;0.0208
190;0.4621;1265916;14262;73093;11608;421501;4840;24472;3880;421349;4704;24459;3647;0.1298;0.4367;0.0184
191;0.4642;1265722;14456;73066;11635;421417;4924;24463;3889;421262;4791;24451;3655;0.1300;0.4327;0.0186
192;0.4650;1266084;14094;73145;11556;421558;4783;24478;3874;421414;4639;24477;3629;0.1291;0.4389;0.0182
193;0.4645;1266484;13694;73346;11355;421700;4641;24547;3805;421552;4501;24536;3570;0.1270;0.4423;0.0178
194;0.4616;1265585;14593;73048;11653;421374;4967;24447;3905;421189;4864;24438;3668;0.1305;0.4299;0.0188
195;0.4617;1265283;14895;72773;11928;421271;5070;24345;4007;421073;4980;24340;3766;0.1340;0.4306;0.0193
196;0.4608;1262233;17945;71647;13054;420265;6076;23975;4377;420102;5951;23953;4153;0.1478;0.4110;0.0222
197;0.4596;1260913;19265;71013;13688;419803;6538;23741;4611;419651;6402;23724;4382;0.1559;0.4063;0.0237
198;0.4571;1261299;18879;71092;13609;419959;6382;23776;4576;419778;6275;23744;4362;0.1552;0.4101;0.0234
199;0.4602;1257954;22224;69803;14898;418778;7563;23351;5001;418601;7452;23354;4752;0.1691;0.3894;0.0269
200;0.4579;1256897;23281;69277;15424;418416;7925;23174;5178;418296;7757;23192;4914;0.1748;0.3878;0.0279
201;0.4572;1255888;24290;68861;15840;418108;8233;23029;5323;417962;8091;23023;5083;0.1809;0.3858;0.0290
202;0.4555;1256021;24157;68585;16116;418164;8177;22973;5379;417980;8073;22914;5192;0.1847;0.3914;0.0292
203;0.4540;1256190;23988;68621;16080;418236;8105;22988;5364;418049;8004;22915;5191;0.1847;0.3934;0.0291
204;0.4556;1255407;24771;68154;16547;417963;8378;22811;5541;417807;8246;22739;5367;0.1910;0.3943;0.0300
205;0.4555;1255640;24538;68250;16451;418054;8287;22826;5526;417889;8164;22776;5330;0.1896;0.3950;0.0297
206;0.4527;1255289;24889;67656;17045;417957;8384;22616;5736;417763;8290;22595;5511;0.1961;0.3993;0.0304
207;0.4548;1253788;26390;67229;17472;417395;8946;22462;5890;417231;8822;22416;5690;0.2024;0.3921;0.0320
208;0.4513;1256099;24079;68093;16608;418237;8104;22745;5607;418070;7983;22724;5382;0.1915;0.4027;0.0294
209;0.4514;1256102;24076;68009;16692;418221;8120;22712;5640;418055;7998;22695;5411;0.1925;0.4035;0.0295
210;0.4514;1255434;24744;67604;17097;417980;8361;22587;5765;417860;8193;22583;5523;0.1965;0.4027;0.0302
211;0.4498;1256295;23883;68033;16668;418291;8050;22722;5630;418100;7953;22718;5388;0.1917;0.4039;0.0294
212;0.4506;1256838;23340;68167;16534;418473;7868;22745;5607;418304;7749;22753;5353;0.1905;0.4086;0.0288
213;0.4509;1255438;24740;67621;17080;417964;8377;22590;5762;417803;8250;22580;5526;0.1966;0.4011;0.0303
214;0.4498;1255954;24224;67687;17014;418154;8187;22604;5748;418014;8039;22625;5481;0.1950;0.4054;0.0298
215;0.4522;1252537;27641;66144;18557;416963;9378;22129;6223;416884;9169;22126;5980;0.2128;0.3947;0.0334
216;0.4470;1254895;25283;67295;17406;417769;8572;22487;5865;417645;8408;22488;5618;0.1999;0.4005;0.0309
217;0.4499;1252986;27192;66344;18357;417096;9245;22175;6177;417011;9042;22181;5925;0.2108;0.3959;0.0330
218;0.4476;1257420;22758;68389;16312;418640;7701;22839;5513;418488;7565;22830;5276;0.1877;0.4109;0.0283
219;0.4480;1256659;23519;68097;16604;418379;7962;22738;5614;418260;7793;22739;5367;0.1910;0.4078;0.0290
220;0.4481;1255608;24570;67515;17186;418008;8333;22553;5799;417904;8149;22580;5526;0.1966;0.4041;0.0301
221;0.4455;1256057;24121;67581;17120;418189;8152;22562;5790;418093;7960;22594;5512;0.1961;0.4091;0.0297
222;0.4469;1253643;26535;66490;18211;417356;8985;22213;6139;417224;8829;22207;5899;0.2099;0.4005;0.0324
223;0.4465;1252347;27831;66008;18693;416897;9444;22071;6281;416803;9250;22053;6053;0.2154;0.3955;0.0337
224;0.4473;1249657;30521;64745;19956;415940;10401;21649;6703;415886;10167;21630;6476;0.2304;0.3891;0.0366
225;0.4474;1248841;31337;64595;20106;415671;10670;21606;6746;415582;10471;21557;6549;0.2330;0.3848;0.0375
226;0.4437;1252650;27528;66036;18665;416967;9374;22073;6279;416886;9167;22053;6053;0.2154;0.3977;0.0335
227;0.4450;1253340;26838;66163;18538;417228;9113;22117;6235;417153;8900;22106;6000;0.2135;0.4027;0.0328
228;0.4441;1253755;26423;66195;18506;417377;8964;22106;6246;417319;8734;22104;6002;0.2135;0.4073;0.0324
229;0.4436;1254011;26167;66245;18456;417465;8876;22151;6201;417397;8656;22121;5985;0.2129;0.4088;0.0322
230;0.4445;1252171;28007;65423;19278;416829;9512;21865;6487;416804;9249;21840;6266;0.2229;0.4039;0.0342
231;0.4443;1250630;29548;64921;19780;416281;10060;21705;6647;416230;9823;21674;6432;0.2288;0.3957;0.0358
232;0.4422;1252240;27938;65428;19273;416846;9495;21875;6477;416801;9252;21855;6251;0.2224;0.4032;0.0341
233;0.4433;1250188;29990;64387;20314;416166;10175;21568;6784;416129;9924;21521;6585;0.2343;0.3989;0.0364
234;0.4413;1251329;28849;64912;19789;416491;9850;21727;6625;416513;9540;21665;6441;0.2292;0.4030;0.0352
235;0.4416;1251869;28309;65091;19610;416694;9647;21772;6580;416704;9349;21715;6391;0.2274;0.4060;0.0347
236;0.4420;1251048;29130;64854;19847;416396;9945;21696;6656;416408;9645;21644;6462;0.2299;0.4012;0.0355
237;0.4415;1249905;30273;64192;20509;416025;10316;21469;6883;416010;10043;21407;6699;0.2383;0.4001;0.0369
238;0.4396;1251544;28634;64925;19776;416607;9734;21723;6629;416572;9481;21646;6460;0.2298;0.4052;0.0351
239;0.4398;1250963;29215;64602;20099;416380;9961;21586;6766;416374;9679;21542;6564;0.2335;0.4041;0.0358
240;0.4398;1251655;28523;64922;19779;416639;9702;21698;6654;416614;9439;21633;6473;0.2303;0.4068;0.0350
241;0.4392;1250807;29371;64519;20182;416355;9986;21584;6768;416313;9740;21511;6595;0.2346;0.4037;0.0360
242;0.4386;1249666;30512;64062;20639;415936;10405;21434;6918;415937;10116;21352;6754;0.2403;0.4004;0.0371
243;0.4395;1249321;30857;63660;21041;415836;10505;21285;7067;415840;10213;21232;6874;0.2446;0.4023;0.0376
244;0.4384;1251218;28960;64491;20210;416506;9835;21555;6797;416458;9595;21499;6607;0.2351;0.4078;0.0357
245;0.4397;1249787;30391;63747;20954;416023;10318;21299;7053;415996;10057;21267;6839;0.2433;0.4048;0.0372
246;0.4381;1247750;32428;62936;21765;415343;10998;21060;7292;415320;10733;20950;7156;0.2546;0.4000;0.0394
247;0.4362;1249645;30533;63670;21031;415922;10419;21289;7063;415919;10134;21231;6875;0.2446;0.4042;0.0375
248;0.4379;1248508;31670;63309;21392;415558;10783;21193;7159;415582;10471;21065;7041;0.2505;0.4021;0.0386
249;0.4357;1247944;32234;62688;22013;415426;10915;20962;7390;415413;10640;20884;7222;0.2570;0.4043;0.0393
250;0.4348;1251286;28892;64316;20385;416515;9826;21490;6862;416479;9574;21424;6682;0.2377;0.4110;0.0358
251;0.4374;1249802;30376;63637;21064;415986;10355;21265;7087;416003;10050;21221;6885;0.2450;0.4066;0.0373
252;0.4351;1251812;28366;64733;19968;416713;9628;21633;6719;416663;9390;21578;6528;0.2323;0.4101;0.0350
253;0.4350;1252094;28084;64446;20255;416835;9506;21512;6840;416755;9298;21491;6615;0.2354;0.4157;0.0350
254;0.4343;1252267;27911;64706;19995;416876;9465;21604;6748;416800;9253;21557;6549;0.2330;0.4144;0.0348
255;0.4356;1248973;31205;63175;21526;415716;10625;21117;7235;415750;10303;21045;7061;0.2512;0.4066;0.0382
256;0.4338;1250127;30051;63784;20917;416134;10207;21337;7015;416133;9920;21246;6860;0.2441;0.4088;0.0369
257;0.4346;1248759;31419;63046;21655;415671;10670;21077;7275;415663;10390;20983;7123;0.2534;0.4067;0.0386
258;0.4341;1249286;30892;63283;21418;415843;10498;21161;7191;415852;10201;21064;7042;0.2506;0.4084;0.0380
259;0.4331;1249862;30316;63244;21457;416050;10291;21144;7208;416040;10013;21061;7045;0.2507;0.4130;0.0376
260;0.4326;1251697;28481;64213;20488;416685;9656;21452;6900;416634;9419;21364;6742;0.2399;0.4172;0.0356
261;0.4350;1248496;31682;62539;22162;415608;10733;20899;7453;415576;10477;20829;7277;0.2589;0.4099;0.0391
262;0.4316;1249461;30717;63021;21680;415939;10402;21074;7278;415926;10127;20968;7138;0.2540;0.4134;0.0380
263;0.4333;1245821;34357;61483;23218;414745;11596;20592;7760;414701;11352;20466;7640;0.2718;0.4023;0.0418
264;0.4303;1249482;30696;62930;21771;415980;10361;21031;7321;415948;10105;20935;7171;0.2551;0.4151;0.0380
265;0.4312;1248533;31645;62342;22359;415659;10682;20849;7503;415621;10432;20756;7350;0.2615;0.4133;0.0392
266;0.4310;1246736;33442;61366;23335;415032;11309;20552;7800;415021;11032;20450;7656;0.2724;0.4097;0.0411
267;0.4278;1247719;32459;61710;22991;415393;10948;20670;7682;415354;10699;20564;7542;0.2683;0.4135;0.0402
268;0.4312;1245134;35044;60496;24205;414514;11827;20267;8085;414516;11537;20170;7936;0.2824;0.4075;0.0429
269;0.4321;1244997;35181;60526;24175;414436;11905;20265;8087;414449;11604;20157;7949;0.2828;0.4065;0.0431
270;0.4301;1245108;35070;60367;24334;414501;11840;20221;8131;414505;11548;20122;7984;0.2841;0.4088;0.0430
271;0.4299;1245484;34694;60605;24096;414656;11685;20297;8055;414660;11393;20198;7908;0.2814;0.4097;0.0425
272;0.4300;1245509;34669;60461;24240;414643;11698;20259;8093;414665;11388;20152;7954;0.2830;0.4112;0.0426
273;0.4280;1249021;31157;62128;22573;415813;10528;20764;7588;415801;10252;20684;7422;0.2641;0.4199;0.0389
274;0.4296;1246091;34087;60322;24379;414829;11512;20204;8148;414814;11239;20112;7994;0.2844;0.4156;0.0423
275;0.4296;1247003;33175;61029;23672;415157;11184;20401;7951;415141;10912;20330;7776;0.2767;0.4161;0.0411
276;0.4274;1246421;33757;60443;24258;414930;11411;20249;8103;414904;11149;20152;7954;0.2830;0.4164;0.0421
277;0.4293;1245045;35133;60047;24654;414474;11867;20116;8236;414503;11550;19995;8111;0.2886;0.4125;0.0433
278;0.4287;1243408;36770;59059;25642;413942;12399;19765;8587;413971;12082;19643;8463;0.3011;0.4119;0.0452
279;0.4273;1246082;34096;60085;24616;414840;11501;20103;8249;414826;11227;19999;8107;0.2884;0.4193;0.0426
280;0.4272;1244888;35290;59540;25161;414453;11888;19930;8422;414477;11576;19809;8297;0.2952;0.4175;0.0438
281;0.4266;1244956;35222;59644;25057;414472;11869;19950;8402;414496;11557;19835;8271;0.2943;0.4171;0.0437
282;0.4268;1244227;35951;59128;25573;414223;12118;19795;8557;414252;11801;19688;8418;0.2995;0.4163;0.0445
283;0.4269;1244090;36088;59254;25447;414170;12171;19840;8512;414183;11870;19727;8379;0.2981;0.4138;0.0446
284;0.4266;1243932;36246;59191;25510;414096;12245;19827;8525;414128;11925;19695;8411;0.2993;0.4136;0.0448
285;0.4256;1245187;34991;59719;24982;414532;11809;19963;8389;414534;11519;19857;8249;0.2935;0.4173;0.0435
286;0.4253;1245549;34629;59661;25040;414663;11678;19964;8388;414691;11362;19845;8261;0.2939;0.4210;0.0432
287;0.4260;1245758;34420;60169;24532;414743;11598;20118;8234;414757;11296;20012;8094;0.2880;0.4174;0.0427
288;0.4274;1243217;36961;58680;26021;413930;12411;19667;8685;413957;12096;19546;8560;0.3046;0.4144;0.0455
289;0.4255;1244735;35443;59448;25253;414386;11955;19893;8459;414443;11610;19759;8347;0.2970;0.4182;0.0439
290;0.4250;1246538;33640;60325;24376;414991;11350;20164;8188;415024;11029;20035;8071;0.2872;0.4226;0.0421
291;0.4255;1244239;35939;59204;25497;414257;12084;19812;8540;414299;11754;19675;8431;0.3000;0.4177;0.0444
292;0.4232;1246212;33966;59918;24783;414912;11429;20023;8329;414918;11135;19909;8197;0.2916;0.4240;0.0426
293;0.4248;1244002;36176;58894;25807;414162;12179;19726;8626;414248;11805;19597;8509;0.3027;0.4189;0.0447
294;0.4233;1244526;35652;58990;25711;414334;12007;19751;8601;414401;11652;19608;8498;0.3024;0.4217;0.0444
295;0.4234;1244849;35329;59085;25616;414465;11876;19772;8580;414475;11578;19628;8478;0.3016;0.4227;0.0442
296;0.4228;1244113;36065;58573;26128;414213;12128;19626;8726;414284;11769;19465;8641;0.3074;0.4234;0.0449
297;0.4233;1243593;36585;58366;26335;414012;12329;19559;8793;414118;11935;19409;8697;0.3094;0.4215;0.0454
298;0.4247;1240003;40175;57048;27653;412800;13541;19164;9188;412956;13097;18983;9123;0.3246;0.4106;0.0489
299;0.4228;1240634;39544;57220;27481;413020;13321;19198;9154;413133;12920;19026;9080;0.3231;0.4127;0.0484
300;0.4214;1243045;37133;58116;26585;413839;12502;19496;8856;413957;12096;19333;8773;0.3121;0.4204;0.0460
Training LR_CONV
epoch;loss;tn-t;fp-t;fn-t;tp-t;tn-v;fp-v;fn-v;tp-v;tn-e;fp-e;fn-e;tp-e;A;C;R
1;6.8096;1097258;182920;76007;8694;365738;60603;25494;2858;365307;60746;25210;2896;0.1030;0.0455;0.1401
2;5.4412;1056211;223967;70840;13861;352005;74336;23750;4602;351660;74393;23503;4603;0.1638;0.0583;0.1739
3;4.2100;1073790;206388;67939;16762;357851;68490;22804;5548;357404;68649;22561;5545;0.1973;0.0747;0.1634
4;3.3466;1074979;205199;63376;21325;358151;68190;21257;7095;357638;68415;21075;7031;0.2502;0.0932;0.1661
5;2.5443;1104142;176036;61748;22953;367876;58465;20750;7602;367304;58749;20577;7529;0.2679;0.1136;0.1459
6;2.1709;1131067;149111;61624;23077;376774;49567;20691;7661;376357;49696;20518;7588;0.2700;0.1325;0.1261
7;2.0374;1151028;129150;60245;24456;383200;43141;20164;8188;383024;43029;20017;8089;0.2878;0.1582;0.1126
8;1.7964;1155125;125053;58584;26117;384707;41634;19607;8745;384487;41566;19522;8584;0.3054;0.1712;0.1104
9;1.6237;1155772;124406;56718;27983;384934;41407;18960;9392;384802;41251;18877;9229;0.3284;0.1828;0.1112
10;1.5489;1167771;112407;57664;27037;388788;37553;19301;9051;388733;37320;19200;8906;0.3169;0.1927;0.1018
11;1.4578;1167215;112963;56003;28698;388625;37716;18718;9634;388629;37424;18663;9443;0.3360;0.2015;0.1032
12;1.4027;1169572;110606;55307;29394;389367;36974;18472;9880;389350;36703;18441;9665;0.3439;0.2084;0.1021
13;1.3064;1163126;117052;52984;31717;387220;39121;17683;10669;387187;38866;17683;10423;0.3708;0.2115;0.1085
14;1.2412;1167747;112431;52981;31720;388732;37609;17656;10696;388661;37392;17650;10456;0.3720;0.2185;0.1054
15;1.1750;1174465;105713;53654;31047;390935;35406;17885;10467;390855;35198;17876;10230;0.3640;0.2252;0.1000
16;1.1052;1180402;99776;54137;30564;392929;33412;18032;10320;392905;33148;18042;10064;0.3581;0.2329;0.0951
17;1.0608;1188006;92172;54627;30074;395561;30780;18213;10139;395460;30593;18181;9925;0.3531;0.2450;0.0892
18;1.0152;1192089;88089;54564;30137;396907;29434;18195;10157;396855;29198;18121;9985;0.3553;0.2548;0.0863
19;1.0005;1197743;82435;55254;29447;398847;27494;18410;9942;398774;27279;18344;9762;0.3473;0.2635;0.0816
20;0.9756;1206367;73811;56311;28390;401681;24660;18807;9545;401559;24494;18747;9359;0.3330;0.2765;0.0745
21;0.9741;1201798;78380;54232;30469;400185;26156;18101;10251;400014;26039;18009;10097;0.3592;0.2794;0.0796
22;0.9242;1212123;68055;55698;29003;403675;22666;18570;9782;403559;22494;18514;9592;0.3413;0.2989;0.0706
23;0.9108;1210149;70029;53933;30768;403048;23293;17978;10374;402879;23174;17954;10152;0.3612;0.3046;0.0734
24;0.8934;1205285;74893;52021;32680;401465;24876;17328;11024;401247;24806;17319;10787;0.3838;0.3031;0.0784
25;0.8894;1215771;64407;53982;30719;404917;21424;17997;10355;404655;21398;17987;10119;0.3600;0.3211;0.0694
26;0.8652;1203542;76636;50044;34657;400859;25482;16627;11725;400687;25366;16643;11463;0.4078;0.3112;0.0811
27;0.8405;1207238;72940;50324;34377;402084;24257;16744;11608;401941;24112;16782;11324;0.4029;0.3196;0.0780
28;0.8353;1202724;77454;48755;35946;400473;25868;16167;12185;400369;25684;16189;11917;0.4240;0.3169;0.0828
29;0.8303;1196798;83380;46704;37997;398419;27922;15552;12800;398361;27692;15560;12546;0.4464;0.3118;0.0886
30;0.8077;1202650;77528;47835;36866;400404;25937;15936;12416;400316;25737;15902;12204;0.4342;0.3217;0.0835
31;0.8021;1196819;83359;46155;38546;398444;27897;15392;12960;398355;27698;15387;12719;0.4525;0.3147;0.0890
32;0.7892;1201881;78297;47163;37538;400106;26235;15725;12627;400084;25969;15707;12399;0.4412;0.3232;0.0845
33;0.7874;1207533;72645;48166;36535;401985;24356;16021;12331;402123;23930;16008;12098;0.4304;0.3358;0.0793
34;0.7627;1214273;65905;49667;35034;404239;22102;16459;11893;404345;21708;16457;11649;0.4145;0.3492;0.0734
35;0.7446;1221610;58568;51481;33220;406727;19614;17099;11253;406747;19306;17080;11026;0.3923;0.3635;0.0668
36;0.7604;1201031;79147;45722;38979;399692;26649;15227;13125;399754;26299;15221;12885;0.4584;0.3288;0.0863
37;0.7469;1202120;78058;45698;39003;400097;26244;15204;13148;400161;25892;15203;12903;0.4591;0.3326;0.0854
38;0.7299;1209081;71097;47300;37401;402416;23925;15735;12617;402495;23558;15682;12424;0.4420;0.3453;0.0792
39;0.7323;1199212;80966;44379;40322;399113;27228;14740;13612;399221;26832;14715;13391;0.4764;0.3329;0.0886
40;0.7103;1212893;67285;47738;36963;403723;22618;15875;12477;403744;22309;15848;12258;0.4361;0.3546;0.0761
41;0.7105;1206168;74010;45863;38838;401487;24854;15254;13098;401515;24538;15218;12888;0.4585;0.3444;0.0824
42;0.7007;1214929;65249;48264;36437;404342;21999;16060;12292;404474;21579;16026;12080;0.4298;0.3589;0.0741
43;0.7114;1184600;95578;40673;44028;394311;32030;13532;14820;394213;31840;13507;14599;0.5194;0.3144;0.1023
44;0.7202;1181148;99030;39937;44764;393150;33191;13304;15048;393014;33039;13253;14853;0.5285;0.3101;0.1055
45;0.6845;1212700;67478;47277;37424;403585;22756;15762;12590;403705;22348;15712;12394;0.4410;0.3567;0.0765
46;0.6885;1204294;75884;45289;39412;400900;25441;15077;13275;400855;25198;15022;13084;0.4655;0.3418;0.0843
47;0.6707;1212523;67655;47668;37033;403565;22776;15916;12436;403616;22437;15852;12254;0.4360;0.3532;0.0764
48;0.6707;1200109;80069;44446;40255;399551;26790;14787;13565;399426;26627;14742;13364;0.4755;0.3342;0.0881
49;0.6761;1199076;81102;43926;40775;399218;27123;14642;13710;399084;26969;14573;13533;0.4815;0.3341;0.0892
50;0.6483;1214041;66137;47618;37083;404084;22257;15834;12518;404222;21831;15804;12302;0.4377;0.3604;0.0752
51;0.6487;1221098;59080;49986;34715;406441;19900;16637;11715;406572;19481;16620;11486;0.4087;0.3709;0.0682
52;0.6515;1199838;80340;44067;40634;399478;26863;14675;13677;399342;26711;14609;13497;0.4802;0.3357;0.0885
53;0.6627;1188065;92113;41318;43383;395486;30855;13763;14589;395482;30571;13707;14399;0.5123;0.3202;0.0990
54;0.6435;1207480;72698;45955;38746;401951;24390;15330;13022;401975;24078;15263;12843;0.4569;0.3479;0.0813
55;0.6360;1218100;62078;48983;35718;405448;20893;16332;12020;405571;20482;16261;11845;0.4214;0.3664;0.0712
56;0.6320;1214753;65425;48086;36615;404286;22055;16033;12319;404388;21665;15955;12151;0.4323;0.3593;0.0745
57;0.6340;1203121;77057;44823;39878;400571;25770;14977;13375;400574;25479;14884;13222;0.4704;0.3416;0.0852
58;0.6327;1201480;78698;44444;40257;400035;26306;14847;13505;399916;26137;14777;13329;0.4742;0.3377;0.0869
59;0.6281;1199785;80393;43963;40738;399466;26875;14695;13657;399434;26619;14647;13459;0.4789;0.3358;0.0882
60;0.6355;1186586;93592;40874;43827;394988;31353;13657;14695;394935;31118;13584;14522;0.5167;0.3182;0.1005
61;0.6144;1209506;70672;46702;37999;402593;23748;15591;12761;402780;23273;15537;12569;0.4472;0.3507;0.0789
62;0.6117;1209578;70600;46766;37935;402639;23702;15610;12742;402802;23251;15578;12528;0.4457;0.3501;0.0788
63;0.6204;1191299;88879;42101;42600;396644;29697;14066;14286;396511;29542;13986;14120;0.5024;0.3234;0.0961
64;0.6084;1209528;70650;46712;37989;402581;23760;15592;12760;402752;23301;15558;12548;0.4465;0.3500;0.0789
65;0.6315;1184125;96053;40418;44283;394161;32180;13540;14812;394173;31880;13424;14682;0.5224;0.3153;0.1025
66;0.6128;1207872;72306;45976;38725;402048;24293;15364;12988;402202;23851;15315;12791;0.4551;0.3491;0.0807
67;0.5920;1207092;73086;45856;38845;401787;24554;15319;13033;401942;24111;15265;12841;0.4569;0.3475;0.0814
68;0.5934;1218475;61703;49196;35505;405551;20790;16429;11923;405641;20412;16348;11758;0.4183;0.3655;0.0708
69;0.5897;1219094;61084;49325;35376;405689;20652;16445;11907;405858;20195;16389;11717;0.4169;0.3672;0.0703
70;0.5877;1213519;66659;47740;36961;403928;22413;15933;12419;404073;21980;15905;12201;0.4341;0.3570;0.0753
71;0.5862;1214210;65968;48008;36693;404146;22195;16036;12316;404309;21744;15955;12151;0.4323;0.3585;0.0746
72;0.5908;1210787;69391;47002;37699;403011;23330;15677;12675;403149;22904;15651;12455;0.4431;0.3522;0.0779
73;0.6157;1197548;82630;43472;41229;398626;27715;14540;13812;398751;27302;14439;13667;0.4863;0.3336;0.0902
74;0.5777;1235075;45103;54925;29776;411160;15181;18332;10020;411207;14846;18317;9789;0.3483;0.3974;0.0542
75;0.5810;1216834;63344;49206;35495;404954;21387;16426;11926;405124;20929;16411;11695;0.4161;0.3585;0.0718
76;0.5946;1197377;82801;43664;41037;398527;27814;14595;13757;398636;27417;14504;13602;0.4840;0.3316;0.0903
77;0.5700;1225812;54366;51763;32938;407951;18390;17222;11130;408149;17904;17262;10844;0.3858;0.3772;0.0633
78;0.6146;1194134;86044;42833;41868;397436;28905;14308;14044;397499;28554;14208;13898;0.4945;0.3274;0.0935
79;0.5882;1216381;63797;48629;36072;404802;21539;16191;12161;404969;21084;16134;11972;0.4260;0.3622;0.0728
80;0.5667;1224258;55920;51071;33630;407474;18867;16994;11358;407700;18353;17000;11106;0.3951;0.3770;0.0649
81;0.5638;1224283;55895;51157;33544;407451;18890;17040;11312;407684;18369;17049;11057;0.3934;0.3758;0.0648
82;0.5733;1208190;71988;46408;38293;402193;24148;15502;12850;402312;23741;15398;12708;0.4521;0.3487;0.0803
83;0.6103;1194181;85997;42675;42026;397491;28850;14296;14056;397603;28450;14159;13947;0.4962;0.3290;0.0934
84;0.5623;1227929;52249;52191;32510;408692;17649;17374;10978;408877;17176;17388;10718;0.3813;0.3842;0.0614
85;0.5684;1202556;77622;44767;39934;400345;25996;14950;13402;400423;25630;14874;13232;0.4708;0.3405;0.0856
86;0.5838;1207901;72277;46089;38612;402093;24248;15374;12978;402278;23775;15300;12806;0.4556;0.3501;0.0805
87;0.5435;1248730;31448;60491;24210;415754;10587;20225;8127;415706;10347;20217;7889;0.2807;0.4326;0.0402
88;0.5821;1198956;81222;43676;41025;399079;27262;14590;13762;399189;26864;14511;13595;0.4837;0.3360;0.0891
89;0.5494;1217589;62589;48645;36056;405229;21112;16214;12138;405436;20617;16209;11897;0.4233;0.3659;0.0716
90;0.5420;1240669;39509;57341;27360;412968;13373;19200;9152;413056;12997;19172;8934;0.3179;0.4074;0.0483
91;0.5652;1218301;61877;49122;35579;405456;20885;16382;11970;405720;20333;16354;11752;0.4181;0.3663;0.0706
92;0.5419;1237690;42488;55923;28778;412030;14311;18687;9665;412084;13969;18700;9406;0.3347;0.4024;0.0515
93;0.5474;1227066;53112;51691;33010;408381;17960;17245;11107;408600;17453;17270;10836;0.3855;0.3830;0.0623
94;0.5604;1217884;62294;48872;35829;405324;21017;16289;12063;405535;20518;16263;11843;0.4214;0.3660;0.0713
95;0.5463;1221724;58454;50091;34610;406657;19684;16700;11652;406879;19174;16679;11427;0.4066;0.3734;0.0674
96;0.5384;1220377;59801;49643;35058;406189;20152;16546;11806;406425;19628;16497;11609;0.4130;0.3716;0.0688
97;0.5432;1225477;54701;51196;33505;407853;18488;17056;11296;408102;17951;17078;11028;0.3924;0.3806;0.0638
98;0.5504;1217061;63117;48570;36131;405069;21272;16178;12174;405293;20760;16140;11966;0.4257;0.3656;0.0721
99;0.5419;1225432;54746;51119;33582;407878;18463;17048;11304;408090;17963;17050;11056;0.3934;0.3810;0.0639
100;0.5326;1231966;48212;53415;31286;410039;16302;17839;10513;410199;15854;17890;10216;0.3635;0.3919;0.0574
101;0.5344;1231919;48259;53338;31363;410047;16294;17774;10578;410181;15872;17837;10269;0.3654;0.3928;0.0576
102;0.5474;1223972;56206;50477;34224;407363;18978;16813;11539;407600;18453;16781;11325;0.4029;0.3803;0.0656
103;0.5321;1239225;40953;55611;29090;412551;13790;18557;9795;412642;13411;18589;9517;0.3386;0.4151;0.0505
104;0.5341;1231757;48421;52744;31957;410014;16327;17572;10780;410179;15874;17635;10471;0.3726;0.3975;0.0580
105;0.5504;1219341;60837;48726;35975;405807;20534;16208;12144;406020;20033;16166;11940;0.4248;0.3734;0.0704
106;0.5271;1231954;48224;52582;32119;410080;16261;17559;10793;410216;15837;17543;10563;0.3758;0.4001;0.0581
107;0.5344;1222188;57990;49377;35324;406767;19574;16429;11923;406991;19062;16387;11719;0.4170;0.3807;0.0678
108;0.5204;1232900;47278;53198;31503;410372;15969;17770;10582;410533;15520;17778;10328;0.3675;0.3996;0.0569
109;0.5411;1217149;63029;47844;36857;405034;21307;15942;12410;405243;20810;15879;12227;0.4350;0.3701;0.0727
110;0.5367;1211275;68903;46140;38561;403056;23285;15404;12948;403288;22765;15295;12811;0.4558;0.3601;0.0783
111;0.5348;1217088;63090;47731;36970;405056;21285;15935;12417;405250;20803;15810;12296;0.4375;0.3715;0.0729
112;0.5228;1229160;51018;51562;33139;409090;17251;17195;11157;409274;16779;17201;10905;0.3880;0.3939;0.0610
113;0.5155;1233704;46474;53485;31216;410681;15660;17885;10467;410764;15289;17855;10251;0.3647;0.4014;0.0562
114;0.5261;1221854;58324;49209;35492;406657;19684;16408;11944;406847;19206;16339;11767;0.4187;0.3799;0.0682
115;0.5473;1201250;78928;43482;41219;399838;26503;14523;13829;400052;26001;14438;13668;0.4863;0.3446;0.0873
116;0.5382;1209926;70252;45466;39235;402641;23700;15176;13176;402848;23205;15094;13012;0.4630;0.3593;0.0797
117;0.5132;1233934;46244;53376;31325;410785;15556;17789;10563;410902;15151;17790;10316;0.3670;0.4051;0.0561
118;0.5109;1233324;46854;53394;31307;410616;15725;17841;10511;410664;15389;17804;10302;0.3665;0.4010;0.0566
119;0.5176;1224403;55775;49787;34914;407530;18811;16633;11719;407704;18349;16562;11544;0.4107;0.3862;0.0658
120;0.5044;1237482;42696;54545;30156;411968;14373;18191;10161;412032;14021;18215;9891;0.3519;0.4136;0.0527
121;0.5140;1229305;50873;51173;33528;409177;17164;17086;11266;409364;16689;17047;11059;0.3935;0.3986;0.0611
122;0.5424;1210105;70073;45417;39284;402726;23615;15134;13218;402943;23110;15100;13006;0.4627;0.3601;0.0795
123;0.5168;1223379;56799;48995;35706;407136;19205;16351;12001;407292;18761;16262;11844;0.4214;0.3870;0.0674
124;0.5001;1243197;36981;56721;27980;413931;12410;18954;9398;413983;12070;18959;9147;0.3254;0.4311;0.0467
125;0.5194;1224425;55753;49235;35466;407518;18823;16444;11908;407666;18387;16336;11770;0.4188;0.3903;0.0664
126;0.5023;1240731;39447;55663;29038;413058;13283;18548;9804;413174;12879;18571;9535;0.3393;0.4254;0.0494
127;0.5067;1229267;50911;51095;33606;409205;17136;17079;11273;409304;16749;17022;11084;0.3944;0.3982;0.0613
128;0.5080;1229346;50832;50896;33805;409230;17111;17002;11350;409338;16715;16945;11161;0.3971;0.4004;0.0614
129;0.5009;1232910;47268;52408;32293;410419;15922;17558;10794;410525;15528;17468;10638;0.3785;0.4066;0.0576
130;0.5024;1233050;47128;52240;32461;410490;15851;17444;10908;410578;15475;17403;10703;0.3808;0.4089;0.0576
131;0.4962;1230772;49406;51736;32965;409681;16660;17318;11034;409732;16321;17231;10875;0.3869;0.3999;0.0599
132;0.5066;1226725;53453;49930;34771;408249;18092;16651;11701;408404;17649;16564;11542;0.4107;0.3954;0.0643
133;0.5136;1214864;65314;46429;38272;404256;22085;15482;12870;404512;21541;15410;12696;0.4517;0.3708;0.0754
134;0.4910;1242328;37850;56188;28513;413580;12761;18756;9596;413725;12328;18774;9332;0.3320;0.4308;0.0477
135;0.4943;1234542;45636;53064;31637;410939;15402;17742;10610;411002;15051;17673;10433;0.3712;0.4094;0.0561
136;0.4993;1232382;47796;51750;32951;410201;16140;17280;11072;410335;15718;17212;10894;0.3876;0.4094;0.0586
137;0.4991;1220981;59197;47995;36706;406261;20080;16000;12352;406568;19485;15915;12191;0.4338;0.3849;0.0697
138;0.5586;1190925;89253;39905;44796;396348;29993;13341;15011;396538;29515;13247;14859;0.5287;0.3349;0.0977
139;0.5112;1225204;54974;48997;35704;407742;18599;16408;11944;407923;18130;16321;11785;0.4193;0.3939;0.0659
140;0.4861;1239968;40210;54963;29738;412771;13570;18395;9957;412878;13175;18335;9771;0.3476;0.4258;0.0505
141;0.4931;1228077;52101;50170;34531;408736;17605;16785;11567;408892;17161;16730;11376;0.4048;0.3986;0.0628
142;0.4826;1239049;41129;54451;30250;412466;13875;18189;10163;412574;13479;18147;9959;0.3543;0.4249;0.0516
143;0.5206;1213188;66990;45515;39186;403685;22656;15197;13155;404000;22053;15093;13013;0.4630;0.3711;0.0772
144;0.4866;1237642;42536;53694;31007;411957;14384;17966;10386;412029;14024;17930;10176;0.3621;0.4205;0.0533
145;0.4798;1234981;45197;52596;32105;411070;15271;17600;10752;411151;14902;17514;10592;0.3769;0.4155;0.0561
146;0.4824;1233815;46363;52086;32615;410663;15678;17440;10912;410755;15298;17333;10773;0.3833;0.4132;0.0574
147;0.4802;1237418;42760;53520;31181;411882;14459;17923;10429;411970;14083;17867;10239;0.3643;0.4210;0.0536
148;0.4833;1234721;45457;52135;32566;411056;15285;17413;10939;411158;14895;17346;10760;0.3828;0.4194;0.0565
149;0.4766;1240741;39437;54921;29780;413001;13340;18356;9996;413109;12944;18321;9785;0.3481;0.4305;0.0500
150;0.4954;1229945;50233;50437;34264;409408;16933;16818;11534;409544;16509;16746;11360;0.4042;0.4076;0.0614
151;0.4777;1242758;37420;56405;28296;413695;12646;18852;9500;413839;12214;18778;9328;0.3319;0.4330;0.0474
152;0.4933;1220610;59568;47473;37228;406169;20172;15825;12527;406472;19581;15732;12374;0.4403;0.3872;0.0704
153;0.5251;1202437;77741;42306;42395;400176;26165;14159;14193;400400;25653;14070;14036;0.4994;0.3536;0.0874
154;0.5170;1207286;72892;43240;41461;401752;24589;14476;13876;401961;24092;14369;13737;0.4888;0.3631;0.0833
155;0.4806;1249882;30296;58962;25739;416138;10203;19682;8670;416221;9832;19685;8421;0.2996;0.4613;0.0402
156;0.4941;1220835;59343;47219;37482;406269;20072;15774;12578;406509;19544;15675;12431;0.4423;0.3888;0.0704
157;0.4702;1248061;32117;59779;24922;415417;10924;19946;8406;415650;10403;19880;8226;0.2927;0.4416;0.0410
158;0.5074;1211323;68855;44399;40302;403031;23310;14845;13507;403339;22714;14728;13378;0.4760;0.3707;0.0795
159;0.4768;1245740;34438;56980;27721;414667;11674;19019;9333;414868;11185;18985;9121;0.3245;0.4492;0.0447
160;0.4864;1221998;58180;47350;37351;406678;19663;15815;12537;406842;19211;15694;12412;0.4416;0.3925;0.0696
161;0.4682;1246085;34093;58569;26132;414741;11600;19519;8833;414975;11078;19477;8629;0.3070;0.4379;0.0434
162;0.4863;1224470;55708;48014;36687;407566;18775;16026;12326;407741;18312;15895;12211;0.4345;0.4001;0.0672
163;0.4702;1237647;42531;52913;31788;411991;14350;17703;10649;412138;13915;17633;10473;0.3726;0.4294;0.0537
164;0.4682;1233751;46427;51623;33078;410676;15665;17288;11064;410755;15298;17177;10929;0.3888;0.4167;0.0577
165;0.4685;1236766;43412;54482;30219;411645;14696;18256;10096;411771;14282;18128;9978;0.3550;0.4113;0.0534
166;0.5124;1205114;75064;42683;42018;400948;25393;14216;14136;401292;24761;14142;13964;0.4968;0.3606;0.0853
167;0.4777;1229758;50420;50275;34426;409356;16985;16845;11507;409450;16603;16696;11410;0.4060;0.4073;0.0617
168;0.4816;1213720;66458;44694;40007;403831;22510;14943;13409;404028;22025;14830;13276;0.4724;0.3761;0.0777
169;0.4697;1231698;48480;50563;34138;409955;16386;16914;11438;410124;15929;16783;11323;0.4029;0.4155;0.0600
170;0.4615;1242615;37563;57063;27638;413606;12735;19076;9276;413825;12228;18970;9136;0.3251;0.4276;0.0470
171;0.4955;1212416;67762;44488;40213;403413;22928;14833;13519;403700;22353;14748;13358;0.4753;0.3741;0.0786
172;0.4705;1232728;47450;50963;33738;410324;16017;17058;11294;410493;15560;16926;11180;0.3978;0.4181;0.0589
173;0.4623;1233443;46735;51719;32982;410504;15837;17336;11016;410664;15389;17203;10903;0.3879;0.4147;0.0579
174;0.4866;1213333;66845;44507;40194;403628;22713;14823;13529;403949;22104;14738;13368;0.4756;0.3769;0.0781
175;0.4666;1238865;41313;53876;30825;412385;13956;18031;10321;412553;13500;17920;10186;0.3624;0.4300;0.0522
176;0.4808;1216818;63360;45347;39354;404867;21474;15112;13240;405157;20896;15035;13071;0.4651;0.3848;0.0748
177;0.4628;1234899;45279;51743;32958;411029;15312;17334;11018;411178;14875;17191;10915;0.3884;0.4232;0.0568
178;0.4644;1221007;59171;47098;37603;406246;20095;15764;12588;406476;19577;15674;12432;0.4423;0.3884;0.0705
179;0.4637;1228404;51774;49154;35547;408868;17473;16484;11868;409007;17046;16313;11793;0.4196;0.4089;0.0635
180;0.4587;1235824;44354;52084;32617;411410;14931;17446;10906;411493;14560;17306;10800;0.3843;0.4259;0.0558
181;0.4591;1240140;40038;55289;29412;412863;13478;18501;9851;412948;13105;18427;9679;0.3444;0.4248;0.0502
182;0.4733;1221520;58658;46866;37835;406478;19863;15669;12683;406791;19262;15521;12585;0.4478;0.3952;0.0701
183;0.4564;1241464;38714;54475;30226;413298;13043;18221;10131;413446;12607;18151;9955;0.3542;0.4412;0.0497
184;0.4817;1218045;62133;45852;38849;405280;21061;15311;13041;405596;20457;15181;12925;0.4599;0.3872;0.0735
185;0.4587;1239023;41155;53149;31552;412464;13877;17738;10614;412611;13442;17693;10413;0.3705;0.4365;0.0525
186;0.4565;1232503;47675;50598;34103;410273;16068;16968;11384;410374;15679;16784;11322;0.4028;0.4193;0.0595
187;0.4529;1234765;45413;51476;33225;411006;15335;17260;11092;411104;14949;17066;11040;0.3928;0.4248;0.0572
188;0.4627;1229159;51019;48938;35763;409176;17165;16356;11996;409269;16784;16206;11900;0.4234;0.4149;0.0632
189;0.4536;1232101;48077;50435;34266;410160;16181;16920;11432;410200;15853;16730;11376;0.4048;0.4178;0.0600
190;0.4518;1232323;47855;50285;34416;410217;16124;16832;11520;410328;15725;16663;11443;0.4071;0.4212;0.0598
191;0.4532;1230442;49736;49748;34953;409591;16750;16683;11669;409662;16391;16511;11595;0.4125;0.4143;0.0616
192;0.4504;1236597;43581;51925;32776;411626;14715;17367;10985;411732;14321;17243;10863;0.3865;0.4313;0.0555
193;0.4563;1235693;44485;51379;33322;411340;15001;17171;11181;411517;14536;17041;11065;0.3937;0.4322;0.0564
194;0.4510;1235108;45070;51381;33320;411159;15182;17205;11147;411246;14807;17023;11083;0.3943;0.4281;0.0570
195;0.4989;1198288;81890;40298;44403;398750;27591;13442;14910;398921;27132;13382;14724;0.5239;0.3518;0.0922
196;0.4624;1227809;52369;48468;36233;408677;17664;16192;12160;408866;17187;16049;12057;0.4290;0.4123;0.0644
197;0.4513;1240470;39708;55285;29416;412900;13441;18511;9841;413057;12996;18378;9728;0.3461;0.4281;0.0500
198;0.4972;1194920;85258;39032;45669;397571;28770;13000;15352;397905;28148;12995;15111;0.5376;0.3493;0.0953
199;0.4592;1231984;48194;49810;34891;410117;16224;16650;11702;410252;15801;16515;11591;0.4124;0.4232;0.0603
200;0.4491;1241781;38397;54596;30105;413400;12941;18261;10091;413538;12515;18164;9942;0.3537;0.4427;0.0494
201;0.4806;1201407;78771;40742;43959;399784;26557;13594;14758;400093;25960;13534;14572;0.5185;0.3595;0.0892
202;0.4537;1240748;39430;53479;31222;413132;13209;17882;10470;413227;12826;17793;10313;0.3669;0.4457;0.0509
203;0.4498;1230974;49204;49679;35022;409753;16588;16615;11737;409891;16162;16472;11634;0.4139;0.4185;0.0612
204;0.4438;1238572;41606;54281;30420;412354;13987;18177;10175;412452;13601;18010;10096;0.3592;0.4260;0.0522
205;0.4582;1225143;55035;47373;37328;407762;18579;15819;12533;408023;18030;15645;12461;0.4434;0.4087;0.0671
206;0.4447;1244876;35302;56080;28621;414446;11895;18729;9623;414617;11436;18614;9492;0.3377;0.4536;0.0461
207;0.4703;1207514;72664;42226;42475;401814;24527;14055;14297;402170;23883;13979;14127;0.5026;0.3717;0.0837
208;0.4475;1243838;36340;54795;29906;414155;12186;18304;10048;414224;11829;18245;9861;0.3509;0.4546;0.0478
209;0.4514;1222086;58092;46368;38333;406701;19640;15447;12905;406927;19126;15325;12781;0.4547;0.4006;0.0703
210;0.4401;1239246;40932;54503;30198;412566;13775;18248;10104;412693;13360;18054;10052;0.3576;0.4294;0.0516
211;0.4535;1222679;57499;46440;38261;406952;19389;15471;12881;407165;18888;15333;12773;0.4545;0.4034;0.0697
212;0.4460;1242582;37596;54134;30567;413720;12621;18106;10246;413823;12230;17983;10123;0.3602;0.4529;0.0492
213;0.4527;1222909;57269;46430;38271;407058;19283;15477;12875;407238;18815;15316;12790;0.4551;0.4047;0.0696
214;0.4411;1239396;40782;53002;31699;412642;13699;17716;10636;412753;13300;17607;10499;0.3736;0.4412;0.0524
215;0.4516;1223198;56980;46531;38170;407112;19229;15515;12837;407313;18740;15369;12737;0.4532;0.4046;0.0693
216;0.4382;1247250;32928;57867;26834;415243;11098;19319;9033;415356;10697;19182;8924;0.3175;0.4548;0.0432
217;0.4671;1208742;71436;42352;42349;402262;24079;14072;14280;402521;23532;13998;14108;0.5020;0.3748;0.0829
218;0.4491;1227399;52779;47967;36734;408559;17782;15991;12361;408759;17294;15850;12256;0.4361;0.4148;0.0651
219;0.4391;1234744;45434;50717;33984;411034;15307;16936;11416;411171;14882;16839;11267;0.4009;0.4309;0.0576
220;0.4398;1227292;52886;47904;36797;408532;17809;15990;12362;408736;17317;15847;12259;0.4362;0.4145;0.0651
221;0.4376;1230121;50057;48958;35743;409453;16888;16327;12025;409640;16413;16193;11913;0.4239;0.4206;0.0624
222;0.4344;1237331;42847;51653;33048;411971;14370;17232;11120;412071;13982;17137;10969;0.3903;0.4396;0.0549
223;0.4411;1229632;50546;48633;36068;409281;17060;16216;12136;409482;16571;16078;12028;0.4280;0.4206;0.0630
224;0.4345;1236876;43302;51388;33313;411787;14554;17140;11212;411898;14155;17042;11064;0.3937;0.4387;0.0555
225;0.4377;1232035;48143;49557;35144;410106;16235;16535;11817;410295;15758;16402;11704;0.4164;0.4262;0.0605
226;0.4386;1230362;49816;48990;35711;409511;16830;16333;12019;409717;16336;16183;11923;0.4242;0.4219;0.0622
227;0.4356;1234329;45849;50403;34298;410902;15439;16812;11540;411025;15028;16701;11405;0.4058;0.4315;0.0582
228;0.4362;1229281;50897;48538;36163;409171;17170;16195;12157;409370;16683;16016;12090;0.4302;0.4202;0.0634
229;0.4311;1234148;46030;50312;34389;410865;15476;16774;11578;410992;15061;16640;11466;0.4080;0.4322;0.0584
230;0.4387;1227850;52328;47910;36791;408708;17633;15966;12386;408939;17114;15809;12297;0.4375;0.4181;0.0648
231;0.4377;1225861;54317;47365;37336;408063;18278;15810;12542;408261;17792;15655;12451;0.4430;0.4117;0.0666
232;0.4330;1228372;51806;48417;36284;408949;17392;16178;12174;409020;17033;15999;12107;0.4308;0.4155;0.0642
233;0.4373;1232081;48097;49417;35284;410143;16198;16455;11897;410370;15683;16352;11754;0.4182;0.4284;0.0604
234;0.4321;1232836;47342;50104;34597;410395;15946;16703;11649;410577;15476;16526;11580;0.4120;0.4280;0.0596
235;0.4393;1229656;50522;48609;36092;409313;17028;16152;12200;409511;16542;16049;12057;0.4290;0.4216;0.0630
236;0.4299;1243420;36758;56104;28597;413962;12379;18725;9627;414032;12021;18615;9491;0.3377;0.4412;0.0474
237;0.4754;1206596;73582;41816;42885;401545;24796;13879;14473;401832;24221;13797;14309;0.5091;0.3714;0.0848
238;0.4497;1222371;57807;46052;38649;406923;19418;15313;13039;407077;18976;15194;12912;0.4594;0.4049;0.0702
239;0.4326;1230097;50081;48821;35880;409494;16847;16301;12051;409704;16349;16145;11961;0.4256;0.4225;0.0623
240;0.4304;1232929;47249;49760;34941;410403;15938;16611;11741;410589;15464;16447;11659;0.4148;0.4299;0.0597
241;0.4316;1232879;47299;49712;34989;410434;15907;16548;11804;410607;15446;16420;11686;0.4158;0.4307;0.0597
242;0.4284;1233451;46727;50001;34700;410620;15721;16687;11665;410780;15273;16504;11602;0.4128;0.4317;0.0592
243;0.4329;1231913;48265;49180;35521;410067;16274;16359;11993;410325;15728;16228;11878;0.4226;0.4303;0.0608
244;0.4274;1239345;40833;53111;31590;412576;13765;17713;10639;412718;13335;17591;10515;0.3741;0.4409;0.0525
245;0.4443;1216481;63697;44392;40309;404943;21398;14745;13607;405132;20921;14602;13504;0.4805;0.3923;0.0758
246;0.4312;1245049;35129;54777;29924;414511;11830;18242;10110;414537;11516;18192;9914;0.3527;0.4626;0.0472
247;0.4427;1212607;67571;43030;41671;403637;22704;14296;14056;403734;22319;14204;13902;0.4946;0.3838;0.0798
248;0.4282;1240895;39283;52947;31754;413092;13249;17648;10704;413199;12854;17568;10538;0.3749;0.4505;0.0515
249;0.4357;1224736;55442;46481;38220;407701;18640;15464;12888;407868;18185;15311;12795;0.4552;0.4130;0.0682
250;0.4248;1242597;37581;55355;29346;413659;12682;18457;9895;413718;12335;18301;9805;0.3489;0.4429;0.0487
251;0.4543;1209192;70986;42090;42611;402440;23901;13964;14388;402602;23451;13898;14208;0.5055;0.3773;0.0829
252;0.4321;1238051;42127;51535;33166;412198;14143;17191;11161;412292;13761;17056;11050;0.3932;0.4454;0.0546
253;0.4326;1220056;60122;44974;39727;406084;20257;14951;13401;406273;19780;14815;13291;0.4729;0.4019;0.0728
254;0.4233;1242081;38097;54812;29889;413527;12814;18235;10117;413586;12467;18151;9955;0.3542;0.4440;0.0494
255;0.4411;1218216;61962;44607;40094;405555;20786;14820;13532;405707;20346;14694;13412;0.4772;0.3973;0.0743
256;0.4298;1242821;37357;53521;31180;413748;12593;17846;10506;413810;12243;17753;10353;0.3684;0.4582;0.0498
257;0.4331;1220129;60049;45007;39694;406090;20251;14970;13382;406332;19721;14822;13284;0.4726;0.4025;0.0727
258;0.4237;1235595;44583;50539;34162;411363;14978;16860;11492;411512;14541;16681;11425;0.4065;0.4400;0.0572
259;0.4318;1223257;56921;46111;38590;407189;19152;15332;13020;407354;18699;15214;12892;0.4587;0.4081;0.0696
260;0.4248;1244052;36126;55181;29520;414134;12207;18359;9993;414237;11816;18276;9830;0.3497;0.4541;0.0477
261;0.4575;1200128;80050;39590;45111;399317;27024;13195;15157;399623;26430;13121;14985;0.5332;0.3618;0.0912
262;0.4327;1245264;34914;54211;30490;414560;11781;18039;10313;414636;11417;17993;10113;0.3598;0.4697;0.0474
263;0.4309;1225726;54452;46760;37941;407986;18355;15563;12789;408225;17828;15429;12677;0.4510;0.4156;0.0672
264;0.4222;1231080;49098;48755;35946;409787;16554;16289;12063;409922;16131;16070;12036;0.4282;0.4273;0.0620
265;0.4315;1226983;53195;47214;37487;408467;17874;15728;12624;408572;17481;15536;12570;0.4472;0.4183;0.0662
266;0.4246;1243920;36258;53716;30985;414094;12247;17880;10472;414212;11841;17843;10263;0.3652;0.4643;0.0487
267;0.4346;1221619;58559;45325;39376;406682;19659;15054;13298;406850;19203;14964;13142;0.4676;0.4063;0.0712
268;0.4230;1246652;33526;54819;29882;415045;11296;18250;10102;415090;10963;18221;9885;0.3517;0.4741;0.0459
269;0.4325;1220150;60028;44756;39945;406147;20194;14910;13442;406347;19706;14755;13351;0.4750;0.4039;0.0728
270;0.4207;1243727;36451;55344;29357;414071;12270;18430;9922;414125;11928;18332;9774;0.3478;0.4504;0.0478
271;0.4548;1201505;78673;39838;44863;399828;26513;13254;15098;400091;25962;13206;14900;0.5301;0.3646;0.0900
272;0.4318;1235533;44645;50225;34476;411337;15004;16719;11633;411476;14577;16567;11539;0.4106;0.4418;0.0575
273;0.4268;1225410;54768;46756;37945;407877;18464;15615;12737;408083;17970;15433;12673;0.4509;0.4136;0.0675
274;0.4254;1225753;54425;46623;38078;408005;18336;15530;12822;408192;17861;15362;12744;0.4534;0.4164;0.0674
275;0.4229;1237383;42795;50861;33840;411952;14389;16935;11417;412071;13982;16786;11320;0.4028;0.4474;0.0557
276;0.4208;1231411;48767;48669;36032;409901;16440;16255;12097;410058;15995;16080;12026;0.4279;0.4292;0.0617
277;0.4191;1232606;47572;49105;35596;410323;16018;16364;11988;410434;15619;16205;11901;0.4234;0.4324;0.0606
278;0.4214;1232407;47771;48948;35753;410270;16071;16295;12057;410381;15672;16142;11964;0.4257;0.4329;0.0609
279;0.4169;1237928;42250;51032;33669;412087;14254;16999;11353;412195;13858;16832;11274;0.4011;0.4486;0.0553
280;0.4194;1231427;48751;48543;36158;409938;16403;16166;12186;410032;16021;15993;12113;0.4310;0.4305;0.0619
281;0.4181;1240372;39806;54099;30602;412903;13438;18031;10321;413017;13036;17795;10311;0.3669;0.4416;0.0514
282;0.4551;1211645;68533;42589;42112;403313;23028;14121;14231;403517;22536;14045;14061;0.5003;0.3842;0.0806
283;0.4315;1231620;48558;48724;35977;409967;16374;16207;12145;410080;15973;16066;12040;0.4284;0.4298;0.0617
284;0.4208;1236707;43471;50920;33781;411670;14671;16963;11389;411760;14293;16800;11306;0.4023;0.4417;0.0564
285;0.4292;1219735;60443;44690;40011;405977;20364;14796;13556;406205;19848;14742;13364;0.4755;0.4024;0.0731
286;0.4182;1245070;35108;54078;30623;414484;11857;17980;10372;414562;11491;17916;10190;0.3626;0.4700;0.0477
287;0.4341;1212572;67606;42469;42232;403649;22692;14106;14246;403785;22268;14018;14088;0.5012;0.3875;0.0801
288;0.4201;1239887;40291;51971;32730;412788;13553;17288;11064;412892;13161;17141;10965;0.3901;0.4545;0.0531
289;0.4261;1221555;58623;45079;39622;406610;19731;14971;13381;406777;19276;14888;13218;0.4703;0.4068;0.0715
290;0.4177;1238944;41234;51648;33053;412450;13891;17233;11119;412552;13501;17039;11067;0.3938;0.4505;0.0541
291;0.4444;1205301;74877;40672;44029;401145;25196;13506;14846;401365;24688;13469;14637;0.5208;0.3722;0.0866
292;0.4269;1237629;42549;50926;33775;412021;14320;16924;11428;412120;13933;16799;11307;0.4023;0.4480;0.0556
293;0.4209;1231245;48933;48510;36191;409848;16493;16154;12198;409953;16100;16022;12084;0.4299;0.4288;0.0621
294;0.4216;1225748;54430;46345;38356;408017;18324;15390;12962;408167;17886;15286;12820;0.4561;0.4175;0.0676
295;0.4155;1245595;34583;55631;29070;414662;11679;18507;9845;414747;11306;18418;9688;0.3447;0.4615;0.0462
296;0.4433;1209944;70234;41659;43042;402724;23617;13829;14523;402873;23180;13784;14322;0.5096;0.3819;0.0826
297;0.4238;1241977;38201;52607;32094;413456;12885;17451;10901;413578;12475;17377;10729;0.3817;0.4624;0.0511
298;0.4247;1221880;58298;45070;39631;406716;19625;14987;13365;406866;19187;14861;13245;0.4713;0.4084;0.0714
299;0.4163;1234405;45773;50716;33985;410861;15480;16867;11485;410943;15110;16695;11411;0.4060;0.4303;0.0584
300;0.4365;1212785;67393;42499;42202;403741;22600;14110;14242;403866;22187;14038;14068;0.5005;0.3880;0.0798

==> data/gnn_training/critical_set/sage.csv <==
epoch;loss;R;C;A
1;6.67815;0.009425;0.0438;0.37975
2;5.857175;0.018775;0.074525;0.302125
3;5.2032;0.032275;0.121425;0.245425
4;4.732575;0.047675;0.17515;0.2277
5;4.199125;0.063375;0.2325;0.226675
6;3.788275;0.0776;0.284775;0.227375
7;3.4286;0.090425;0.329175;0.2255
8;3.10015;0.1024;0.369475;0.223675
9;2.917975;0.109275;0.394025;0.2233
10;2.7527;0.11415;0.41185;0.22335
11;2.605825;0.1159;0.42135;0.22505
12;2.45635;0.11735;0.4286;0.2261
13;2.3062;0.122075;0.4418;0.2242
14;2.181625;0.125275;0.450625;0.222825
15;2.08345;0.128375;0.456675;0.220225
16;1.987675;0.12965;0.4571;0.2182
17;1.9391;0.12745;0.4504;0.2187
18;1.889425;0.12535;0.4429;0.218675
19;1.821725;0.1267;0.441625;0.21585
20;1.7795;0.125075;0.43455;0.215125
21;1.7071;0.12335;0.4265;0.21415
22;1.650375;0.123825;0.42285;0.21145
23;1.613575;0.11995;0.410875;0.212
24;1.564325;0.1177;0.403075;0.211975
25;1.5391;0.11605;0.3973;0.211925
26;1.508375;0.112;0.38885;0.214975
27;1.4685;0.106925;0.3788;0.219525
28;1.430975;0.102925;0.372175;0.224025
29;1.40435;0.098975;0.365025;0.228425
30;1.374625;0.0985;0.3635;0.228525
31;1.3478;0.097175;0.36005;0.22945
32;1.324425;0.094925;0.35225;0.22985
33;1.301925;0.09345;0.34645;0.229725
34;1.26635;0.090225;0.3375;0.231475
35;1.248425;0.0901;0.335125;0.230225
36;1.225;0.0903;0.33495;0.229575
37;1.19175;0.09375;0.341575;0.22565
38;1.1777;0.0963;0.34705;0.22325
39;1.157275;0.096925;0.349825;0.223575
40;1.136;0.095775;0.34835;0.225625
41;1.118825;0.091075;0.3397;0.2315
42;1.096175;0.086525;0.330825;0.236875
43;1.078175;0.082525;0.321025;0.240725
44;1.073575;0.080625;0.316625;0.24305
45;1.06515;0.07805;0.310425;0.2464
46;1.0548;0.075375;0.30445;0.2502
47;1.048875;0.072825;0.3012;0.256375
48;1.039125;0.07125;0.299;0.25985
49;1.0249;0.07045;0.298325;0.262175
50;1.0181;0.07015;0.2978;0.2628
51;1.011875;0.071425;0.297975;0.258275
52;0.9979;0.06905;0.2905;0.26085
53;0.984175;0.066925;0.283125;0.262525
54;0.968825;0.0645;0.276625;0.2661
55;0.94885;0.05965;0.26645;0.27695
56;0.942425;0.0579;0.264775;0.283675
57;0.92955;0.0589;0.27275;0.287175
58;0.91705;0.059075;0.277;0.2907
59;0.902425;0.060525;0.28435;0.29115
60;0.8815;0.060875;0.28895;0.2944
61;0.869775;0.060175;0.28845;0.29705
62;0.871775;0.05815;0.28265;0.30115
63;0.87495;0.05795;0.2803;0.299725
64;0.86935;0.05705;0.275075;0.2989
65;0.859375;0.055075;0.26645;0.2999
66;0.837075;0.052175;0.257225;0.30695
67;0.828225;0.04845;0.24345;0.312
68;0.822875;0.0466;0.233625;0.311
69;0.81355;0.041875;0.2167;0.32145
70;0.8059;0.0392;0.205475;0.327475
71;0.78895;0.036;0.196625;0.341525
72;0.77955;0.0333;0.188575;0.3508
73;0.774075;0.03175;0.184725;0.360625
74;0.77205;0.031225;0.183525;0.36445
75;0.764125;0.029875;0.176825;0.3677
76;0.7555;0.027325;0.1686;0.3826
77;0.755125;0.0255;0.16045;0.391575
78;0.74815;0.0234;0.150925;0.400375
79;0.7416;0.022375;0.146525;0.40545
80;0.7318;0.020675;0.13835;0.41515
81;0.721275;0.0199;0.1346;0.4199
82;0.714;0.018875;0.130225;0.42825
83;0.708075;0.01735;0.1236;0.440775
84;0.70575;0.016475;0.118975;0.4484
85;0.69715;0.01575;0.1134;0.446575
86;0.6902;0.0149;0.1084;0.450675
87;0.68575;0.0142;0.103775;0.453
88;0.681675;0.0142;0.10225;0.44625
89;0.674075;0.0136;0.099275;0.4517
90;0.66925;0.013125;0.095725;0.45175
91;0.665825;0.0132;0.095275;0.4476
92;0.65475;0.0127;0.092175;0.449825
93;0.65225;0.0122;0.089425;0.454675
94;0.652475;0.011775;0.086975;0.458175
95;0.64615;0.011375;0.084975;0.4624
96;0.64395;0.0109;0.08245;0.4679
97;0.643125;0.011025;0.0828;0.46475
98;0.635575;0.011075;0.082925;0.463625
99;0.637175;0.010575;0.080125;0.469775
100;0.63275;0.01045;0.079625;0.47265
101;0.630275;0.009675;0.07575;0.485875
102;0.627525;0.009425;0.074575;0.490625
103;0.6202;0.009375;0.0739;0.4887
104;0.61815;0.009275;0.0731;0.488125
105;0.6129;0.00925;0.072775;0.487025
106;0.609425;0.0093;0.0727;0.483675
107;0.6065;0.009;0.071225;0.4902
108;0.603125;0.008775;0.070025;0.49415
109;0.5959;0.008825;0.069725;0.489375
110;0.591325;0.0086;0.068375;0.4928
111;0.5877;0.008525;0.0677;0.49145
112;0.584825;0.0081;0.064925;0.49765
113;0.583275;0.00745;0.0609;0.508225
114;0.578525;0.0066;0.055625;0.522225
115;0.573175;0.00605;0.051775;0.52765
116;0.570625;0.00565;0.048275;0.52845
117;0.5681;0.00535;0.045825;0.5314
118;0.5652;0.005075;0.0437;0.534675
119;0.563575;0.00485;0.041925;0.537575
120;0.558775;0.004775;0.041575;0.539425
121;0.55495;0.00465;0.04065;0.541825
122;0.55295;0.00455;0.039925;0.54415
123;0.54825;0.004375;0.03895;0.54925
124;0.54595;0.0042;0.037975;0.557675
125;0.54325;0.004075;0.037475;0.56765
126;0.5406;0.004025;0.037275;0.574325
127;0.539325;0.00405;0.037425;0.575875
128;0.53835;0.00415;0.03795;0.57175
129;0.536775;0.00425;0.038525;0.565625
130;0.5355;0.004425;0.039475;0.5544
131;0.53255;0.004475;0.04;0.555125
132;0.52885;0.0047;0.04125;0.54605
133;0.5261;0.005075;0.04335;0.532025
134;0.5234;0.0059;0.04785;0.510925
135;0.521425;0.00665;0.0522;0.4907
136;0.5209;0.007325;0.056525;0.480725
137;0.51905;0.007825;0.05975;0.473625
138;0.516575;0.007775;0.06025;0.4801
139;0.515625;0.008;0.061975;0.480025
140;0.513425;0.007975;0.062425;0.485475
141;0.5119;0.008;0.0635;0.49255
142;0.5109;0.00795;0.063825;0.49855
143;0.509725;0.00785;0.06415;0.50625
144;0.508;0.00785;0.064825;0.51105
145;0.506825;0.00795;0.065725;0.5114
146;0.50445;0.008225;0.06805;0.512475
147;0.503075;0.008375;0.069225;0.512975
148;0.5023;0.009;0.072525;0.502075
149;0.500675;0.009525;0.07555;0.494425
150;0.4999;0.010075;0.078975;0.487825
151;0.498575;0.01055;0.0824;0.48435
152;0.496625;0.01045;0.0832;0.4936
153;0.495675;0.010575;0.0854;0.50035
154;0.4944;0.010675;0.087075;0.5046
155;0.492675;0.010975;0.08985;0.507025
156;0.4914;0.01135;0.093425;0.5093
157;0.490825;0.01145;0.09495;0.512625
158;0.49005;0.01145;0.09565;0.5164
159;0.489825;0.011275;0.09505;0.52065
160;0.490075;0.011325;0.09465;0.5168
161;0.488475;0.011125;0.092825;0.5168
162;0.487825;0.01085;0.0911;0.5213
163;0.486325;0.010675;0.089975;0.5241
164;0.484775;0.0105;0.08965;0.529725
165;0.4841;0.01055;0.090825;0.533275
166;0.483125;0.010825;0.0929;0.53135
167;0.481775;0.0111;0.0949;0.528875
168;0.481175;0.011325;0.096375;0.527075
169;0.47995;0.011625;0.09805;0.523
170;0.4788;0.011825;0.099125;0.519425
171;0.478975;0.01215;0.100925;0.514725
172;0.4767;0.0123;0.101875;0.512775
173;0.476175;0.01275;0.104125;0.50535
174;0.4762;0.014;0.11005;0.48905
175;0.4744;0.014775;0.11385;0.47885
176;0.475075;0.01625;0.1203;0.45985
177;0.473625;0.0172;0.125025;0.4502
178;0.472625;0.017125;0.12465;0.450425
179;0.4726;0.0179;0.127775;0.441725
180;0.471275;0.017875;0.127375;0.44085
181;0.470775;0.017825;0.126475;0.438825
182;0.469525;0.01765;0.125475;0.44
183;0.46885;0.0177;0.12545;0.438925
184;0.46855;0.01855;0.129825;0.4344
185;0.468375;0.0197;0.13505;0.4262
186;0.46855;0.0209;0.14065;0.416625
187;0.46675;0.020725;0.140225;0.4192
188;0.46555;0.019925;0.136275;0.424125
189;0.464925;0.019;0.132425;0.431725
190;0.46395;0.01825;0.128975;0.43765
191;0.463825;0.01835;0.12915;0.43595
192;0.4632;0.018525;0.13015;0.435425
193;0.46215;0.019525;0.134825;0.42845
194;0.460925;0.021;0.14205;0.41945
195;0.4598;0.02215;0.148225;0.4145
196;0.459425;0.02405;0.157;0.4042
197;0.4587;0.025475;0.16375;0.3984
198;0.4581;0.0268;0.17;0.393275
199;0.4577;0.02825;0.177375;0.3886
200;0.45615;0.0288;0.181275;0.3896
201;0.455575;0.029325;0.185325;0.391225
202;0.45515;0.0295;0.1875;0.393525
203;0.45445;0.0298;0.19035;0.3955
204;0.45465;0.030525;0.194775;0.395175
205;0.453575;0.030375;0.1949;0.397275
206;0.45255;0.030325;0.195625;0.3994
207;0.452225;0.030275;0.195725;0.40025
208;0.450975;0.029625;0.19305;0.4032
209;0.4508;0.029475;0.1928;0.404675
210;0.450675;0.029675;0.193825;0.404075
211;0.450275;0.029575;0.19345;0.40475
212;0.450875;0.030575;0.198725;0.40245
213;0.449975;0.0311;0.201075;0.400425
214;0.449725;0.031775;0.204625;0.399125
215;0.449175;0.0314;0.2028;0.4005
216;0.448125;0.0303;0.19735;0.403775
217;0.4484;0.0301;0.196525;0.404675
218;0.4473;0.029275;0.19285;0.407975
219;0.447125;0.0303;0.1984;0.405375
220;0.44675;0.031475;0.2045;0.4023
221;0.44655;0.0331;0.21295;0.39855
222;0.447025;0.03505;0.222175;0.392475
223;0.446225;0.035325;0.22355;0.391775
224;0.44585;0.0351;0.223075;0.393575
225;0.44505;0.03405;0.21885;0.398125
226;0.4441;0.032725;0.213825;0.404125
227;0.4443;0.0329;0.2157;0.405675
228;0.444125;0.03365;0.219525;0.403925
229;0.44365;0.034075;0.22175;0.4029
230;0.443575;0.035125;0.2271;0.400425
231;0.442775;0.035375;0.228675;0.4002
232;0.4421;0.0351;0.228325;0.402775
233;0.44205;0.03545;0.2302;0.402275
234;0.4416;0.035575;0.2312;0.402575
235;0.441175;0.03555;0.23135;0.403125
236;0.440725;0.035825;0.232875;0.40265
237;0.440175;0.0357;0.232975;0.40405
238;0.4396;0.035475;0.23205;0.40495
239;0.43935;0.035975;0.234675;0.40375
240;0.439275;0.036425;0.23745;0.4033
241;0.438925;0.0366;0.23865;0.40355
242;0.43905;0.0369;0.240825;0.403825
243;0.438925;0.037475;0.2444;0.403725
244;0.4381;0.03745;0.2444;0.4042
245;0.437975;0.038175;0.24825;0.402775
246;0.436975;0.0387;0.251675;0.40265
247;0.43615;0.0378;0.24745;0.4054
248;0.43645;0.03775;0.24755;0.406
249;0.43575;0.03685;0.243;0.408
250;0.435575;0.035775;0.2376;0.41085
251;0.43545;0.035525;0.236425;0.4117
252;0.435;0.03575;0.237975;0.4117
253;0.434675;0.036225;0.240925;0.411375
254;0.434575;0.037125;0.245425;0.409125
255;0.434525;0.037925;0.249825;0.407625
256;0.4339;0.037775;0.2497;0.409225
257;0.4336;0.03745;0.24865;0.411325
258;0.4337;0.037575;0.250025;0.412125
259;0.433075;0.037575;0.250875;0.413375
260;0.433125;0.038625;0.25615;0.4107
261;0.43255;0.039225;0.25995;0.410175
262;0.4316;0.03925;0.2606;0.411025
263;0.43145;0.040025;0.2652;0.4101
264;0.430075;0.039625;0.264325;0.4129
265;0.4303;0.04085;0.27115;0.411
266;0.430525;0.041825;0.276475;0.4093
267;0.4303;0.0423;0.2794;0.409075
268;0.430825;0.042875;0.282675;0.408125
269;0.430525;0.0428;0.282825;0.40905
270;0.4295;0.04175;0.27815;0.4124
271;0.429375;0.041575;0.278225;0.4141
272;0.4293;0.041225;0.27705;0.4157
273;0.42865;0.0411;0.27705;0.417
274;0.428975;0.0422;0.283175;0.41515
275;0.42875;0.042925;0.28735;0.414225
276;0.428175;0.0433;0.290275;0.415025
277;0.428125;0.043725;0.293325;0.4153
278;0.42745;0.043825;0.29475;0.41645
279;0.426975;0.04365;0.29435;0.41755
280;0.426875;0.04415;0.296775;0.416175
281;0.426725;0.0444;0.2978;0.4152
282;0.426475;0.04435;0.2976;0.41525
283;0.4261;0.044025;0.2962;0.416425
284;0.425875;0.04355;0.293675;0.417325
285;0.426075;0.043725;0.295;0.417525
286;0.42605;0.043825;0.295875;0.41775
287;0.425975;0.04355;0.2942;0.41815
288;0.42585;0.043975;0.2972;0.418225
289;0.4248;0.04325;0.29395;0.420625
290;0.424625;0.04345;0.295375;0.4208
291;0.4242;0.044025;0.299175;0.420575
292;0.423675;0.043975;0.299575;0.421825
293;0.423575;0.04455;0.303525;0.421675
294;0.4232;0.044725;0.3052;0.422325
295;0.42355;0.04585;0.31075;0.41955
296;0.4234;0.0469;0.316125;0.41705
297;0.42305;0.047175;0.3173;0.4163


==> data/gnn_training/cut_vertex/gcn.csv <==
epoch;loss;R;C;A
1;10.6633;0.475225;0.560975;0.008
2;10.416225;0.25535;0.366175;0.012225
3;10.486725;0.102575;0.215075;0.01995
4;10.60485;0.035725;0.128075;0.03195
5;10.721925;0.01325;0.080175;0.0475
6;9.522125;0.0056;0.053725;0.0661
7;7.244875;0.00275;0.03805;0.085475
8;5.536725;0.001625;0.029575;0.1045
9;4.503425;0.00115;0.02445;0.118375
10;3.6556;0.0009;0.021325;0.12845
11;3.1304;0.00075;0.018925;0.133125
12;2.74155;0.000675;0.016825;0.134075
13;2.4036;0.0006;0.015675;0.1368
14;2.134025;0.00055;0.014525;0.1386
15;1.89795;0.000525;0.0142;0.14685
16;1.6964;0.0005;0.014525;0.158375
17;1.552025;0.000475;0.01485;0.17015
18;1.4152;0.00045;0.015675;0.186475
19;1.29775;0.000425;0.016625;0.2029
20;1.21355;0.0004;0.017575;0.220625
21;1.103425;0.0004;0.01945;0.244675
22;1.07465;0.0004;0.02145;0.270375
23;1.00815;0.0004;0.023425;0.2958
24;0.992675;0.0004;0.0254;0.319475
25;0.969925;0.0004;0.02665;0.34025
26;0.90625;0.0004;0.028;0.360025
27;0.8596;0.0004;0.029375;0.377775
28;0.827625;0.0004;0.030325;0.392275
29;0.7808;0.0004;0.031275;0.404075
30;0.759625;0.0004;0.0316;0.411575
31;0.744425;0.0004;0.031275;0.414775
32;0.73325;0.0004;0.03105;0.420775
33;0.71515;0.000375;0.030425;0.4277
34;0.688325;0.00035;0.03;0.437625
35;0.673525;0.000325;0.0297;0.4516
36;0.637975;0.0003;0.0294;0.465775
37;0.62825;0.0003;0.029075;0.4773
38;0.63305;0.0003;0.028225;0.4851
39;0.63495;0.0003;0.0276;0.49185
40;0.6215;0.0003;0.02665;0.49635
41;0.60865;0.0003;0.026025;0.49705
42;0.5838;0.0003;0.0253;0.4968
43;0.568075;0.000275;0.0232;0.48405
44;0.56575;0.00025;0.021325;0.473625
45;0.54795;0.000225;0.020275;0.47565
46;0.54915;0.0002;0.01985;0.4755
47;0.53085;0.0002;0.020275;0.4809
48;0.5117;0.0002;0.0207;0.4805
49;0.513425;0.0002;0.01965;0.46455
50;0.493425;0.0002;0.01935;0.455325
51;0.48815;0.0002;0.0186;0.4503
52;0.4813;0.0002;0.01765;0.446875
53;0.469475;0.0002;0.01745;0.4499
54;0.47355;0.0002;0.0163;0.449575
55;0.47695;0.0002;0.015675;0.44365
56;0.4758;0.0002;0.015775;0.433425
57;0.4692;0.0002;0.01495;0.418225
58;0.46375;0.000175;0.0136;0.404325
59;0.44725;0.00015;0.012675;0.399175
60;0.445625;0.00015;0.01205;0.398225
61;0.4371;0.00015;0.012575;0.4048
62;0.4318;0.000175;0.0135;0.418925
63;0.424975;0.000225;0.016;0.425125
64;0.418525;0.000225;0.017475;0.429425
65;0.4161;0.000225;0.0182;0.431375
66;0.413475;0.000225;0.018925;0.41855
67;0.41375;0.0002;0.01695;0.416975
68;0.4156;0.000175;0.01485;0.426475
69;0.41255;0.000175;0.014225;0.4299
70;0.4037;0.00015;0.012975;0.444475
71;0.401275;0.00015;0.014;0.4462
72;0.3912;0.000175;0.01535;0.4318
73;0.3935;0.000175;0.015125;0.4366
74;0.391075;0.0002;0.0165;0.420575
75;0.385725;0.0002;0.0162;0.41375
76;0.38355;0.0002;0.016625;0.4216
77;0.375575;0.0002;0.017375;0.416225
78;0.372175;0.0002;0.017475;0.4236
79;0.37345;0.0002;0.017575;0.429675
80;0.372775;0.000175;0.0157;0.444475
81;0.372025;0.000175;0.015575;0.43575
82;0.37285;0.000175;0.014625;0.429325
83;0.3672;0.000225;0.0165;0.407
84;0.361125;0.0003;0.019725;0.368175
85;0.359875;0.000325;0.020875;0.36085
86;0.353925;0.00035;0.02265;0.35325
87;0.35265;0.000325;0.022025;0.360825
88;0.352275;0.000325;0.0215;0.35725
89;0.348375;0.000325;0.020775;0.349625
90;0.347675;0.0003;0.018275;0.34605
91;0.344375;0.000275;0.0164;0.335325
92;0.3434;0.00025;0.01525;0.331575
93;0.34115;0.000275;0.01525;0.310925
94;0.338975;0.000325;0.017125;0.2804
95;0.337925;0.000475;0.01985;0.239025
96;0.336175;0.00055;0.020175;0.20045
97;0.3374;0.00055;0.01955;0.1913
98;0.334325;0.0006;0.01945;0.17285
99;0.333675;0.000475;0.01705;0.1973
100;0.330725;0.000475;0.017375;0.2062
101;0.325675;0.00045;0.01685;0.22225
102;0.32525;0.000325;0.01445;0.31045
103;0.3227;0.0003;0.0138;0.333925
104;0.319775;0.000225;0.01285;0.3488
105;0.3171;0.000225;0.01295;0.343275
106;0.3167;0.000225;0.01315;0.335025
107;0.31515;0.000225;0.013575;0.3255
108;0.314275;0.00025;0.013375;0.309725
109;0.312325;0.000225;0.01285;0.331625
110;0.307175;0.00025;0.0141;0.28995
111;0.302875;0.0003;0.014525;0.269175
112;0.3015;0.00025;0.0141;0.300175
113;0.29995;0.000225;0.013275;0.31675
114;0.2983;0.0002;0.011825;0.35275
115;0.296325;0.000125;0.009325;0.447
116;0.2918;0.0001;0.008075;0.498275
117;0.288125;0.0001;0.007975;0.511175
118;0.287075;0.0001;0.007975;0.51915
119;0.2864;0.0001;0.0086;0.5753
120;0.285;0.0001;0.009325;0.5769
121;0.2837;0.0001;0.01015;0.5753
122;0.2793;0.0001;0.009825;0.6332
123;0.276325;0.0001;0.009925;0.579275
124;0.27635;0.0001;0.0096;0.592325
125;0.27485;0.0001;0.0092;0.59745
126;0.273925;0.0001;0.009825;0.556975
127;0.27255;0.0001;0.009825;0.612575
128;0.268875;0.0001;0.00995;0.618525
129;0.267525;0.0001;0.009825;0.641175
130;0.26455;0.0001;0.01015;0.61415
131;0.2644;0.0001;0.010775;0.520525
132;0.2639;0.0001;0.010775;0.5076
133;0.261225;0.0001;0.010575;0.517525
134;0.25875;0.0001;0.01015;0.55635
135;0.25505;0.0001;0.010575;0.561075
136;0.251525;0.000125;0.0114;0.5414
137;0.2503;0.000125;0.0116;0.534975
138;0.249475;0.000125;0.011825;0.5361
139;0.2486;0.000125;0.010975;0.58925
140;0.2464;0.0001;0.01055;0.63065
141;0.243725;0.000125;0.0116;0.59615
142;0.243925;0.00015;0.012525;0.552675
143;0.2408;0.00015;0.01325;0.534675
144;0.2409;0.000175;0.013575;0.48375
145;0.240575;0.00015;0.01295;0.517725
146;0.239075;0.000125;0.012525;0.5792
147;0.237225;0.000125;0.012525;0.57295
148;0.2349;0.0001;0.012525;0.59325
149;0.232425;0.000125;0.013575;0.57755
150;0.229325;0.000175;0.01515;0.505775
151;0.2286;0.000175;0.015675;0.48445
152;0.226575;0.000175;0.015575;0.509425
153;0.225875;0.00015;0.01505;0.547675
154;0.222225;0.000125;0.01485;0.560975
155;0.217675;0.00015;0.015475;0.5462
156;0.215175;0.000175;0.016;0.524675
157;0.2128;0.000175;0.0158;0.499825
158;0.2129;0.00015;0.014325;0.57865
159;0.214725;0.000125;0.013925;0.621525
160;0.21295;0.00015;0.015175;0.590275
161;0.210825;0.00015;0.015375;0.618625
162;0.207825;0.000175;0.016625;0.56635
163;0.2055;0.000225;0.017875;0.5134
164;0.205075;0.000175;0.016725;0.55875
165;0.20425;0.000175;0.016725;0.551875
166;0.20325;0.000175;0.017475;0.52345
167;0.2017;0.00015;0.01695;0.5379
168;0.201075;0.000175;0.017575;0.5115
169;0.200075;0.0002;0.018725;0.4623
170;0.199775;0.0002;0.0183;0.470475
171;0.198875;0.0002;0.0182;0.481725
172;0.196675;0.0002;0.0184;0.474975
173;0.194525;0.000175;0.01735;0.522625
174;0.192725;0.000175;0.017775;0.542275
175;0.189475;0.0002;0.019225;0.513825
176;0.189225;0.000225;0.020275;0.505825
177;0.187825;0.00025;0.02205;0.458275
178;0.187375;0.00025;0.021825;0.44015
179;0.187625;0.0002;0.02005;0.495325
180;0.186875;0.000175;0.019;0.543975
181;0.184975;0.000175;0.018375;0.582175
182;0.183625;0.000175;0.0185;0.614975
183;0.181075;0.0002;0.01945;0.591875
184;0.178675;0.000175;0.018925;0.606525
185;0.176575;0.000175;0.019875;0.584775
186;0.17585;0.0002;0.0208;0.551825
187;0.175825;0.000225;0.02175;0.530225
188;0.17535;0.000275;0.02375;0.472
189;0.17715;0.000275;0.02385;0.47185
190;0.17565;0.000275;0.024275;0.45565
191;0.17455;0.00025;0.02395;0.466875
192;0.17215;0.000275;0.024575;0.45515
193;0.1691;0.0003;0.024775;0.432575
194;0.167425;0.0003;0.02435;0.446775
195;0.1657;0.000325;0.024775;0.425025
196;0.165425;0.000275;0.0234;0.4666
197;0.16395;0.00025;0.0232;0.47865
198;0.16215;0.000225;0.0229;0.500475
199;0.1615;0.0002;0.022275;0.543475
200;0.1595;0.000225;0.02365;0.508025
201;0.1593;0.000225;0.02355;0.525525
202;0.15945;0.00025;0.024175;0.512125
203;0.158375;0.000275;0.0252;0.48925
204;0.157575;0.0003;0.026025;0.491275
205;0.15605;0.000325;0.02695;0.4679
206;0.15405;0.0003;0.026725;0.47255
207;0.15285;0.000275;0.0258;0.49815
208;0.15225;0.000225;0.023825;0.54495
209;0.1502;0.000225;0.023325;0.555225
210;0.149325;0.000225;0.023325;0.55645
211;0.1482;0.000225;0.0229;0.56595
212;0.147;0.00025;0.023325;0.541475
213;0.1481;0.00025;0.023525;0.5447
214;0.14715;0.0003;0.025;0.512475
215;0.146675;0.0003;0.025625;0.49765
216;0.1452;0.000325;0.026875;0.478475
217;0.144625;0.0003;0.027075;0.488825
218;0.1441;0.000275;0.02645;0.5141
219;0.143425;0.000275;0.02615;0.53425
220;0.14335;0.00025;0.025725;0.5408
221;0.14165;0.00025;0.024375;0.5667
222;0.1407;0.00025;0.024475;0.5667
223;0.1401;0.00025;0.025625;0.546725
224;0.1396;0.0003;0.0274;0.529125
225;0.139025;0.00035;0.0298;0.467025
226;0.140275;0.00035;0.0297;0.4821
227;0.139425;0.000375;0.029375;0.469725
228;0.1394;0.000325;0.028025;0.4918
229;0.138825;0.000275;0.026675;0.523675
230;0.1374;0.00025;0.025825;0.5437
231;0.13585;0.000225;0.025825;0.550625
232;0.135275;0.0002;0.024675;0.5885
233;0.1342;0.000225;0.0254;0.587325
234;0.1334;0.000225;0.026025;0.577225
235;0.1329;0.000275;0.0278;0.550025
236;0.133325;0.0003;0.028525;0.536575
237;0.132475;0.000325;0.029575;0.5197
238;0.132725;0.000325;0.029175;0.530025
239;0.13245;0.0003;0.028975;0.55395
240;0.130375;0.0003;0.0296;0.547875
241;0.13;0.0003;0.030525;0.543625
242;0.1287;0.0003;0.03135;0.5342
243;0.129125;0.0003;0.03155;0.528775
244;0.128425;0.00035;0.03355;0.50235
245;0.12825;0.000325;0.0321;0.5126
246;0.12775;0.000325;0.0322;0.513475
247;0.1267;0.000325;0.031275;0.522925
248;0.1268;0.000275;0.03;0.54275
249;0.1265;0.000275;0.0303;0.54975
250;0.125475;0.0003;0.03115;0.52635
251;0.125425;0.000275;0.031025;0.5529
252;0.124225;0.0003;0.03155;0.54785
253;0.1236;0.000275;0.030825;0.5771
254;0.123625;0.000275;0.030725;0.5866
255;0.122475;0.000325;0.0324;0.5512
256;0.122175;0.00035;0.034925;0.53795
257;0.121825;0.0004;0.0364;0.504975
258;0.12075;0.0004;0.03565;0.514925
259;0.120425;0.000375;0.0343;0.52555
260;0.1196;0.000325;0.030625;0.54925
261;0.11895;0.0003;0.03;0.55955
262;0.1185;0.0003;0.030125;0.55915
263;0.118325;0.0003;0.029925;0.5679
264;0.118175;0.0003;0.03015;0.574825
265;0.1186;0.0003;0.03015;0.58445
266;0.1181;0.0003;0.0316;0.571775
267;0.117275;0.0003;0.03285;0.553325
268;0.1169;0.0003;0.032725;0.55035
269;0.115725;0.0003;0.032725;0.540725
270;0.1157;0.0003;0.031475;0.551475
271;0.116;0.0003;0.030625;0.56735
272;0.116075;0.000325;0.031775;0.550025
273;0.116425;0.000325;0.03135;0.5636
274;0.115825;0.00035;0.0326;0.54385
275;0.11625;0.000325;0.03105;0.54695
276;0.116025;0.0003;0.030325;0.5605
277;0.114925;0.000325;0.032;0.528925
278;0.115475;0.0003;0.03085;0.5438
279;0.1145;0.000325;0.032925;0.5276
280;0.114225;0.000325;0.033025;0.5203
281;0.114925;0.0003;0.032075;0.532325
282;0.1142;0.0003;0.0324;0.522825
283;0.113875;0.0003;0.031575;0.538125
284;0.113275;0.0003;0.03075;0.55105
285;0.1121;0.0003;0.030325;0.546875
286;0.111825;0.0003;0.03085;0.542325
287;0.112025;0.0003;0.03095;0.53505
288;0.111525;0.0003;0.03095;0.5265
289;0.1115;0.0003;0.03085;0.534975
290;0.11125;0.0003;0.030525;0.534225
291;0.1105;0.000325;0.031975;0.5112
292;0.11205;0.000325;0.0325;0.507
293;0.112175;0.000325;0.033025;0.501825
294;0.112575;0.000325;0.0323;0.520625
295;0.112575;0.000275;0.0298;0.5464
296;0.110925;0.000275;0.029275;0.556925
297;0.111025;0.000275;0.02885;0.559075


==> data/gnn_training/cut_vertex/lr.csv <==
epoch;loss;R;C;A
1;6.62495;0.000175;0;0
2;3.12425;0.000075;0;0
3;1.91365;0.000025;0;0
4;1.146425;0;0;0
5;0.79785;0;0;0
6;0.639225;0;0;0
7;0.558525;0;0;0
8;0.509225;0;0;0
9;0.4782;0;0;0
10;0.447425;0;0;0
11;0.42705;0;0;0
12;0.4008;0;0;0
13;0.3825;0;0;0
14;0.366975;0;0;0
15;0.35855;0;0;0
16;0.3509;0;0;0
17;0.346525;0;0;0
18;0.33815;0;0;0
19;0.3338;0;0;0
20;0.33045;0;0;0
21;0.322675;0;0;0
22;0.3213;0;0;0
23;0.313125;0;0;0
24;0.3062;0;0;0
25;0.3005;0;0.0001;0.25
26;0.2989;0;0.000525;0.45
27;0.295225;0;0.00095;0.65
28;0.295025;0;0.001375;0.816675
29;0.290325;0;0.0018;0.74525
30;0.283725;0;0.0019;0.723825
31;0.276775;0;0.002;0.7024
32;0.268825;0;0.0022;0.75
33;0.268775;0;0.0023;0.7381
34;0.266775;0;0.0024;0.747025
35;0.265725;0;0.0025;0.71845
36;0.26335;0;0.0025;0.654175
37;0.258625;0;0.0025;0.6375
38;0.25185;0;0.0025;0.586375
39;0.24755;0;0.0025;0.57275
40;0.2452;0;0.0025;0.559125
41;0.2384;0;0.0025;0.516275
42;0.23475;0;0.0025;0.5299
43;0.230775;0;0.0025;0.543525
44;0.22815;0;0.0026;0.56625
45;0.2275;0;0.0027;0.604925
46;0.225675;0;0.0028;0.673675
47;0.222925;0;0.0029;0.773675
48;0.2206;0;0.0029;0.864575
49;0.2201;0;0.003425;0.933025
50;0.2184;0;0.00395;0.94505
51;0.217525;0;0.004375;0.94505
52;0.212575;0;0.005425;0.897425
53;0.210125;0;0.00595;0.906825
54;0.2076;0;0.006275;0.89665
55;0.2064;0;0.0068;0.868875
56;0.205275;0;0.007025;0.8927
57;0.203075;0;0.007125;0.894025
58;0.20425;0;0.007425;0.898425
59;0.2035;0;0.007625;0.9012
60;0.2027;0;0.0074;0.898675
61;0.20015;0;0.0073;0.89735
62;0.197025;0;0.0072;0.896025
63;0.19375;0.000025;0.007425;0.871025
64;0.19275;0.000025;0.007425;0.871025
65;0.1923;0.00005;0.00785;0.82235
66;0.188975;0.000075;0.0087;0.7676
67;0.189025;0.000075;0.0086;0.73725
68;0.18655;0.0001;0.008925;0.69215
69;0.183875;0.0001;0.008925;0.6865
70;0.18275;0.0001;0.0085;0.667575
71;0.180375;0.0001;0.00965;0.647925
72;0.1798;0.0001;0.0107;0.6224
73;0.17915;0.0001;0.011425;0.605225
74;0.17975;0.0001;0.012575;0.600675
75;0.179475;0.0001;0.012575;0.597725
76;0.1777;0.0001;0.012775;0.587525
77;0.176275;0.0001;0.0131;0.57375
78;0.173575;0.0001;0.012575;0.5633
79;0.1731;0.0001;0.012875;0.54515
80;0.173;0.0001;0.012875;0.535625
81;0.173625;0.0001;0.012875;0.53085
82;0.1727;0.0001;0.013075;0.53265
83;0.169275;0.0001;0.013175;0.53255
84;0.167425;0.0001;0.012975;0.5308
85;0.1652;0.0001;0.013075;0.522175
86;0.16435;0.0001;0.0132;0.510375
87;0.1638;0.0001;0.013;0.5106
88;0.16465;0.0001;0.0133;0.509975
89;0.164275;0.000125;0.013825;0.509975
90;0.162975;0.000125;0.0136;0.505675
91;0.1616;0.000125;0.013175;0.49945
92;0.16135;0.000125;0.01255;0.4983
93;0.16065;0.000125;0.014225;0.495975
94;0.159475;0.00015;0.0158;0.506375
95;0.159525;0.000175;0.018525;0.51465
96;0.157325;0.000175;0.019375;0.51545
97;0.15635;0.000175;0.018125;0.519325
98;0.15635;0.000175;0.01835;0.513225
99;0.156125;0.00015;0.015625;0.509425
100;0.154925;0.000175;0.015925;0.5022
101;0.15435;0.00015;0.0154;0.512025
102;0.153825;0.00015;0.015275;0.517975
103;0.1522;0.000175;0.01685;0.528525
104;0.151675;0.00015;0.016425;0.540075
105;0.15275;0.000175;0.017775;0.53265
106;0.1518;0.00015;0.01695;0.538075
107;0.1517;0.00015;0.01685;0.534875
108;0.15045;0.000175;0.01895;0.531025
109;0.148675;0.000175;0.018425;0.539575
110;0.14775;0.0002;0.0201;0.53585
111;0.147775;0.0002;0.021775;0.535475
112;0.1476;0.0002;0.021775;0.535475
113;0.1471;0.0002;0.021675;0.53405
114;0.148275;0.000225;0.0225;0.5296
115;0.14685;0.000225;0.022175;0.525075
116;0.1469;0.000225;0.02125;0.527925
117;0.145;0.000225;0.022725;0.5238
118;0.14305;0.000225;0.022525;0.521675
119;0.142225;0.000225;0.0217;0.521075
120;0.142675;0.000225;0.022;0.519025
121;0.14165;0.000225;0.021375;0.515875
122;0.140025;0.000225;0.0221;0.51675
123;0.14015;0.000225;0.022825;0.524
124;0.138075;0.000225;0.02315;0.523575
125;0.137925;0.000275;0.02565;0.5091
126;0.138375;0.000275;0.02545;0.498825
127;0.13675;0.0003;0.02555;0.483075
128;0.13725;0.000325;0.026475;0.46525
129;0.137225;0.000275;0.02355;0.48295
130;0.1368;0.0003;0.024175;0.47275
131;0.13665;0.0003;0.025025;0.46965
132;0.135125;0.000325;0.02765;0.46175
133;0.135;0.00035;0.029525;0.444975
134;0.136575;0.000325;0.0289;0.447875
135;0.13625;0.00035;0.0292;0.432825
136;0.136125;0.000325;0.026375;0.440375
137;0.134775;0.000325;0.026475;0.433675
138;0.1318;0.00035;0.027825;0.436075
139;0.131;0.000325;0.027825;0.446625
140;0.1312;0.000325;0.027825;0.4552
141;0.13;0.000325;0.0271;0.4706
142;0.1295;0.000325;0.027525;0.4641
143;0.12995;0.000325;0.02785;0.462375
144;0.1283;0.00035;0.029525;0.4379
145;0.128925;0.000325;0.028075;0.454575
146;0.12885;0.000325;0.0287;0.465525
147;0.127275;0.00035;0.030475;0.47045
148;0.126475;0.0003;0.028475;0.504025
149;0.1256;0.000325;0.03045;0.492425
150;0.124525;0.0003;0.029;0.504775
151;0.1243;0.000275;0.02775;0.5207
152;0.123725;0.0003;0.02965;0.516475
153;0.1235;0.0003;0.030075;0.518225
154;0.1231;0.0003;0.029025;0.518825
155;0.12245;0.0003;0.029225;0.50925
156;0.123325;0.0003;0.0287;0.520725
157;0.123;0.0003;0.029525;0.522825
158;0.12235;0.000325;0.031625;0.519425
159;0.122975;0.000325;0.0309;0.531625
160;0.121325;0.000325;0.0311;0.52805
161;0.12035;0.000325;0.031525;0.5259
162;0.120525;0.0003;0.030775;0.5331
163;0.120525;0.000275;0.0293;0.549425
164;0.12065;0.000275;0.030675;0.550425
165;0.121;0.00025;0.0289;0.5642
166;0.12115;0.00025;0.028175;0.576525
167;0.119575;0.000275;0.0308;0.567275
168;0.11895;0.0003;0.03185;0.57005
169;0.1184;0.00035;0.034575;0.545175
170;0.117775;0.00035;0.035;0.542725
171;0.117775;0.00035;0.03405;0.5513
172;0.1173;0.000325;0.0334;0.553225
173;0.116925;0.0003;0.031925;0.5873
174;0.116425;0.0003;0.03275;0.5873
175;0.11665;0.000325;0.0356;0.563825
176;0.11745;0.000325;0.034775;0.572
177;0.11695;0.000325;0.034675;0.57375
178;0.1162;0.000325;0.03425;0.584125
179;0.115375;0.0003;0.0334;0.604225
180;0.11465;0.0003;0.03445;0.59835
181;0.1139;0.0003;0.036325;0.5894
182;0.1146;0.0003;0.03655;0.592175
183;0.11485;0.0003;0.035825;0.607225
184;0.114125;0.000325;0.037075;0.6167
185;0.1145;0.000325;0.0373;0.6238
186;0.114125;0.00035;0.0396;0.625025
187;0.1133;0.000375;0.042;0.6179
188;0.11335;0.00035;0.0419;0.630275
189;0.1131;0.00035;0.042625;0.640625
190;0.112425;0.000325;0.0421;0.65065
191;0.112175;0.000275;0.03885;0.6646
192;0.111725;0.000275;0.037075;0.668825
193;0.11105;0.000275;0.036025;0.67215
194;0.11065;0.000275;0.0353;0.674125
195;0.11055;0.0003;0.03625;0.675925
196;0.110875;0.0003;0.03625;0.678725
197;0.110575;0.0003;0.037525;0.67865
198;0.110375;0.0003;0.03815;0.679725
199;0.1103;0.0003;0.038575;0.678225
200;0.109975;0.0003;0.0391;0.6786
201;0.109175;0.0003;0.038575;0.683925
202;0.10875;0.0003;0.03835;0.68655
203;0.10765;0.0003;0.0394;0.691075
204;0.10795;0.0003;0.04055;0.694725
205;0.107975;0.000325;0.041575;0.692
206;0.108175;0.000325;0.0421;0.6948
207;0.10795;0.000325;0.040825;0.694425
208;0.107575;0.0003;0.0384;0.703375
209;0.107325;0.000275;0.036725;0.713275
210;0.106675;0.000275;0.035575;0.7229
211;0.106725;0.000275;0.036325;0.7326
212;0.1058;0.0003;0.03865;0.72695
213;0.10565;0.0003;0.0394;0.722775
214;0.105725;0.0003;0.0416;0.71575
215;0.105625;0.0003;0.042525;0.70975
216;0.105425;0.0003;0.041675;0.712375
217;0.105325;0.0003;0.0425;0.718825
218;0.1052;0.0003;0.042925;0.721875
219;0.104525;0.0003;0.043875;0.7298
220;0.103625;0.0003;0.0465;0.731475
221;0.1038;0.000325;0.04745;0.7319
222;0.103575;0.000325;0.045675;0.738525
223;0.10375;0.00035;0.046925;0.73765
224;0.103775;0.000375;0.04765;0.739375
225;0.103375;0.000375;0.047975;0.740625
226;0.103075;0.0004;0.0507;0.7378
227;0.10315;0.000375;0.04935;0.747325
228;0.103;0.000375;0.051025;0.74405
229;0.10325;0.00035;0.0505;0.74915
230;0.102775;0.000325;0.050075;0.753525
231;0.10235;0.000325;0.0509;0.747775
232;0.10265;0.0003;0.049225;0.761725
233;0.101925;0.0003;0.04975;0.767425
234;0.1019;0.000325;0.051225;0.765725
235;0.101475;0.00035;0.052275;0.7683
236;0.101175;0.000375;0.053125;0.762825
237;0.101575;0.0004;0.053625;0.759725
238;0.101325;0.000375;0.05205;0.7688
239;0.101125;0.000375;0.0529;0.769325
240;0.10055;0.000375;0.054675;0.764875
241;0.09965;0.000375;0.057;0.7607
242;0.0993;0.0004;0.058775;0.755625
243;0.099325;0.0004;0.0592;0.753825
244;0.099325;0.0004;0.05825;0.76095
245;0.09905;0.0004;0.05835;0.7632
246;0.0992;0.0004;0.058775;0.76345
247;0.099;0.0004;0.0596;0.762075
248;0.098825;0.0004;0.058025;0.76275
249;0.098775;0.0004;0.056975;0.76575
250;0.098275;0.0004;0.058025;0.760825
251;0.09775;0.0004;0.055625;0.7671
252;0.0974;0.000425;0.0596;0.76005
253;0.097575;0.000425;0.060025;0.7592
254;0.0974;0.000425;0.0595;0.76465
255;0.0985;0.000425;0.06095;0.768
256;0.0981;0.000425;0.06065;0.763675
257;0.097575;0.000425;0.061375;0.760875
258;0.09835;0.000425;0.060425;0.763525
259;0.097275;0.000425;0.06075;0.759
260;0.096975;0.0004;0.0596;0.769375
261;0.09685;0.0004;0.059175;0.77415
262;0.095525;0.0004;0.0599;0.7698
263;0.0953;0.0004;0.060525;0.77265
264;0.095775;0.000375;0.0581;0.7842
265;0.095525;0.000375;0.057375;0.788625
266;0.095325;0.000375;0.058425;0.7969
267;0.09545;0.0004;0.059675;0.7907
268;0.0952;0.000425;0.0624;0.783075
269;0.0954;0.00045;0.0648;0.779275
270;0.09565;0.00045;0.063875;0.7756
271;0.095725;0.000425;0.062;0.78215
272;0.095675;0.00045;0.063375;0.7808
273;0.09545;0.000425;0.06255;0.7815
274;0.0954;0.000425;0.064225;0.7781
275;0.09495;0.000425;0.06505;0.7836
276;0.09475;0.0004;0.063575;0.787825
277;0.094825;0.0004;0.06315;0.7908
278;0.09465;0.000425;0.0643;0.7956
279;0.094425;0.00045;0.067025;0.786125
280;0.094175;0.00045;0.06755;0.781375
281;0.09385;0.000475;0.06955;0.774175
282;0.0938;0.00045;0.068275;0.771975
283;0.09365;0.00045;0.067125;0.77625
284;0.093625;0.000475;0.068175;0.778925
285;0.093525;0.000475;0.06785;0.7873
286;0.09325;0.0005;0.06995;0.78965
287;0.092975;0.0005;0.070375;0.789725
288;0.092725;0.000475;0.06985;0.79135
289;0.092275;0.000475;0.07225;0.787925
290;0.092325;0.000475;0.072575;0.78775
291;0.09225;0.000475;0.074575;0.786275
292;0.0922;0.0005;0.076475;0.7842
293;0.092375;0.0005;0.076275;0.7854
294;0.09215;0.000525;0.079625;0.7808
295;0.092175;0.000525;0.077725;0.77985
296;0.0923;0.00055;0.0796;0.778175
297;0.092275;0.00055;0.08065;0.77795


==> data/gnn_training/cut_vertex/original.csv <==
Using: cut_vertex

Size of dataset: 71
1364396 7114 454939 2235 454396 2391
Training GCN
epoch;loss;tn-t;fp-t;fn-t;tp-t;tn-v;fp-v;fn-v;tp-v;tn-e;fp-e;fn-e;tp-e;A;C;R
1;275.9876;119362;1237920;643;6471;39832;412872;183;2052;39879;412126;202;2189;0.9155;0.0053;0.9118
2;153.5470;510636;846646;2281;4833;170168;282536;741;1494;170249;281756;735;1656;0.6926;0.0058;0.6237
3;74.0545;987262;370020;4152;2962;329601;123103;1329;906;329001;123004;1423;968;0.4049;0.0078;0.2728
4;39.0641;1232272;125010;5437;1677;411008;41696;1736;499;410493;41512;1839;552;0.2309;0.0131;0.0926
5;22.9993;1313571;43711;6152;962;438172;14532;1937;298;437675;14330;2065;326;0.1363;0.0222;0.0323
6;13.8290;1340312;16970;6535;579;447029;5675;2052;183;446470;5535;2180;211;0.0882;0.0367;0.0126
7;10.5270;1350064;7218;6752;362;450339;2365;2116;119;449705;2300;2255;136;0.0569;0.0558;0.0054
8;7.5324;1353661;3621;6858;256;451543;1161;2156;79;450850;1155;2297;94;0.0393;0.0753;0.0027
9;6.2001;1355101;2181;6928;186;452048;656;2166;69;451322;683;2318;73;0.0305;0.0966;0.0017
10;4.7200;1355758;1524;6967;147;452261;443;2178;57;451532;473;2330;61;0.0255;0.1142;0.0012
11;3.6944;1356100;1182;6990;124;452353;351;2191;44;451643;362;2336;55;0.0230;0.1319;0.0009
12;3.3992;1356296;986;7009;105;452415;289;2195;40;451706;299;2346;45;0.0188;0.1308;0.0008
13;2.8088;1356395;887;7015;99;452448;256;2198;37;451734;271;2348;43;0.0180;0.1369;0.0007
14;2.6192;1356480;802;7021;93;452470;234;2201;34;451757;248;2353;38;0.0159;0.1329;0.0006
15;2.1390;1356553;729;7026;88;452491;213;2202;33;451782;223;2356;35;0.0146;0.1357;0.0006
16;2.0474;1356599;683;7029;85;452508;196;2202;33;451799;206;2357;34;0.0142;0.1417;0.0005
17;1.7305;1356642;640;7028;86;452516;188;2202;33;451815;190;2359;32;0.0134;0.1441;0.0005
18;1.6749;1356685;597;7026;88;452531;173;2205;30;451829;176;2356;35;0.0146;0.1659;0.0005
19;1.3328;1356715;567;7017;97;452536;168;2202;33;451834;171;2353;38;0.0159;0.1818;0.0005
20;1.4699;1356747;535;7018;96;452549;155;2201;34;451846;159;2354;37;0.0155;0.1888;0.0004
21;1.1832;1356763;519;7008;106;452560;144;2200;35;451854;151;2351;40;0.0167;0.2094;0.0004
22;1.2051;1356791;491;6999;115;452561;143;2196;39;451859;146;2347;44;0.0184;0.2316;0.0004
23;0.9960;1356818;464;6984;130;452566;138;2190;45;451866;139;2344;47;0.0197;0.2527;0.0004
24;1.0294;1356837;445;6970;144;452568;136;2182;53;451867;138;2336;55;0.0230;0.2850;0.0004
25;1.0681;1356853;429;6961;153;452575;129;2176;59;451875;130;2332;59;0.0247;0.3122;0.0004
26;0.9391;1356862;420;6954;160;452582;122;2170;65;451879;126;2328;63;0.0263;0.3333;0.0004
27;0.9341;1356868;414;6952;162;452584;120;2168;67;451881;124;2325;66;0.0276;0.3474;0.0004
28;0.9384;1356887;395;6944;170;452590;114;2166;69;451890;115;2324;67;0.0280;0.3681;0.0004
29;0.8134;1356891;391;6933;181;452594;110;2163;72;451893;112;2319;72;0.0301;0.3913;0.0004
30;0.7525;1356894;388;6920;194;452595;109;2159;76;451893;112;2315;76;0.0318;0.4043;0.0004
31;0.8062;1356918;364;6925;189;452602;102;2160;75;451895;110;2316;75;0.0314;0.4054;0.0004
32;0.7511;1356933;349;6928;186;452607;97;2159;76;451898;107;2315;76;0.0318;0.4153;0.0004
33;0.7287;1356945;337;6930;184;452610;94;2160;75;451902;103;2316;75;0.0314;0.4213;0.0004
34;0.6917;1356956;326;6929;185;452615;89;2160;75;451903;102;2318;73;0.0305;0.4171;0.0004
35;0.7615;1356969;313;6929;185;452618;86;2163;72;451908;97;2318;73;0.0305;0.4294;0.0004
36;0.6787;1356988;294;6937;177;452621;83;2165;70;451917;88;2321;70;0.0293;0.4430;0.0003
37;0.6214;1356995;287;6933;181;452621;83;2166;69;451922;83;2320;71;0.0297;0.4610;0.0003
38;0.6325;1357005;277;6940;174;452625;79;2172;63;451927;78;2321;70;0.0293;0.4730;0.0003
39;0.6193;1357012;270;6940;174;452627;77;2172;63;451931;74;2321;70;0.0293;0.4861;0.0003
40;0.6398;1357022;260;6947;167;452630;74;2177;58;451935;70;2324;67;0.0280;0.4891;0.0003
41;0.6406;1357031;251;6951;163;452633;71;2179;56;451940;65;2328;63;0.0263;0.4922;0.0003
42;0.6401;1357032;250;6941;173;452633;71;2177;58;451941;64;2327;64;0.0268;0.5000;0.0003
43;0.5655;1357039;243;6964;150;452637;67;2181;54;451945;60;2330;61;0.0255;0.5041;0.0003
44;0.5884;1357042;240;6961;153;452636;68;2181;54;451942;63;2330;61;0.0255;0.4919;0.0003
45;0.5412;1357050;232;6973;141;452638;66;2183;52;451947;58;2335;56;0.0234;0.4912;0.0003
46;0.5772;1357057;225;6989;125;452641;63;2191;44;451951;54;2347;44;0.0184;0.4490;0.0002
47;0.5562;1357060;222;6999;115;452643;61;2192;43;451955;50;2348;43;0.0180;0.4624;0.0002
48;0.5172;1357057;225;6983;131;452641;63;2189;46;451954;51;2340;51;0.0213;0.5000;0.0002
49;0.5460;1357054;228;6979;135;452641;63;2187;48;451951;54;2339;52;0.0217;0.4906;0.0002
50;0.5040;1357053;229;6985;129;452645;59;2189;46;451951;54;2343;48;0.0201;0.4706;0.0002
51;0.4796;1357052;230;6982;132;452637;67;2189;46;451950;55;2344;47;0.0197;0.4608;0.0002
52;0.5241;1357062;220;7007;107;452638;66;2195;40;451952;53;2350;41;0.0171;0.4362;0.0002
53;0.4660;1357053;229;6987;127;452631;73;2188;47;451946;59;2342;49;0.0205;0.4537;0.0002
54;0.4829;1357079;203;7015;99;452643;61;2201;34;451955;50;2350;41;0.0171;0.4505;0.0002
55;0.4522;1357083;199;7022;92;452642;62;2202;33;451958;47;2353;38;0.0159;0.4471;0.0002
56;0.4768;1357090;192;7022;92;452643;61;2201;34;451957;48;2352;39;0.0163;0.4483;0.0002
57;0.4823;1357095;187;7026;88;452648;56;2203;32;451959;46;2353;38;0.0159;0.4524;0.0002
58;0.4965;1357098;184;7029;85;452645;59;2204;31;451958;47;2356;35;0.0146;0.4268;0.0002
59;0.4476;1357081;201;7019;95;452641;63;2197;38;451948;57;2352;39;0.0163;0.4062;0.0002
60;0.4504;1357100;182;7030;84;452645;59;2202;33;451956;49;2360;31;0.0130;0.3875;0.0002
61;0.4605;1357125;157;7040;74;452651;53;2205;30;451967;38;2366;25;0.0105;0.3968;0.0001
62;0.4305;1357125;157;7037;77;452652;52;2204;31;451967;38;2365;26;0.0109;0.4062;0.0001
63;0.4411;1357116;166;7024;90;452651;53;2203;32;451956;49;2358;33;0.0138;0.4024;0.0002
64;0.4163;1357108;174;7010;104;452645;59;2200;35;451954;51;2355;36;0.0151;0.4138;0.0002
65;0.4393;1357123;159;7018;96;452652;52;2199;36;451964;41;2357;34;0.0142;0.4533;0.0002
66;0.4032;1357071;211;6973;141;452630;74;2185;50;451939;66;2341;50;0.0209;0.4310;0.0003
67;0.4153;1357075;207;6980;134;452629;75;2189;46;451940;65;2344;47;0.0197;0.4196;0.0002
68;0.4066;1357085;197;6986;128;452637;67;2192;43;451946;59;2348;43;0.0180;0.4216;0.0002
69;0.4288;1357091;191;6993;121;452633;71;2193;42;451944;61;2350;41;0.0171;0.4020;0.0002
70;0.4043;1357139;143;7030;84;452653;51;2205;30;451963;42;2360;31;0.0130;0.4247;0.0002
71;0.4227;1357153;129;7036;78;452661;43;2206;29;451973;32;2364;27;0.0113;0.4576;0.0001
72;0.3944;1357111;171;7008;106;452644;60;2198;37;451957;48;2354;37;0.0155;0.4353;0.0002
73;0.3934;1357150;132;7031;83;452658;46;2207;28;451971;34;2362;29;0.0121;0.4603;0.0001
74;0.3946;1357103;179;7005;109;452635;69;2197;38;451951;54;2350;41;0.0171;0.4316;0.0002
75;0.3824;1357096;186;7001;113;452632;72;2196;39;451945;60;2351;40;0.0167;0.4000;0.0002
76;0.4036;1357132;150;7018;96;452646;58;2199;36;451963;42;2356;35;0.0146;0.4545;0.0002
77;0.3837;1357070;212;6997;117;452632;72;2193;42;451941;64;2349;42;0.0176;0.3962;0.0002
78;0.3732;1357109;173;7011;103;452636;68;2198;37;451949;56;2353;38;0.0159;0.4043;0.0002
79;0.3737;1357092;190;6999;115;452637;67;2194;41;451947;58;2347;44;0.0184;0.4314;0.0002
80;0.3717;1357106;176;7009;105;452642;62;2194;41;451950;55;2349;42;0.0176;0.4330;0.0002
81;0.3701;1357098;184;6993;121;452637;67;2192;43;451947;58;2348;43;0.0180;0.4257;0.0002
82;0.3783;1357124;158;7004;110;452646;58;2193;42;451953;52;2352;39;0.0163;0.4286;0.0002
83;0.3710;1357190;92;7035;79;452664;40;2206;29;451978;27;2365;26;0.0109;0.4906;0.0001
84;0.3687;1357094;188;6987;127;452631;73;2187;48;451943;62;2350;41;0.0171;0.3981;0.0002
85;0.3734;1357145;137;7001;113;452642;62;2196;39;451954;51;2357;34;0.0142;0.4000;0.0002
86;0.3557;1356970;312;6942;172;452601;103;2175;60;451894;111;2334;57;0.0238;0.3393;0.0004
87;0.3467;1356965;317;6942;172;452599;105;2177;58;451892;113;2334;57;0.0238;0.3353;0.0004
88;0.3637;1357047;235;6963;151;452617;87;2182;53;451916;89;2339;52;0.0217;0.3688;0.0003
89;0.3496;1357041;241;6965;149;452615;89;2183;52;451918;87;2340;51;0.0213;0.3696;0.0003
90;0.3506;1357041;241;6963;151;452618;86;2182;53;451918;87;2340;51;0.0213;0.3696;0.0003
91;0.3452;1356996;286;6958;156;452606;98;2181;54;451895;110;2339;52;0.0217;0.3210;0.0004
92;0.3481;1357041;241;6971;143;452623;81;2186;49;451917;88;2346;45;0.0188;0.3383;0.0003
93;0.3468;1357133;149;7016;98;452645;59;2198;37;451956;49;2364;27;0.0113;0.3553;0.0002
94;0.3374;1357085;197;6993;121;452636;68;2193;42;451937;68;2358;33;0.0138;0.3267;0.0002
95;0.3413;1357011;271;6970;144;452610;94;2186;49;451912;93;2350;41;0.0171;0.3060;0.0003
96;0.3391;1356882;400;6954;160;452572;132;2178;57;451874;131;2346;45;0.0188;0.2557;0.0004
97;0.3381;1356827;455;6943;171;452551;153;2177;58;451857;148;2346;45;0.0188;0.2332;0.0004
98;0.3332;1356393;889;6925;189;452420;284;2174;61;451698;307;2332;59;0.0247;0.1612;0.0008
99;0.3343;1356538;744;6945;169;452470;234;2177;58;451759;246;2347;44;0.0184;0.1517;0.0006
100;0.3440;1356856;426;6966;148;452560;144;2182;53;451866;139;2352;39;0.0163;0.2191;0.0004
101;0.3258;1356583;699;6951;163;452479;225;2180;55;451773;232;2347;44;0.0184;0.1594;0.0006
102;0.3306;1356965;317;6985;129;452604;100;2189;46;451902;103;2355;36;0.0151;0.2590;0.0003
103;0.3225;1356659;623;6952;162;452510;194;2177;58;451801;204;2344;47;0.0197;0.1873;0.0006
104;0.3238;1357009;273;6987;127;452610;94;2187;48;451919;86;2357;34;0.0142;0.2833;0.0003
105;0.3241;1357200;82;7047;67;452678;26;2208;27;451985;20;2370;21;0.0088;0.5122;0.0001
106;0.3204;1357096;186;7011;103;452641;63;2195;40;451950;55;2361;30;0.0125;0.3529;0.0002
107;0.3108;1356896;386;6973;141;452579;125;2185;50;451889;116;2353;38;0.0159;0.2468;0.0003
108;0.3131;1356950;332;6992;122;452589;115;2189;46;451906;99;2356;35;0.0146;0.2612;0.0003
109;0.3225;1357196;86;7047;67;452673;31;2205;30;451980;25;2368;23;0.0096;0.4792;0.0001
110;0.3142;1357013;269;6994;120;452608;96;2192;43;451931;74;2357;34;0.0142;0.3148;0.0002
111;0.3073;1356771;511;6978;136;452542;162;2183;52;451845;160;2355;36;0.0151;0.1837;0.0004
112;0.3053;1357056;226;7010;104;452634;70;2196;39;451949;56;2361;30;0.0125;0.3488;0.0002
113;0.3019;1356992;290;6994;120;452609;95;2191;44;451928;77;2356;35;0.0146;0.3125;0.0002
114;0.2970;1356850;432;6981;133;452568;136;2183;52;451879;126;2353;38;0.0159;0.2317;0.0004
115;0.3018;1356988;294;7006;108;452610;94;2194;41;451933;72;2359;32;0.0134;0.3077;0.0002
116;0.2991;1357166;116;7044;70;452665;39;2205;30;451974;31;2369;22;0.0092;0.4151;0.0001
117;0.2953;1357190;92;7049;65;452669;35;2207;28;451980;25;2370;21;0.0088;0.4565;0.0001
118;0.2891;1357252;30;7076;38;452696;8;2216;19;451996;9;2377;14;0.0059;0.6087;0.0001
119;0.2837;1357209;73;7061;53;452678;26;2209;26;451986;19;2371;20;0.0084;0.5128;0.0001
120;0.2844;1357183;99;7047;67;452672;32;2207;28;451981;24;2370;21;0.0088;0.4667;0.0001
121;0.2911;1357202;80;7048;66;452676;28;2207;28;451983;22;2370;21;0.0088;0.4884;0.0001
122;0.2864;1357259;23;7063;51;452699;5;2210;25;452001;4;2371;20;0.0084;0.8333;0.0001
123;0.2781;1357184;98;7026;88;452670;34;2202;33;451980;25;2364;27;0.0113;0.5192;0.0001
124;0.2792;1357151;131;7011;103;452656;48;2194;41;451971;34;2362;29;0.0121;0.4603;0.0001
125;0.2735;1357262;20;7063;51;452700;4;2211;24;451998;7;2373;18;0.0075;0.7200;0.0001
126;0.2745;1357239;43;7049;65;452692;12;2208;27;451992;13;2370;21;0.0088;0.6176;0.0001
127;0.2782;1357210;72;7032;82;452686;18;2203;32;451987;18;2367;24;0.0100;0.5714;0.0001
128;0.2732;1357183;99;7025;89;452672;32;2199;36;451978;27;2366;25;0.0105;0.4808;0.0001
129;0.2698;1357218;64;7031;83;452686;18;2204;31;451986;19;2367;24;0.0100;0.5581;0.0001
130;0.2690;1357259;23;7055;59;452696;8;2211;24;452001;4;2370;21;0.0088;0.8400;0.0001
131;0.2635;1357199;83;7030;84;452680;24;2200;35;451988;17;2366;25;0.0105;0.5952;0.0001
132;0.2678;1357209;73;7037;77;452681;23;2204;31;451987;18;2367;24;0.0100;0.5714;0.0001
133;0.2579;1357157;125;7026;88;452663;41;2197;38;451972;33;2364;27;0.0113;0.4500;0.0001
134;0.2684;1357164;118;7026;88;452664;40;2198;37;451974;31;2364;27;0.0113;0.4655;0.0001
135;0.2615;1357186;96;7034;80;452670;34;2201;34;451984;21;2366;25;0.0105;0.5435;0.0001
136;0.2571;1357228;54;7046;68;452688;16;2205;30;451991;14;2369;22;0.0092;0.6111;0.0001
137;0.2480;1357219;63;7044;70;452686;18;2203;32;451990;15;2368;23;0.0096;0.6053;0.0001
138;0.2536;1357162;120;7018;96;452661;43;2196;39;451972;33;2360;31;0.0130;0.4844;0.0001
139;0.2474;1357137;145;7011;103;452658;46;2196;39;451967;38;2358;33;0.0138;0.4648;0.0002
140;0.2522;1357209;73;7038;76;452676;28;2202;33;451988;17;2367;24;0.0100;0.5854;0.0001
141;0.2447;1357208;74;7037;77;452675;29;2202;33;451989;16;2366;25;0.0105;0.6098;0.0001
142;0.2501;1357238;44;7048;66;452692;12;2206;29;451995;10;2368;23;0.0096;0.6970;0.0001
143;0.2386;1357200;82;7027;87;452673;31;2199;36;451988;17;2362;29;0.0121;0.6304;0.0001
144;0.2415;1357117;165;6983;131;452648;56;2190;45;451963;42;2357;34;0.0142;0.4474;0.0002
145;0.2455;1357115;167;6984;130;452649;55;2190;45;451961;44;2357;34;0.0142;0.4359;0.0002
146;0.2376;1357193;89;7026;88;452671;33;2197;38;451987;18;2361;30;0.0125;0.6250;0.0001
147;0.2390;1357124;158;6998;116;452652;52;2194;41;451962;43;2359;32;0.0134;0.4267;0.0002
148;0.2402;1357199;83;7030;84;452671;33;2199;36;451985;20;2363;28;0.0117;0.5833;0.0001
149;0.2395;1357202;80;7029;85;452672;32;2199;36;451991;14;2361;30;0.0125;0.6818;0.0001
150;0.2302;1357191;91;7025;89;452669;35;2197;38;451985;20;2361;30;0.0125;0.6000;0.0001
151;0.2297;1357154;128;6996;118;452659;45;2192;43;451974;31;2359;32;0.0134;0.5079;0.0001
152;0.2303;1357138;144;6988;126;452656;48;2190;45;451970;35;2353;38;0.0159;0.5205;0.0002
153;0.2271;1357018;264;6958;156;452617;87;2183;52;451936;69;2346;45;0.0188;0.3947;0.0003
154;0.2273;1357145;137;6990;124;452658;46;2192;43;451972;33;2356;35;0.0146;0.5147;0.0001
155;0.2216;1357196;86;7014;100;452671;33;2197;38;451985;20;2360;31;0.0130;0.6078;0.0001
156;0.2275;1357206;76;7004;110;452675;29;2196;39;451989;16;2358;33;0.0138;0.6735;0.0001
157;0.2125;1357092;190;6971;143;452643;61;2184;51;451952;53;2348;43;0.0180;0.4479;0.0002
158;0.2091;1357113;169;6980;134;452648;56;2184;51;451956;49;2350;41;0.0171;0.4556;0.0002
159;0.2116;1357139;143;6991;123;452658;46;2192;43;451972;33;2355;36;0.0151;0.5217;0.0002
160;0.2180;1357192;90;7011;103;452668;36;2195;40;451982;23;2360;31;0.0130;0.5741;0.0001
161;0.2129;1357226;56;7029;85;452680;24;2200;35;451996;9;2362;29;0.0121;0.7632;0.0001
162;0.2164;1357173;109;6990;124;452664;40;2193;42;451983;22;2354;37;0.0155;0.6271;0.0001
163;0.2045;1357015;267;6956;158;452614;90;2183;52;451932;73;2343;48;0.0201;0.3967;0.0003
164;0.2095;1357208;74;7000;114;452676;28;2196;39;451990;15;2358;33;0.0138;0.6875;0.0001
165;0.2009;1357139;143;6980;134;452658;46;2186;49;451972;33;2350;41;0.0171;0.5541;0.0002
166;0.2071;1357017;265;6956;158;452619;85;2184;51;451936;69;2342;49;0.0205;0.4153;0.0003
167;0.2028;1357154;128;6991;123;452661;43;2191;44;451978;27;2354;37;0.0155;0.5781;0.0001
168;0.2062;1357208;74;7005;109;452676;28;2198;37;451988;17;2358;33;0.0138;0.6600;0.0001
169;0.1969;1357044;238;6958;156;452624;80;2184;51;451944;61;2343;48;0.0201;0.4404;0.0002
170;0.2009;1357110;172;6973;141;452650;54;2185;50;451956;49;2347;44;0.0184;0.4731;0.0002
171;0.2003;1357121;161;6975;139;452653;51;2185;50;451957;48;2348;43;0.0180;0.4725;0.0002
172;0.2022;1357095;187;6969;145;452640;64;2185;50;451954;51;2347;44;0.0184;0.4632;0.0002
173;0.1957;1357115;167;6973;141;452651;53;2185;50;451956;49;2347;44;0.0184;0.4731;0.0002
174;0.1973;1357129;153;6978;136;452655;49;2186;49;451965;40;2348;43;0.0180;0.5181;0.0002
175;0.1915;1357085;197;6964;150;452633;71;2185;50;451949;56;2346;45;0.0188;0.4455;0.0002
176;0.1936;1357207;75;6997;117;452676;28;2193;42;451987;18;2357;34;0.0142;0.6538;0.0001
177;0.1885;1357126;156;6965;149;452655;49;2185;50;451966;39;2343;48;0.0201;0.5517;0.0002
178;0.1843;1356970;312;6943;171;452598;106;2176;59;451921;84;2334;57;0.0238;0.4043;0.0003
179;0.1905;1356998;284;6946;168;452609;95;2178;57;451927;78;2336;55;0.0230;0.4135;0.0003
180;0.1880;1357065;217;6957;157;452633;71;2182;53;451946;59;2340;51;0.0213;0.4636;0.0002
181;0.1867;1357100;182;6965;149;452642;62;2184;51;451955;50;2345;46;0.0192;0.4792;0.0002
182;0.1853;1357170;112;6986;128;452668;36;2190;45;451981;24;2351;40;0.0167;0.6250;0.0001
183;0.1875;1357153;129;6979;135;452660;44;2186;49;451976;29;2346;45;0.0188;0.6081;0.0002
184;0.1804;1357158;124;6980;134;452660;44;2186;49;451977;28;2346;45;0.0188;0.6164;0.0002
185;0.1813;1357156;126;6974;140;452661;43;2185;50;451975;30;2344;47;0.0197;0.6104;0.0002
186;0.1751;1357111;171;6962;152;452649;55;2182;53;451962;43;2342;49;0.0205;0.5326;0.0002
187;0.1779;1357198;84;6988;126;452672;32;2189;46;451985;20;2351;40;0.0167;0.6667;0.0001
188;0.1720;1357088;194;6951;163;452636;68;2179;56;451957;48;2337;54;0.0226;0.5294;0.0002
189;0.1784;1357064;218;6943;171;452627;77;2178;57;451944;61;2335;56;0.0234;0.4786;0.0003
190;0.1750;1357040;242;6939;175;452617;87;2176;59;451933;72;2333;58;0.0243;0.4462;0.0003
191;0.1760;1357019;263;6934;180;452610;94;2175;60;451928;77;2332;59;0.0247;0.4338;0.0003
192;0.1792;1357091;191;6945;169;452638;66;2180;55;451956;49;2336;55;0.0230;0.5288;0.0002
193;0.1724;1356990;292;6926;188;452599;105;2174;61;451920;85;2331;60;0.0251;0.4138;0.0003
194;0.1706;1357078;204;6943;171;452631;73;2178;57;451948;57;2336;55;0.0230;0.4911;0.0002
195;0.1664;1356920;362;6915;199;452579;125;2170;65;451902;103;2326;65;0.0272;0.3869;0.0004
196;0.1670;1357039;243;6936;178;452614;90;2174;61;451932;73;2334;57;0.0238;0.4385;0.0003
197;0.1657;1357056;226;6937;177;452622;82;2176;59;451942;63;2335;56;0.0234;0.4706;0.0003
198;0.1637;1356982;300;6931;183;452604;100;2174;61;451918;87;2332;59;0.0247;0.4041;0.0003
199;0.1653;1357120;162;6960;154;452644;60;2182;53;451963;42;2339;52;0.0217;0.5532;0.0002
200;0.1611;1357063;219;6939;175;452627;77;2178;57;451947;58;2336;55;0.0230;0.4867;0.0002
201;0.1585;1357122;160;6955;159;452647;57;2181;54;451963;42;2338;53;0.0222;0.5579;0.0002
202;0.1611;1357132;150;6948;166;452651;53;2182;53;451966;39;2338;53;0.0222;0.5761;0.0002
203;0.1573;1356955;327;6910;204;452590;114;2168;67;451912;93;2326;65;0.0272;0.4114;0.0003
204;0.1603;1357117;165;6945;169;452646;58;2181;54;451962;43;2337;54;0.0226;0.5567;0.0002
205;0.1591;1357071;211;6926;188;452624;80;2175;60;451947;58;2332;59;0.0247;0.5043;0.0003
206;0.1568;1357058;224;6913;201;452620;84;2168;67;451938;67;2328;63;0.0263;0.4846;0.0003
207;0.1541;1356937;345;6888;226;452588;116;2163;72;451904;101;2318;73;0.0305;0.4195;0.0004
208;0.1542;1357037;245;6912;202;452615;89;2172;63;451932;73;2328;63;0.0263;0.4632;0.0003
209;0.1511;1357083;199;6928;186;452630;74;2175;60;451953;52;2334;57;0.0238;0.5229;0.0002
210;0.1520;1357144;138;6949;165;452652;52;2180;55;451967;38;2337;54;0.0226;0.5870;0.0002
211;0.1517;1357149;133;6947;167;452655;49;2180;55;451970;35;2337;54;0.0226;0.6067;0.0002
212;0.1460;1357062;220;6925;189;452629;75;2173;62;451948;57;2333;58;0.0243;0.5043;0.0003
213;0.1476;1357071;211;6933;181;452633;71;2173;62;451954;51;2334;57;0.0238;0.5278;0.0002
214;0.1475;1357174;108;6964;150;452660;44;2184;51;451975;30;2341;50;0.0209;0.6250;0.0002
215;0.1469;1357074;208;6924;190;452630;74;2173;62;451949;56;2333;58;0.0243;0.5088;0.0003
216;0.1504;1357082;200;6917;197;452633;71;2173;62;451949;56;2331;60;0.0251;0.5172;0.0003
217;0.1438;1356918;364;6883;231;452581;123;2160;75;451898;107;2320;71;0.0297;0.3989;0.0004
218;0.1456;1357124;158;6933;181;452642;62;2176;59;451962;43;2335;56;0.0234;0.5657;0.0002
219;0.1410;1356974;308;6895;219;452602;102;2163;72;451913;92;2321;70;0.0293;0.4321;0.0004
220;0.1481;1357097;185;6916;198;452639;65;2172;63;451956;49;2329;62;0.0259;0.5586;0.0002
221;0.1417;1357053;229;6904;210;452621;83;2167;68;451940;65;2326;65;0.0272;0.5000;0.0003
222;0.1429;1357168;114;6952;162;452658;46;2182;53;451976;29;2338;53;0.0222;0.6463;0.0002
223;0.1407;1357022;260;6902;212;452608;96;2167;68;451927;78;2325;66;0.0276;0.4583;0.0003
224;0.1413;1357185;97;6965;149;452662;42;2183;52;451980;25;2342;49;0.0205;0.6622;0.0002
225;0.1379;1357050;232;6904;210;452621;83;2167;68;451939;66;2325;66;0.0276;0.5000;0.0003
226;0.1405;1357096;186;6914;200;452634;70;2170;65;451956;49;2327;64;0.0268;0.5664;0.0002
227;0.1387;1356831;451;6847;267;452560;144;2151;84;451874;131;2308;83;0.0347;0.3879;0.0005
228;0.1390;1356963;319;6878;236;452594;110;2160;75;451903;102;2319;72;0.0301;0.4138;0.0004
229;0.1429;1357098;184;6913;201;452636;68;2171;64;451954;51;2326;65;0.0272;0.5603;0.0003
230;0.1371;1357083;199;6917;197;452630;74;2171;64;451948;57;2330;61;0.0255;0.5169;0.0003
231;0.1386;1357016;266;6899;215;452611;93;2166;69;451928;77;2321;70;0.0293;0.4762;0.0003
232;0.1367;1357120;162;6931;183;452636;68;2175;60;451955;50;2332;59;0.0247;0.5413;0.0002
233;0.1372;1357162;120;6943;171;452655;49;2180;55;451973;32;2334;57;0.0238;0.6404;0.0002
234;0.1309;1357102;180;6916;198;452632;72;2170;65;451954;51;2330;61;0.0255;0.5446;0.0002
235;0.1363;1357150;132;6941;173;452651;53;2180;55;451970;35;2332;59;0.0247;0.6277;0.0002
236;0.1324;1357081;201;6901;213;452633;71;2166;69;451948;57;2325;66;0.0276;0.5366;0.0003
237;0.1340;1357125;157;6922;192;452645;59;2174;61;451963;42;2328;63;0.0263;0.6000;0.0002
238;0.1289;1356954;328;6857;257;452602;102;2154;81;451904;101;2313;78;0.0326;0.4358;0.0004
239;0.1380;1357096;186;6907;207;452639;65;2170;65;451956;49;2325;66;0.0276;0.5739;0.0003
240;0.1290;1356999;283;6865;249;452608;96;2157;78;451919;86;2315;76;0.0318;0.4691;0.0004
241;0.1350;1357157;125;6932;182;452656;48;2176;59;451972;33;2332;59;0.0247;0.6413;0.0002
242;0.1278;1357036;246;6871;243;452620;84;2157;78;451938;67;2315;76;0.0318;0.5315;0.0003
243;0.1297;1357074;208;6879;235;452629;75;2159;76;451946;59;2319;72;0.0301;0.5496;0.0003
244;0.1275;1356945;337;6844;270;452599;105;2148;87;451902;103;2306;85;0.0355;0.4521;0.0004
245;0.1298;1357105;177;6901;213;452641;63;2169;66;451961;44;2324;67;0.0280;0.6036;0.0002
246;0.1295;1357017;265;6865;249;452621;83;2155;80;451930;75;2313;78;0.0326;0.5098;0.0003
247;0.1269;1356880;402;6833;281;452576;128;2142;93;451891;114;2300;91;0.0381;0.4439;0.0005
248;0.1268;1357039;243;6877;237;452624;80;2160;75;451932;73;2320;71;0.0297;0.4931;0.0003
249;0.1278;1357103;179;6901;213;452640;64;2172;63;451961;44;2323;68;0.0284;0.6071;0.0002
250;0.1253;1357081;201;6885;229;452630;74;2162;73;451948;57;2322;69;0.0289;0.5476;0.0003
251;0.1273;1357031;251;6862;252;452623;81;2155;80;451933;72;2312;79;0.0330;0.5232;0.0003
252;0.1256;1357060;222;6871;243;452625;79;2157;78;451937;68;2317;74;0.0309;0.5211;0.0003
253;0.1237;1357050;232;6864;250;452623;81;2155;80;451933;72;2315;76;0.0318;0.5135;0.0003
254;0.1251;1357126;156;6902;212;452651;53;2171;64;451969;36;2323;68;0.0284;0.6538;0.0002
255;0.1225;1356993;289;6843;271;452614;90;2149;86;451922;83;2307;84;0.0351;0.5030;0.0004
256;0.1231;1357128;154;6897;217;452651;53;2171;64;451967;38;2324;67;0.0280;0.6381;0.0002
257;0.1238;1357065;217;6865;249;452630;74;2153;82;451944;61;2316;75;0.0314;0.5515;0.0003
258;0.1205;1357008;274;6840;274;452617;87;2150;85;451925;80;2307;84;0.0351;0.5122;0.0004
259;0.1213;1356830;452;6792;322;452541;163;2130;105;451873;132;2283;108;0.0452;0.4500;0.0005
260;0.1217;1357020;262;6847;267;452614;90;2150;85;451926;79;2310;81;0.0339;0.5062;0.0004
261;0.1195;1357103;179;6888;226;452643;61;2168;67;451958;47;2323;68;0.0284;0.5913;0.0003
262;0.1192;1357073;209;6878;236;452635;69;2162;73;451948;57;2320;71;0.0297;0.5547;0.0003
263;0.1180;1357059;223;6870;244;452628;76;2157;78;451944;61;2318;73;0.0305;0.5448;0.0003
264;0.1191;1357062;220;6866;248;452629;75;2158;77;451943;62;2316;75;0.0314;0.5474;0.0003
265;0.1177;1357094;188;6884;230;452644;60;2166;69;451957;48;2322;69;0.0289;0.5897;0.0003
266;0.1185;1357099;183;6883;231;452646;58;2166;69;451957;48;2322;69;0.0289;0.5897;0.0003
267;0.1174;1357072;210;6865;249;452634;70;2157;78;451949;56;2316;75;0.0314;0.5725;0.0003
268;0.1208;1357082;200;6869;245;452638;66;2156;79;451952;53;2316;75;0.0314;0.5859;0.0003
269;0.1157;1357032;250;6842;272;452615;89;2151;84;451934;71;2308;83;0.0347;0.5390;0.0003
270;0.1152;1357031;251;6850;264;452613;91;2151;84;451929;76;2310;81;0.0339;0.5159;0.0003
271;0.1159;1357065;217;6870;244;452631;73;2157;78;451947;58;2317;74;0.0309;0.5606;0.0003
272;0.1161;1357059;223;6867;247;452629;75;2157;78;451943;62;2316;75;0.0314;0.5474;0.0003
273;0.1156;1357081;201;6877;237;452638;66;2165;70;451954;51;2320;71;0.0297;0.5820;0.0003
274;0.1164;1357075;207;6869;245;452633;71;2159;76;451952;53;2318;73;0.0305;0.5794;0.0003
275;0.1162;1356986;296;6835;279;452603;101;2144;91;451917;88;2306;85;0.0355;0.4913;0.0004
276;0.1175;1357102;180;6893;221;452647;57;2169;66;451958;47;2320;71;0.0297;0.6017;0.0003
277;0.1132;1357010;272;6842;272;452604;100;2147;88;451923;82;2308;83;0.0347;0.5030;0.0004
278;0.1181;1357136;146;6925;189;452657;47;2175;60;451965;40;2333;58;0.0243;0.5918;0.0002
279;0.1153;1357052;230;6860;254;452628;76;2156;79;451940;65;2313;78;0.0326;0.5455;0.0003
280;0.1131;1356970;312;6830;284;452593;111;2140;95;451909;96;2304;87;0.0364;0.4754;0.0004
281;0.1154;1357076;206;6881;233;452633;71;2167;68;451949;56;2319;72;0.0301;0.5625;0.0003
282;0.1142;1357029;253;6859;255;452617;87;2156;79;451935;70;2313;78;0.0326;0.5270;0.0003
283;0.1142;1357018;264;6857;257;452616;88;2152;83;451931;74;2312;79;0.0330;0.5163;0.0003
284;0.1159;1357025;257;6858;256;452615;89;2157;78;451934;71;2313;78;0.0326;0.5235;0.0003
285;0.1125;1357032;250;6863;251;452616;88;2158;77;451937;68;2316;75;0.0314;0.5245;0.0003
286;0.1129;1357086;196;6894;220;452636;68;2170;65;451956;49;2321;70;0.0293;0.5882;0.0003
287;0.1118;1357067;215;6886;228;452630;74;2169;66;451951;54;2320;71;0.0297;0.5680;0.0003
288;0.1112;1357028;254;6859;255;452614;90;2158;77;451933;72;2317;74;0.0309;0.5068;0.0003
289;0.1114;1357006;276;6849;265;452606;98;2149;86;451927;78;2311;80;0.0335;0.5063;0.0003
290;0.1137;1357068;214;6891;223;452638;66;2170;65;451949;56;2320;71;0.0297;0.5591;0.0003
291;0.1098;1357055;227;6877;237;452624;80;2168;67;451943;62;2320;71;0.0297;0.5338;0.0003
292;0.1111;1357042;240;6870;244;452620;84;2166;69;451943;62;2318;73;0.0305;0.5407;0.0003
293;0.1104;1357017;265;6852;262;452609;95;2151;84;451929;76;2314;77;0.0322;0.5033;0.0003
294;0.1107;1356967;315;6829;285;452592;112;2137;98;451908;97;2306;85;0.0355;0.4670;0.0004
295;0.1160;1357028;254;6862;252;452615;89;2158;77;451934;71;2315;76;0.0318;0.5170;0.0003
296;0.1116;1357017;265;6856;258;452608;96;2153;82;451933;72;2313;78;0.0326;0.5200;0.0003
297;0.1120;1357079;203;6896;218;452642;62;2172;63;451954;51;2321;70;0.0293;0.5785;0.0003
298;0.1107;1357102;180;6922;192;452645;59;2175;60;451959;46;2330;61;0.0255;0.5701;0.0002
299;0.1094;1357062;220;6885;229;452632;72;2168;67;451949;56;2320;71;0.0297;0.5591;0.0003
300;0.1120;1357040;242;6871;243;452621;83;2163;72;451939;66;2317;74;0.0309;0.5286;0.0003
Training SAGE
epoch;loss;tn-t;fp-t;fn-t;tp-t;tn-v;fp-v;fn-v;tp-v;tn-e;fp-e;fn-e;tp-e;A;C;R
1;1.3575;1358029;122;7039;1;452030;40;2313;0;451730;40;2387;0;0.0000;0.0000;0.0001
2;1.1228;1358140;11;7040;0;452068;2;2313;0;451767;3;2387;0;0.0000;0.0000;0.0000
3;1.0890;1358149;2;7040;0;452070;0;2313;0;451769;1;2387;0;0.0000;0.0000;0.0000
4;1.0195;1358150;1;7040;0;452070;0;2313;0;451769;1;2387;0;0.0000;0.0000;0.0000
5;1.0028;1358150;1;7040;0;452070;0;2313;0;451769;1;2387;0;0.0000;0.0000;0.0000
6;0.9387;1358150;1;7040;0;452070;0;2313;0;451769;1;2387;0;0.0000;0.0000;0.0000
7;0.8751;1358138;13;7039;1;452066;4;2313;0;451769;1;2387;0;0.0000;0.0000;0.0000
8;0.8412;1358102;49;7038;2;452053;17;2313;0;451756;14;2387;0;0.0000;0.0000;0.0000
9;0.7739;1357859;292;7022;18;451977;93;2309;4;451686;84;2385;2;0.0008;0.0233;0.0002
10;0.7286;1357683;468;7010;30;451922;148;2302;11;451630;140;2378;9;0.0038;0.0604;0.0003
11;0.6962;1357509;642;6996;44;451867;203;2295;18;451570;200;2368;19;0.0080;0.0868;0.0005
12;0.6553;1357456;695;6983;57;451849;221;2288;25;451553;217;2360;27;0.0113;0.1107;0.0005
13;0.6367;1357712;439;7005;35;451925;145;2298;15;451636;134;2372;15;0.0063;0.1007;0.0003
14;0.6081;1357643;508;6994;46;451905;165;2295;18;451622;148;2368;19;0.0080;0.1138;0.0004
15;0.5763;1357746;405;7007;33;451945;125;2298;15;451646;124;2370;17;0.0071;0.1206;0.0003
16;0.5827;1357799;352;7008;32;451952;118;2298;15;451666;104;2367;20;0.0084;0.1613;0.0003
17;0.5448;1357784;367;7006;34;451944;126;2295;18;451660;110;2366;21;0.0088;0.1603;0.0003
18;0.5285;1357795;356;7009;31;451953;117;2299;14;451662;108;2368;19;0.0080;0.1496;0.0003
19;0.5082;1357723;428;6998;42;451926;144;2285;28;451633;137;2361;26;0.0109;0.1595;0.0004
20;0.4923;1357802;349;6996;44;451952;118;2281;32;451662;108;2358;29;0.0121;0.2117;0.0003
21;0.4833;1357792;359;6989;51;451949;121;2277;36;451655;115;2356;31;0.0130;0.2123;0.0003
22;0.4526;1357812;339;6995;45;451965;105;2281;32;451662;108;2358;29;0.0121;0.2117;0.0003
23;0.4396;1357801;350;6980;60;451962;108;2278;35;451655;115;2355;32;0.0134;0.2177;0.0003
24;0.4176;1357790;361;6978;62;451963;107;2278;35;451657;113;2355;32;0.0134;0.2207;0.0003
25;0.4012;1357801;350;6972;68;451966;104;2278;35;451655;115;2354;33;0.0138;0.2230;0.0003
26;0.3892;1357800;351;6971;69;451974;96;2276;37;451658;112;2354;33;0.0138;0.2276;0.0003
27;0.3829;1357768;383;6966;74;451955;115;2274;39;451645;125;2351;36;0.0151;0.2236;0.0004
28;0.3817;1357810;341;6959;81;451969;101;2273;40;451654;116;2351;36;0.0151;0.2368;0.0003
29;0.3633;1357826;325;6957;83;451974;96;2276;37;451666;104;2353;34;0.0142;0.2464;0.0003
30;0.3499;1357806;345;6944;96;451968;102;2274;39;451658;112;2345;42;0.0176;0.2727;0.0003
31;0.3396;1357827;324;6945;95;451974;96;2275;38;451660;110;2350;37;0.0155;0.2517;0.0003
32;0.3315;1357842;309;6948;92;451983;87;2275;38;451670;100;2354;33;0.0138;0.2481;0.0003
33;0.3145;1357775;376;6921;119;451962;108;2264;49;451648;122;2346;41;0.0172;0.2515;0.0004
34;0.3238;1357865;286;6948;92;451998;72;2273;40;451677;93;2352;35;0.0147;0.2734;0.0003
35;0.3143;1357791;360;6944;96;451975;95;2270;43;451650;120;2352;35;0.0147;0.2258;0.0003
36;0.3161;1357636;515;6942;98;451944;126;2270;43;451616;154;2353;34;0.0142;0.1809;0.0004
37;0.2919;1357670;481;6945;95;451943;127;2272;41;451622;148;2354;33;0.0138;0.1823;0.0004
38;0.2908;1357964;187;6978;62;452026;44;2282;31;451722;48;2366;21;0.0088;0.3043;0.0002
39;0.2851;1357699;452;6945;95;451952;118;2271;42;451639;131;2351;36;0.0151;0.2156;0.0004
40;0.2701;1357976;175;6982;58;452029;41;2282;31;451724;46;2366;21;0.0088;0.3134;0.0001
41;0.2603;1357899;252;6963;77;452018;52;2276;37;451705;65;2360;27;0.0113;0.2935;0.0002
42;0.2660;1357842;309;6946;94;451997;73;2270;43;451680;90;2353;34;0.0142;0.2742;0.0003
43;0.2679;1357745;406;6937;103;451971;99;2266;47;451655;115;2351;36;0.0151;0.2384;0.0003
44;0.2608;1357919;232;6966;74;452023;47;2274;39;451712;58;2359;28;0.0117;0.3256;0.0002
45;0.2469;1357707;444;6943;97;451961;109;2266;47;451655;115;2352;35;0.0147;0.2333;0.0003
46;0.2473;1357633;518;6933;107;451939;131;2265;48;451627;143;2350;37;0.0155;0.2056;0.0004
47;0.2412;1357880;271;6964;76;452012;58;2272;41;451700;70;2358;29;0.0121;0.2929;0.0002
48;0.2564;1357924;227;6976;64;452022;48;2278;35;451711;59;2364;23;0.0096;0.2805;0.0002
49;0.2469;1358004;147;6999;41;452038;32;2286;27;451735;35;2373;14;0.0059;0.2857;0.0001
50;0.2398;1357672;479;6937;103;451940;130;2267;46;451630;140;2352;35;0.0147;0.2000;0.0004
51;0.2395;1357784;367;6955;85;451982;88;2272;41;451671;99;2358;29;0.0121;0.2266;0.0003
52;0.2423;1357730;421;6950;90;451961;109;2270;43;451651;119;2355;32;0.0134;0.2119;0.0003
53;0.2327;1357620;531;6944;96;451924;146;2266;47;451612;158;2352;35;0.0147;0.1813;0.0004
54;0.2312;1357817;334;6973;67;451995;75;2275;38;451681;89;2363;24;0.0101;0.2124;0.0002
55;0.2318;1357735;416;6961;79;451963;107;2270;43;451651;119;2358;29;0.0121;0.1959;0.0003
56;0.2214;1357694;457;6960;80;451949;121;2270;43;451637;133;2358;29;0.0121;0.1790;0.0004
57;0.2195;1357510;641;6942;98;451900;170;2266;47;451573;197;2356;31;0.0130;0.1360;0.0005
58;0.2218;1357762;389;6970;70;451966;104;2275;38;451659;111;2365;22;0.0092;0.1654;0.0003
59;0.2132;1357897;254;6989;51;452010;60;2280;33;451702;68;2372;15;0.0063;0.1807;0.0002
60;0.2147;1357514;637;6954;86;451905;165;2268;45;451583;187;2354;33;0.0138;0.1500;0.0005
61;0.2207;1357758;393;6973;67;451977;93;2275;38;451664;106;2367;20;0.0084;0.1587;0.0003
62;0.2106;1357754;397;6974;66;451976;94;2275;38;451667;103;2367;20;0.0084;0.1626;0.0003
63;0.2124;1357339;812;6942;98;451861;209;2266;47;451531;239;2352;35;0.0147;0.1277;0.0006
64;0.2096;1357619;532;6967;73;451935;135;2270;43;451617;153;2359;28;0.0117;0.1547;0.0004
65;0.2110;1357259;892;6940;100;451848;222;2265;48;451507;263;2352;35;0.0147;0.1174;0.0007
66;0.2024;1357701;450;6972;68;451967;103;2275;38;451646;124;2365;22;0.0092;0.1507;0.0003
67;0.1978;1357031;1120;6930;110;451782;288;2261;52;451424;346;2349;38;0.0159;0.0990;0.0008
68;0.2059;1357108;1043;6936;104;451806;264;2262;51;451449;321;2350;37;0.0155;0.1034;0.0008
69;0.2025;1357380;771;6949;91;451885;185;2268;45;451544;226;2356;31;0.0130;0.1206;0.0006
70;0.1959;1357140;1011;6934;106;451815;255;2265;48;451458;312;2350;37;0.0155;0.1060;0.0008
71;0.1911;1357481;670;6961;79;451904;166;2271;42;451582;188;2358;29;0.0121;0.1336;0.0005
72;0.2031;1357813;338;6987;53;451995;75;2280;33;451681;89;2368;19;0.0080;0.1759;0.0002
73;0.1969;1357229;922;6931;109;451844;226;2264;49;451494;276;2350;37;0.0155;0.1182;0.0007
74;0.1908;1357740;411;6981;59;451970;100;2277;36;451651;119;2367;20;0.0084;0.1439;0.0003
75;0.1850;1357772;379;6988;52;451981;89;2283;30;451672;98;2372;15;0.0063;0.1327;0.0002
76;0.1935;1357680;471;6982;58;451957;113;2274;39;451634;136;2366;21;0.0088;0.1338;0.0003
77;0.1825;1357665;486;6976;64;451950;120;2274;39;451628;142;2365;22;0.0092;0.1341;0.0004
78;0.1913;1357651;500;6968;72;451950;120;2272;41;451628;142;2363;24;0.0101;0.1446;0.0004
79;0.1899;1357619;532;6965;75;451941;129;2272;41;451620;150;2363;24;0.0101;0.1379;0.0004
80;0.1872;1357602;549;6962;78;451935;135;2272;41;451613;157;2363;24;0.0101;0.1326;0.0004
81;0.1821;1357438;713;6953;87;451881;189;2269;44;451550;220;2362;25;0.0105;0.1020;0.0005
82;0.2042;1357948;203;7012;28;452016;54;2292;21;451720;50;2375;12;0.0050;0.1935;0.0001
83;0.1809;1356882;1269;6911;129;451725;345;2253;60;451385;385;2340;47;0.0197;0.1088;0.0010
84;0.1897;1357454;697;6945;95;451891;179;2267;46;451569;201;2355;32;0.0134;0.1373;0.0005
85;0.1737;1357244;907;6938;102;451830;240;2262;51;451498;272;2352;35;0.0147;0.1140;0.0007
86;0.1783;1357252;899;6939;101;451819;251;2264;49;451494;276;2353;34;0.0142;0.1097;0.0007
87;0.1735;1357928;223;6992;48;452011;59;2283;30;451705;65;2371;16;0.0067;0.1975;0.0002
88;0.1725;1357965;186;6994;46;452022;48;2285;28;451717;53;2371;16;0.0067;0.2319;0.0002
89;0.1722;1357940;211;6990;50;452018;52;2286;27;451713;57;2370;17;0.0071;0.2297;0.0002
90;0.1719;1357878;273;6987;53;451995;75;2283;30;451694;76;2369;18;0.0075;0.1915;0.0002
91;0.1735;1358024;127;7006;34;452042;28;2294;19;451737;33;2375;12;0.0050;0.2667;0.0001
92;0.1871;1358077;74;7009;31;452060;10;2296;17;451747;23;2379;8;0.0034;0.2581;0.0001
93;0.1687;1357834;317;6982;58;451995;75;2281;32;451679;91;2369;18;0.0075;0.1651;0.0002
94;0.1618;1357996;155;6998;42;452033;37;2290;23;451723;47;2373;14;0.0059;0.2295;0.0001
95;0.1657;1357999;152;6998;42;452030;40;2290;23;451728;42;2374;13;0.0054;0.2364;0.0001
96;0.1626;1357965;186;6987;53;452026;44;2284;29;451716;54;2371;16;0.0067;0.2286;0.0002
97;0.1646;1357874;277;6974;66;451998;72;2277;36;451686;84;2363;24;0.0101;0.2222;0.0002
98;0.1670;1357893;258;6973;67;452004;66;2277;36;451694;76;2364;23;0.0096;0.2323;0.0002
99;0.1649;1357720;431;6959;81;451966;104;2271;42;451643;127;2360;27;0.0113;0.1753;0.0003
100;0.1657;1357735;416;6965;75;451958;112;2274;39;451649;121;2361;26;0.0109;0.1769;0.0003
101;0.1631;1357744;407;6970;70;451956;114;2275;38;451651;119;2364;23;0.0096;0.1620;0.0003
102;0.1724;1357971;180;7001;39;452025;45;2287;26;451719;51;2370;17;0.0071;0.2500;0.0001
103;0.1684;1357701;450;6957;83;451946;124;2273;40;451643;127;2355;32;0.0134;0.2013;0.0004
104;0.1587;1357668;483;6963;77;451934;136;2272;41;451630;140;2357;30;0.0126;0.1765;0.0004
105;0.1563;1357817;334;6985;55;451974;96;2284;29;451673;97;2364;23;0.0096;0.1917;0.0003
106;0.1644;1357933;218;6991;49;452012;58;2283;30;451711;59;2368;19;0.0080;0.2436;0.0002
107;0.1535;1357760;391;6964;76;451964;106;2276;37;451656;114;2358;29;0.0121;0.2028;0.0003
108;0.1612;1357705;446;6961;79;451955;115;2277;36;451634;136;2357;30;0.0126;0.1807;0.0004
109;0.1538;1357303;848;6935;105;451826;244;2268;45;451496;274;2354;33;0.0138;0.1075;0.0007
110;0.1608;1357491;660;6956;84;451891;179;2277;36;451565;205;2355;32;0.0134;0.1350;0.0005
111;0.1625;1357933;218;6996;44;452008;62;2290;23;451708;62;2368;19;0.0080;0.2346;0.0002
112;0.1550;1357297;854;6932;108;451827;243;2266;47;451497;273;2353;34;0.0142;0.1107;0.0007
113;0.1519;1357318;833;6944;96;451827;243;2276;37;451506;264;2355;32;0.0134;0.1081;0.0007
114;0.1481;1357367;784;6949;91;451833;237;2278;35;451509;261;2357;30;0.0126;0.1031;0.0006
115;0.1530;1357437;714;6954;86;451859;211;2277;36;451533;237;2358;29;0.0121;0.1090;0.0006
116;0.1509;1357498;653;6961;79;451869;201;2279;34;451555;215;2359;28;0.0117;0.1152;0.0005
117;0.1539;1357805;346;6990;50;451971;99;2291;22;451661;109;2367;20;0.0084;0.1550;0.0003
118;0.1511;1357074;1077;6959;81;451730;340;2276;37;451410;360;2355;32;0.0134;0.0816;0.0009
119;0.1496;1357718;433;6987;53;451936;134;2290;23;451626;144;2367;20;0.0084;0.1220;0.0004
120;0.1435;1357277;874;6967;73;451799;271;2279;34;451490;280;2358;29;0.0121;0.0939;0.0007
121;0.1847;1358098;53;7039;1;452060;10;2313;0;451751;19;2386;1;0.0004;0.0500;0.0000
122;0.1640;1357791;360;6971;69;451970;100;2277;36;451662;108;2360;27;0.0113;0.2000;0.0003
123;0.1526;1356682;1469;6856;184;451641;429;2227;86;451294;476;2322;65;0.0272;0.1201;0.0012
124;0.1573;1356378;1773;6859;181;451521;549;2232;81;451171;599;2323;64;0.0268;0.0965;0.0015
125;0.1529;1356916;1235;6902;138;451690;380;2257;56;451367;403;2340;47;0.0197;0.1044;0.0010
126;0.1519;1356761;1390;6914;126;451640;430;2261;52;451304;466;2340;47;0.0197;0.0916;0.0011
127;0.1505;1357072;1079;6951;89;451737;333;2273;40;451421;349;2357;30;0.0126;0.0792;0.0008
128;0.1442;1357469;682;6982;58;451866;204;2282;31;451540;230;2363;24;0.0101;0.0945;0.0006
129;0.1405;1357863;288;7006;34;451988;82;2292;21;451681;89;2372;15;0.0063;0.1442;0.0002
130;0.1407;1357898;253;7010;30;452001;69;2295;18;451690;80;2374;13;0.0054;0.1398;0.0002
131;0.1395;1357932;219;7010;30;452013;57;2295;18;451697;73;2373;14;0.0059;0.1609;0.0002
132;0.1461;1357869;282;6997;43;451992;78;2289;24;451683;87;2367;20;0.0084;0.1869;0.0002
133;0.1402;1358056;95;7016;24;452046;24;2300;13;451741;29;2377;10;0.0042;0.2564;0.0001
134;0.1418;1357955;196;7002;38;452018;52;2293;20;451701;69;2367;20;0.0084;0.2247;0.0002
135;0.1395;1357970;181;7006;34;452024;46;2294;19;451714;56;2369;18;0.0075;0.2432;0.0002
136;0.1436;1357986;165;7006;34;452017;53;2294;19;451720;50;2368;19;0.0080;0.2754;0.0002
137;0.1373;1357963;188;6998;42;452016;54;2290;23;451709;61;2369;18;0.0075;0.2278;0.0002
138;0.1371;1357699;452;6964;76;451942;128;2280;33;451633;137;2359;28;0.0117;0.1697;0.0004
139;0.1386;1357783;368;6969;71;451963;107;2284;29;451647;123;2362;25;0.0105;0.1689;0.0003
140;0.1383;1357883;268;6976;64;451989;81;2287;26;451677;93;2364;23;0.0096;0.1983;0.0003
141;0.1393;1357933;218;6995;45;452004;66;2293;20;451699;71;2365;22;0.0092;0.2366;0.0002
142;0.1330;1357905;246;6988;52;451994;76;2290;23;451683;87;2363;24;0.0101;0.2162;0.0002
143;0.1343;1357934;217;6985;55;452003;67;2290;23;451694;76;2365;22;0.0092;0.2245;0.0002
144;0.1387;1358061;90;7017;23;452048;22;2298;15;451738;32;2376;11;0.0046;0.2558;0.0001
145;0.1344;1357792;359;6982;58;451972;98;2282;31;451650;120;2362;25;0.0105;0.1724;0.0003
146;0.1332;1357677;474;6973;67;451937;133;2279;34;451616;154;2361;26;0.0109;0.1444;0.0004
147;0.1321;1357866;285;6991;49;451994;76;2286;27;451674;96;2368;19;0.0080;0.1652;0.0003
148;0.1335;1357721;430;6980;60;451952;118;2282;31;451628;142;2366;21;0.0088;0.1288;0.0004
149;0.1352;1358003;148;6999;41;452034;36;2292;21;451718;52;2371;16;0.0067;0.2353;0.0001
150;0.1346;1357701;450;6962;78;451944;126;2279;34;451618;152;2359;28;0.0117;0.1556;0.0004
151;0.1286;1357761;390;6976;64;451957;113;2285;28;451638;132;2363;24;0.0101;0.1538;0.0003
152;0.1311;1357965;186;6988;52;452024;46;2288;25;451699;71;2368;19;0.0080;0.2111;0.0002
153;0.1357;1357810;341;6974;66;451968;102;2283;30;451650;120;2361;26;0.0109;0.1781;0.0003
154;0.1305;1357652;499;6962;78;451928;142;2279;34;451599;171;2359;28;0.0117;0.1407;0.0004
155;0.1288;1357882;269;6993;47;451999;71;2287;26;451675;95;2369;18;0.0075;0.1593;0.0002
156;0.1320;1357770;381;6984;56;451972;98;2283;30;451641;129;2367;20;0.0084;0.1342;0.0003
157;0.1283;1357750;401;6973;67;451958;112;2282;31;451632;138;2360;27;0.0113;0.1636;0.0004
158;0.1350;1358078;73;7017;23;452053;17;2299;14;451747;23;2374;13;0.0054;0.3611;0.0001
159;0.1267;1357976;175;6985;55;452022;48;2288;25;451705;65;2369;18;0.0075;0.2169;0.0002
160;0.1327;1358054;97;7003;37;452050;20;2292;21;451743;27;2369;18;0.0075;0.4000;0.0001
161;0.1293;1357746;405;6958;82;451962;108;2274;39;451631;139;2359;28;0.0117;0.1677;0.0004
162;0.1315;1357750;401;6963;77;451961;109;2276;37;451631;139;2359;28;0.0117;0.1677;0.0004
163;0.1347;1357988;163;6984;56;452024;46;2286;27;451708;62;2366;21;0.0088;0.2530;0.0002
164;0.1294;1357349;802;6929;111;451833;237;2266;47;451506;264;2351;36;0.0151;0.1200;0.0007
165;0.1284;1357566;585;6957;83;451906;164;2278;35;451574;196;2362;25;0.0105;0.1131;0.0005
166;0.1285;1357497;654;6958;82;451881;189;2278;35;451554;216;2359;28;0.0117;0.1148;0.0005
167;0.1318;1357934;217;6993;47;452010;60;2290;23;451691;79;2370;17;0.0071;0.1771;0.0002
168;0.1232;1357998;153;6999;41;452021;49;2297;16;451704;66;2372;15;0.0063;0.1852;0.0002
169;0.1283;1358101;50;7023;17;452058;12;2303;10;451752;18;2375;12;0.0050;0.4000;0.0001
170;0.1246;1358090;61;7013;27;452054;16;2299;14;451750;20;2372;15;0.0063;0.4286;0.0001
171;0.1256;1357683;468;6953;87;451930;140;2276;37;451600;170;2360;27;0.0113;0.1371;0.0004
172;0.1236;1357723;428;6979;61;451949;121;2283;30;451609;161;2366;21;0.0088;0.1154;0.0004
173;0.1273;1358009;142;7012;28;452028;42;2298;15;451714;56;2373;14;0.0059;0.2000;0.0002
174;0.1252;1357879;272;6987;53;451989;81;2290;23;451673;97;2368;19;0.0080;0.1638;0.0003
175;0.1262;1357873;278;6992;48;451992;78;2292;21;451670;100;2369;18;0.0075;0.1525;0.0003
176;0.1223;1357997;154;7005;35;452025;45;2293;20;451716;54;2372;15;0.0063;0.2174;0.0002
177;0.1234;1357980;171;7004;36;452015;55;2297;16;451708;62;2371;16;0.0067;0.2051;0.0002
178;0.1233;1357995;156;7008;32;452023;47;2297;16;451715;55;2371;16;0.0067;0.2254;0.0002
179;0.1261;1358071;80;7017;23;452045;25;2301;12;451734;36;2374;13;0.0054;0.2653;0.0001
180;0.1238;1358094;57;7023;17;452052;18;2304;9;451749;21;2375;12;0.0050;0.3636;0.0001
181;0.1217;1358103;48;7024;16;452055;15;2305;8;451754;16;2375;12;0.0050;0.4286;0.0001
182;0.1263;1358114;37;7025;15;452058;12;2305;8;451750;20;2375;12;0.0050;0.3750;0.0001
183;0.1259;1358021;130;7014;26;452040;30;2297;16;451712;58;2373;14;0.0059;0.1944;0.0002
184;0.1216;1358111;40;7025;15;452056;14;2305;8;451756;14;2376;11;0.0046;0.4400;0.0001
185;0.1214;1358092;59;7021;19;452050;20;2301;12;451742;28;2376;11;0.0046;0.2821;0.0001
186;0.1194;1358112;39;7023;17;452059;11;2307;6;451751;19;2377;10;0.0042;0.3448;0.0001
187;0.1203;1358057;94;7021;19;452046;24;2302;11;451732;38;2377;10;0.0042;0.2083;0.0001
188;0.1195;1358118;33;7025;15;452058;12;2307;6;451754;16;2377;10;0.0042;0.3846;0.0001
189;0.1191;1358111;40;7022;18;452058;12;2303;10;451753;17;2377;10;0.0042;0.3704;0.0001
190;0.1223;1358135;16;7028;12;452068;2;2310;3;451762;8;2379;8;0.0034;0.5000;0.0000
191;0.1190;1358129;22;7026;14;452064;6;2307;6;451759;11;2377;10;0.0042;0.4762;0.0000
192;0.1221;1358065;86;7017;23;452048;22;2302;11;451737;33;2378;9;0.0038;0.2143;0.0001
193;0.1208;1358113;38;7023;17;452061;9;2307;6;451754;16;2379;8;0.0034;0.3333;0.0001
194;0.1195;1358109;42;7019;21;452058;12;2303;10;451755;15;2375;12;0.0050;0.4444;0.0001
195;0.1192;1358068;83;7020;20;452049;21;2303;10;451736;34;2375;12;0.0050;0.2609;0.0001
196;0.1181;1358105;46;7024;16;452057;13;2309;4;451751;19;2377;10;0.0042;0.3448;0.0001
197;0.1203;1358084;67;7024;16;452051;19;2308;5;451743;27;2378;9;0.0038;0.2500;0.0001
198;0.1182;1357986;165;7015;25;452024;46;2301;12;451706;64;2377;10;0.0042;0.1351;0.0002
199;0.1219;1357988;163;7022;18;452030;40;2302;11;451707;63;2378;9;0.0038;0.1250;0.0002
200;0.1203;1358036;115;7028;12;452039;31;2308;5;451723;47;2382;5;0.0021;0.0962;0.0001
201;0.1169;1358039;112;7030;10;452040;30;2308;5;451727;43;2380;7;0.0029;0.1400;0.0001
202;0.1455;1358149;2;7040;0;452070;0;2313;0;451770;0;2386;1;0.0004;1.0000;0.0000
203;0.1290;1358056;95;6980;60;452043;27;2292;21;451734;36;2369;18;0.0075;0.3333;0.0001
204;0.1230;1357385;766;6872;168;451841;229;2243;70;451509;261;2332;55;0.0230;0.1741;0.0007
205;0.1228;1357468;683;6951;89;451853;217;2265;48;451522;248;2357;30;0.0126;0.1079;0.0006
206;0.1177;1357593;558;6991;49;451895;175;2282;31;451577;193;2364;23;0.0096;0.1065;0.0005
207;0.1191;1357527;624;7000;40;451878;192;2290;23;451567;203;2367;20;0.0084;0.0897;0.0005
208;0.1182;1357585;566;7001;39;451893;177;2291;22;451575;195;2367;20;0.0084;0.0930;0.0005
209;0.1185;1357704;447;7013;27;451946;124;2299;14;451617;153;2373;14;0.0059;0.0838;0.0004
210;0.1161;1357812;339;7013;27;451977;93;2299;14;451648;122;2374;13;0.0054;0.0963;0.0003
211;0.1149;1358092;59;7028;12;452052;18;2308;5;451744;26;2383;4;0.0017;0.1333;0.0001
212;0.1143;1358120;31;7031;9;452063;7;2310;3;451757;13;2383;4;0.0017;0.2353;0.0000
213;0.1141;1358140;11;7036;4;452066;4;2312;1;451764;6;2383;4;0.0017;0.4000;0.0000
214;0.1123;1358088;63;7025;15;452053;17;2306;7;451747;23;2381;6;0.0025;0.2069;0.0001
215;0.1131;1358117;34;7027;13;452061;9;2307;6;451754;16;2382;5;0.0021;0.2381;0.0000
216;0.1141;1358129;22;7030;10;452064;6;2309;4;451758;12;2382;5;0.0021;0.2941;0.0000
217;0.1146;1358130;21;7030;10;452065;5;2308;5;451762;8;2382;5;0.0021;0.3846;0.0000
218;0.1137;1358129;22;7034;6;452065;5;2310;3;451763;7;2383;4;0.0017;0.3636;0.0000
219;0.1165;1358141;10;7037;3;452068;2;2311;2;451765;5;2384;3;0.0013;0.3750;0.0000
220;0.1135;1358142;9;7037;3;452068;2;2311;2;451765;5;2384;3;0.0013;0.3750;0.0000
221;0.1141;1358135;16;7035;5;452064;6;2310;3;451758;12;2385;2;0.0008;0.1429;0.0000
222;0.1094;1358102;49;7029;11;452056;14;2306;7;451752;18;2381;6;0.0025;0.2500;0.0001
223;0.1145;1358147;4;7038;2;452068;2;2312;1;451767;3;2386;1;0.0004;0.2500;0.0000
224;0.1189;1358143;8;7037;3;452066;4;2311;2;451766;4;2385;2;0.0008;0.3333;0.0000
225;0.1123;1358094;57;7034;6;452054;16;2310;3;451750;20;2382;5;0.0021;0.2000;0.0001
226;0.1129;1358058;93;7031;9;452043;27;2308;5;451731;39;2382;5;0.0021;0.1136;0.0001
227;0.1118;1358133;18;7035;5;452062;8;2311;2;451761;9;2385;2;0.0008;0.1818;0.0000
228;0.1116;1358131;20;7035;5;452060;10;2311;2;451760;10;2385;2;0.0008;0.1667;0.0000
229;0.1089;1358111;40;7031;9;452058;12;2309;4;451755;15;2380;7;0.0029;0.3182;0.0000
230;0.1162;1358149;2;7037;3;452070;0;2311;2;451767;3;2382;5;0.0021;0.6250;0.0000
231;0.1144;1358143;8;7032;8;452067;3;2305;8;451765;5;2378;9;0.0038;0.6429;0.0000
232;0.1120;1358145;6;7035;5;452068;2;2309;4;451767;3;2380;7;0.0029;0.7000;0.0000
233;0.1078;1358122;29;7032;8;452060;10;2308;5;451757;13;2380;7;0.0029;0.3500;0.0000
234;0.1201;1358149;2;7038;2;452070;0;2310;3;451769;1;2381;6;0.0025;0.8571;0.0000
235;0.1119;1358045;106;7000;40;452048;22;2289;24;451736;34;2373;14;0.0059;0.2917;0.0001
236;0.1128;1358001;150;7018;22;452031;39;2296;17;451715;55;2376;11;0.0046;0.1667;0.0001
237;0.1098;1358049;102;7023;17;452043;27;2299;14;451727;43;2378;9;0.0038;0.1731;0.0001
238;0.1093;1357988;163;7010;30;452028;42;2293;20;451705;65;2377;10;0.0042;0.1333;0.0002
239;0.1111;1358071;80;7023;17;452049;21;2301;12;451735;35;2380;7;0.0029;0.1667;0.0001
240;0.1082;1358100;51;7025;15;452057;13;2304;9;451749;21;2381;6;0.0025;0.2222;0.0001
241;0.1090;1358128;23;7033;7;452064;6;2308;5;451761;9;2382;5;0.0021;0.3571;0.0000
242;0.1091;1358142;9;7036;4;452068;2;2311;2;451764;6;2385;2;0.0008;0.2500;0.0000
243;0.1082;1358115;36;7031;9;452059;11;2308;5;451756;14;2383;4;0.0017;0.2222;0.0000
244;0.1102;1358089;62;7028;12;452054;16;2305;8;451747;23;2382;5;0.0021;0.1786;0.0001
245;0.1100;1358144;7;7035;5;452069;1;2311;2;451765;5;2384;3;0.0013;0.3750;0.0000
246;0.1096;1358143;8;7035;5;452069;1;2310;3;451765;5;2384;3;0.0013;0.3750;0.0000
247;0.1056;1358142;9;7035;5;452069;1;2308;5;451766;4;2384;3;0.0013;0.4286;0.0000
248;0.1071;1358143;8;7035;5;452068;2;2306;7;451766;4;2381;6;0.0025;0.6000;0.0000
249;0.1085;1358145;6;7037;3;452070;0;2310;3;451767;3;2384;3;0.0013;0.5000;0.0000
250;0.1076;1358133;18;7032;8;452066;4;2305;8;451762;8;2383;4;0.0017;0.3333;0.0000
251;0.1043;1358110;41;7028;12;452058;12;2301;12;451752;18;2380;7;0.0029;0.2800;0.0001
252;0.1049;1358123;28;7031;9;452063;7;2305;8;451755;15;2381;6;0.0025;0.2857;0.0000
253;0.1347;1358151;0;7039;1;452070;0;2312;1;451769;1;2386;1;0.0004;0.5000;0.0000
254;0.1171;1358134;17;6970;70;452068;2;2282;31;451760;10;2363;24;0.0101;0.7059;0.0001
255;0.1111;1357832;319;6903;137;451983;87;2252;61;451657;113;2343;44;0.0184;0.2803;0.0003
256;0.1122;1357899;252;6983;57;452001;69;2279;34;451684;86;2366;21;0.0088;0.1963;0.0002
257;0.1084;1357662;489;6990;50;451931;139;2278;35;451598;172;2362;25;0.0105;0.1269;0.0004
258;0.1074;1357694;457;7004;36;451941;129;2290;23;451609;161;2370;17;0.0071;0.0955;0.0004
259;0.1076;1358032;119;7021;19;452036;34;2301;12;451722;48;2381;6;0.0025;0.1111;0.0001
260;0.1064;1357907;244;7015;25;452004;66;2297;16;451683;87;2377;10;0.0042;0.1031;0.0002
261;0.1050;1357928;223;7018;22;452008;62;2298;15;451697;73;2377;10;0.0042;0.1205;0.0002
262;0.1069;1357993;158;7019;21;452023;47;2300;13;451713;57;2377;10;0.0042;0.1493;0.0001
263;0.1049;1358081;70;7030;10;452049;21;2303;10;451745;25;2381;6;0.0025;0.1935;0.0001
264;0.1054;1358072;79;7029;11;452046;24;2302;11;451741;29;2381;6;0.0025;0.1714;0.0001
265;0.1043;1358119;32;7034;6;452061;9;2306;7;451758;12;2383;4;0.0017;0.2500;0.0000
266;0.1037;1358117;34;7033;7;452059;11;2305;8;451756;14;2383;4;0.0017;0.2222;0.0000
267;0.1057;1358126;25;7034;6;452065;5;2305;8;451762;8;2383;4;0.0017;0.3333;0.0000
268;0.1034;1358144;7;7037;3;452069;1;2309;4;451767;3;2385;2;0.0008;0.4000;0.0000
269;0.1033;1358116;35;7029;11;452059;11;2302;11;451759;11;2383;4;0.0017;0.2667;0.0000
270;0.1038;1358120;31;7031;9;452060;10;2306;7;451759;11;2383;4;0.0017;0.2667;0.0000
271;0.1026;1358137;14;7034;6;452066;4;2308;5;451765;5;2385;2;0.0008;0.2857;0.0000
272;0.1014;1358123;28;7029;11;452060;10;2302;11;451759;11;2383;4;0.0017;0.2667;0.0000
273;0.1039;1358136;15;7034;6;452065;5;2305;8;451763;7;2383;4;0.0017;0.3636;0.0000
274;0.1030;1358140;11;7035;5;452068;2;2308;5;451765;5;2384;3;0.0013;0.3750;0.0000
275;0.1026;1358126;25;7031;9;452061;9;2304;9;451762;8;2383;4;0.0017;0.3333;0.0000
276;0.1019;1358121;30;7029;11;452060;10;2305;8;451756;14;2382;5;0.0021;0.2632;0.0000
277;0.1019;1358134;17;7033;7;452066;4;2307;6;451765;5;2383;4;0.0017;0.4444;0.0000
278;0.1047;1358115;36;7030;10;452055;15;2305;8;451756;14;2383;4;0.0017;0.2222;0.0000
279;0.1048;1358106;45;7030;10;452054;16;2305;8;451752;18;2383;4;0.0017;0.1818;0.0000
280;0.1014;1358043;108;7025;15;452031;39;2304;9;451732;38;2379;8;0.0034;0.1739;0.0001
281;0.1029;1358105;46;7031;9;452050;20;2307;6;451750;20;2384;3;0.0013;0.1304;0.0001
282;0.1022;1358080;71;7029;11;452041;29;2305;8;451739;31;2383;4;0.0017;0.1143;0.0001
283;0.1035;1358063;88;7024;16;452042;28;2304;9;451739;31;2380;7;0.0029;0.1842;0.0001
284;0.1051;1358124;27;7032;8;452061;9;2306;7;451757;13;2385;2;0.0008;0.1333;0.0000
285;0.1019;1358094;57;7027;13;452051;19;2305;8;451748;22;2380;7;0.0029;0.2414;0.0001
286;0.1014;1358103;48;7030;10;452051;19;2306;7;451750;20;2384;3;0.0013;0.1304;0.0001
287;0.1010;1358039;112;7022;18;452037;33;2304;9;451730;40;2379;8;0.0034;0.1667;0.0001
288;0.1031;1358107;44;7027;13;452055;15;2305;8;451753;17;2382;5;0.0021;0.2273;0.0000
289;0.1008;1358092;59;7026;14;452046;24;2305;8;451747;23;2380;7;0.0029;0.2333;0.0001
290;0.1017;1358138;13;7032;8;452066;4;2307;6;451766;4;2386;1;0.0004;0.2000;0.0000
291;0.1026;1358121;30;7029;11;452058;12;2306;7;451755;15;2385;2;0.0008;0.1176;0.0000
292;0.1041;1358115;36;7029;11;452051;19;2302;11;451756;14;2382;5;0.0021;0.2632;0.0000
293;0.0992;1358129;22;7031;9;452058;12;2308;5;451765;5;2383;4;0.0017;0.4444;0.0000
294;0.1013;1358133;18;7034;6;452062;8;2308;5;451766;4;2384;3;0.0013;0.4286;0.0000
295;0.1037;1358146;5;7034;6;452069;1;2308;5;451767;3;2384;3;0.0013;0.5000;0.0000
296;0.1017;1358132;19;7029;11;452062;8;2306;7;451762;8;2383;4;0.0017;0.3333;0.0000
297;0.1015;1358140;11;7031;9;452064;6;2307;6;451764;6;2385;2;0.0008;0.2500;0.0000
298;0.1010;1358121;30;7030;10;452057;13;2308;5;451753;17;2383;4;0.0017;0.1905;0.0000
299;0.1008;1358131;20;7028;12;452060;10;2306;7;451757;13;2383;4;0.0017;0.2353;0.0000
300;0.1005;1358131;20;7029;11;452062;8;2306;7;451758;12;2382;5;0.0021;0.2941;0.0000
Training LR_CONV
epoch;loss;tn-t;fp-t;fn-t;tp-t;tn-v;fp-v;fn-v;tp-v;tn-e;fp-e;fn-e;tp-e;A;C;R
1;15.1738;1357589;562;7034;6;451883;187;2313;0;451595;175;2387;0;0.0000;0.0000;0.0004
2;5.6358;1357822;329;7036;4;451957;113;2313;0;451669;101;2387;0;0.0000;0.0000;0.0002
3;3.7361;1357985;166;7037;3;452014;56;2313;0;451725;45;2387;0;0.0000;0.0000;0.0001
4;1.9541;1358150;1;7040;0;452069;1;2313;0;451770;0;2387;0;0.0000;0.0000;0.0000
5;1.1710;1358150;1;7040;0;452070;0;2313;0;451770;0;2387;0;0.0000;0.0000;0.0000
6;0.7934;1358150;1;7040;0;452070;0;2313;0;451770;0;2387;0;0.0000;0.0000;0.0000
7;0.6672;1358150;1;7040;0;452070;0;2313;0;451770;0;2387;0;0.0000;0.0000;0.0000
8;0.5598;1358151;0;7040;0;452070;0;2313;0;451770;0;2387;0;0.0000;0.0000;0.0000
9;0.5365;1358151;0;7040;0;452070;0;2313;0;451770;0;2387;0;0.0000;0.0000;0.0000
10;0.4706;1358151;0;7040;0;452070;0;2313;0;451770;0;2387;0;0.0000;0.0000;0.0000
11;0.4700;1358151;0;7040;0;452070;0;2313;0;451770;0;2387;0;0.0000;0.0000;0.0000
12;0.4357;1358151;0;7040;0;452070;0;2313;0;451770;0;2387;0;0.0000;0.0000;0.0000
13;0.4134;1358151;0;7040;0;452070;0;2313;0;451770;0;2387;0;0.0000;0.0000;0.0000
14;0.3891;1358150;1;7040;0;452070;0;2313;0;451770;0;2387;0;0.0000;0.0000;0.0000
15;0.3650;1358150;1;7040;0;452070;0;2313;0;451770;0;2387;0;0.0000;0.0000;0.0000
16;0.3625;1358150;1;7040;0;452070;0;2313;0;451770;0;2387;0;0.0000;0.0000;0.0000
17;0.3513;1358150;1;7040;0;452070;0;2313;0;451770;0;2387;0;0.0000;0.0000;0.0000
18;0.3554;1358150;1;7040;0;452070;0;2313;0;451770;0;2387;0;0.0000;0.0000;0.0000
19;0.3344;1358150;1;7040;0;452070;0;2313;0;451770;0;2387;0;0.0000;0.0000;0.0000
20;0.3450;1358150;1;7040;0;452070;0;2313;0;451770;0;2387;0;0.0000;0.0000;0.0000
21;0.3178;1358150;1;7040;0;452070;0;2313;0;451770;0;2387;0;0.0000;0.0000;0.0000
22;0.3380;1358150;1;7040;0;452070;0;2313;0;451770;0;2387;0;0.0000;0.0000;0.0000
23;0.3210;1358149;2;7040;0;452070;0;2313;0;451770;0;2387;0;0.0000;0.0000;0.0000
24;0.3139;1358149;2;7039;1;452070;0;2313;0;451770;0;2387;0;0.0000;0.0000;0.0000
25;0.3123;1358149;2;7038;2;452070;0;2313;0;451770;0;2387;0;0.0000;0.0000;0.0000
26;0.3053;1358149;2;7038;2;452070;0;2313;0;451769;1;2387;0;0.0000;0.0000;0.0000
27;0.2933;1358149;2;7038;2;452070;0;2313;0;451770;0;2387;0;0.0000;0.0000;0.0000
28;0.2911;1358149;2;7038;2;452070;0;2313;0;451770;0;2386;1;0.0004;1.0000;0.0000
29;0.3059;1358148;3;7037;3;452070;0;2311;2;451769;1;2383;4;0.0017;0.8000;0.0000
30;0.2906;1358147;4;7037;3;452069;1;2311;2;451769;1;2383;4;0.0017;0.8000;0.0000
31;0.2925;1358141;10;7036;4;452069;1;2311;2;451768;2;2383;4;0.0017;0.6667;0.0000
32;0.2723;1358135;16;7035;5;452069;1;2308;5;451768;2;2382;5;0.0021;0.7143;0.0000
33;0.2795;1358140;11;7036;4;452069;1;2310;3;451768;2;2382;5;0.0021;0.7143;0.0000
34;0.2628;1358135;16;7034;6;452068;2;2305;8;451768;2;2382;5;0.0021;0.7143;0.0000
35;0.2607;1358142;9;7036;4;452069;1;2310;3;451769;1;2381;6;0.0025;0.8571;0.0000
36;0.2721;1358134;17;7035;5;452067;3;2305;8;451767;3;2381;6;0.0025;0.6667;0.0000
37;0.2715;1358141;10;7036;4;452069;1;2307;6;451768;2;2381;6;0.0025;0.7500;0.0000
38;0.2586;1358131;20;7035;5;452065;5;2304;9;451766;4;2381;6;0.0025;0.6000;0.0000
39;0.2512;1358131;20;7034;6;452065;5;2304;9;451766;4;2381;6;0.0025;0.6000;0.0000
40;0.2532;1358127;24;7033;7;452065;5;2304;9;451766;4;2381;6;0.0025;0.6000;0.0000
41;0.2444;1358123;28;7033;7;452063;7;2302;11;451765;5;2381;6;0.0025;0.5455;0.0000
42;0.2414;1358118;33;7030;10;452061;9;2301;12;451765;5;2381;6;0.0025;0.5455;0.0000
43;0.2418;1358120;31;7029;11;452061;9;2301;12;451765;5;2381;6;0.0025;0.5455;0.0000
44;0.2260;1358110;41;7024;16;452059;11;2299;14;451762;8;2381;6;0.0025;0.4286;0.0000
45;0.2298;1358121;30;7026;14;452062;8;2302;11;451766;4;2381;6;0.0025;0.6000;0.0000
46;0.2255;1358128;23;7027;13;452065;5;2302;11;451766;4;2381;6;0.0025;0.6000;0.0000
47;0.2313;1358125;26;7021;19;452062;8;2301;12;451766;4;2380;7;0.0029;0.6364;0.0000
48;0.2234;1358127;24;7020;20;452062;8;2299;14;451765;5;2380;7;0.0029;0.5833;0.0000
49;0.2225;1358141;10;7024;16;452066;4;2301;12;451769;1;2380;7;0.0029;0.8750;0.0000
50;0.2145;1358142;9;7024;16;452067;3;2301;12;451770;0;2380;7;0.0029;1.0000;0.0000
51;0.2220;1358141;10;7023;17;452068;2;2300;13;451770;0;2380;7;0.0029;1.0000;0.0000
52;0.2214;1358135;16;7013;27;452064;6;2297;16;451768;2;2375;12;0.0050;0.8571;0.0000
53;0.2157;1358135;16;7009;31;452066;4;2294;19;451769;1;2375;12;0.0050;0.9231;0.0000
54;0.2110;1358139;12;7018;22;452068;2;2296;17;451770;0;2376;11;0.0046;1.0000;0.0000
55;0.2022;1358130;21;6994;46;452064;6;2289;24;451766;4;2370;17;0.0071;0.8095;0.0000
56;0.2116;1358131;20;6990;50;452066;4;2286;27;451768;2;2370;17;0.0071;0.8947;0.0000
57;0.2056;1358138;13;6999;41;452067;3;2292;21;451768;2;2372;15;0.0063;0.8824;0.0000
58;0.2062;1358136;15;6996;44;452067;3;2291;22;451768;2;2371;16;0.0067;0.8889;0.0000
59;0.1977;1358132;19;6986;54;452067;3;2284;29;451768;2;2368;19;0.0080;0.9048;0.0000
60;0.2028;1358132;19;6991;49;452067;3;2290;23;451768;2;2369;18;0.0075;0.9000;0.0000
61;0.2103;1358133;18;6992;48;452067;3;2290;23;451768;2;2369;18;0.0075;0.9000;0.0000
62;0.2032;1358133;18;6990;50;452067;3;2288;25;451768;2;2369;18;0.0075;0.9000;0.0000
63;0.1945;1358133;18;6996;44;452067;3;2290;23;451768;2;2370;17;0.0071;0.8947;0.0000
64;0.1926;1358134;17;6996;44;452067;3;2290;23;451768;2;2370;17;0.0071;0.8947;0.0000
65;0.1978;1358134;17;6995;45;452067;3;2290;23;451768;2;2370;17;0.0071;0.8947;0.0000
66;0.1901;1358132;19;6986;54;452066;4;2283;30;451765;5;2367;20;0.0084;0.8000;0.0001
67;0.1905;1358133;18;6993;47;452067;3;2288;25;451768;2;2370;17;0.0071;0.8947;0.0000
68;0.1908;1358127;24;6972;68;452063;7;2281;32;451761;9;2366;21;0.0088;0.7000;0.0001
69;0.1845;1358118;33;6963;77;452062;8;2275;38;451758;12;2362;25;0.0105;0.6757;0.0001
70;0.1903;1358126;25;6976;64;452063;7;2283;30;451761;9;2368;19;0.0080;0.6786;0.0001
71;0.1806;1358124;27;6980;60;452063;7;2284;29;451762;8;2367;20;0.0084;0.7143;0.0001
72;0.1801;1358121;30;6972;68;452062;8;2282;31;451760;10;2366;21;0.0088;0.6774;0.0001
73;0.1800;1358110;41;6968;72;452059;11;2279;34;451756;14;2366;21;0.0088;0.6000;0.0001
74;0.1808;1358094;57;6954;86;452056;14;2273;40;451750;20;2357;30;0.0126;0.6000;0.0001
75;0.1783;1358095;56;6954;86;452056;14;2274;39;451751;19;2357;30;0.0126;0.6122;0.0001
76;0.1775;1358101;50;6960;80;452057;13;2275;38;451752;18;2359;28;0.0117;0.6087;0.0001
77;0.1824;1358091;60;6939;101;452054;16;2267;46;451747;23;2355;32;0.0134;0.5818;0.0001
78;0.1797;1358098;53;6952;88;452057;13;2273;40;451749;21;2357;30;0.0126;0.5882;0.0001
79;0.1712;1358085;66;6939;101;452053;17;2269;44;451746;24;2355;32;0.0134;0.5714;0.0001
80;0.1718;1358086;65;6944;96;452051;19;2272;41;451745;25;2356;31;0.0130;0.5536;0.0001
81;0.1716;1358085;66;6948;92;452051;19;2273;40;451747;23;2360;27;0.0113;0.5400;0.0001
82;0.1778;1358066;85;6922;118;452046;24;2263;50;451739;31;2354;33;0.0138;0.5156;0.0001
83;0.1708;1358068;83;6926;114;452047;23;2266;47;451742;28;2355;32;0.0134;0.5333;0.0001
84;0.1743;1358066;85;6932;108;452046;24;2270;43;451743;27;2356;31;0.0130;0.5345;0.0001
85;0.1679;1358074;77;6942;98;452049;21;2272;41;451746;24;2358;29;0.0121;0.5472;0.0001
86;0.1641;1358062;89;6912;128;452045;25;2261;52;451738;32;2353;34;0.0142;0.5152;0.0001
87;0.1634;1358070;81;6929;111;452048;22;2268;45;451743;27;2357;30;0.0126;0.5263;0.0001
88;0.1654;1358058;93;6913;127;452044;26;2262;51;451738;32;2355;32;0.0134;0.5000;0.0001
89;0.1645;1358067;84;6924;116;452046;24;2268;45;451740;30;2357;30;0.0126;0.5000;0.0001
90;0.1619;1358060;91;6915;125;452045;25;2264;49;451740;30;2355;32;0.0134;0.5161;0.0001
91;0.1668;1358052;99;6912;128;452044;26;2264;49;451740;30;2354;33;0.0138;0.5238;0.0001
92;0.1639;1358033;118;6898;142;452035;35;2256;57;451733;37;2350;37;0.0155;0.5000;0.0002
93;0.1593;1358068;83;6925;115;452049;21;2269;44;451740;30;2359;28;0.0117;0.4828;0.0001
94;0.1564;1358068;83;6926;114;452049;21;2270;43;451741;29;2359;28;0.0117;0.4912;0.0001
95;0.1658;1358074;77;6934;106;452050;20;2273;40;451745;25;2360;27;0.0113;0.5192;0.0001
96;0.1611;1357994;157;6883;157;452028;42;2251;62;451715;55;2334;53;0.0222;0.4907;0.0002
97;0.1546;1358042;109;6898;142;452040;30;2258;55;451731;39;2344;43;0.0180;0.5244;0.0002
98;0.1566;1358005;146;6882;158;452036;34;2252;61;451721;49;2333;54;0.0226;0.5243;0.0002
99;0.1570;1358059;92;6913;127;452045;25;2266;47;451738;32;2352;35;0.0147;0.5224;0.0001
100;0.1572;1358043;108;6903;137;452044;26;2262;51;451730;40;2346;41;0.0172;0.5062;0.0002
101;0.1546;1358028;123;6897;143;452040;30;2257;56;451725;45;2342;45;0.0189;0.5000;0.0002
102;0.1557;1358077;74;6924;116;452048;22;2270;43;451743;27;2359;28;0.0117;0.5091;0.0001
103;0.1522;1358054;97;6900;140;452045;25;2262;51;451731;39;2349;38;0.0159;0.4935;0.0002
104;0.1549;1358069;82;6911;129;452046;24;2263;50;451740;30;2351;36;0.0151;0.5455;0.0001
105;0.1525;1358044;107;6895;145;452043;27;2256;57;451730;40;2343;44;0.0184;0.5238;0.0002
106;0.1492;1358055;96;6901;139;452046;24;2258;55;451735;35;2344;43;0.0180;0.5513;0.0002
107;0.1501;1358076;75;6915;125;452049;21;2265;48;451741;29;2353;34;0.0142;0.5397;0.0001
108;0.1592;1358020;131;6891;149;452040;30;2254;59;451724;46;2338;49;0.0205;0.5158;0.0002
109;0.1487;1358074;77;6907;133;452047;23;2265;48;451740;30;2351;36;0.0151;0.5455;0.0001
110;0.1488;1358062;89;6902;138;452046;24;2262;51;451734;36;2345;42;0.0176;0.5385;0.0002
111;0.1451;1358020;131;6881;159;452043;27;2250;63;451721;49;2333;54;0.0226;0.5243;0.0002
112;0.1521;1358048;103;6902;138;452046;24;2258;55;451734;36;2343;44;0.0184;0.5500;0.0002
113;0.1450;1358030;121;6890;150;452044;26;2252;61;451724;46;2335;52;0.0218;0.5306;0.0002
114;0.1489;1358006;145;6884;156;452040;30;2248;65;451720;50;2329;58;0.0243;0.5370;0.0002
115;0.1444;1358021;130;6886;154;452044;26;2250;63;451721;49;2333;54;0.0226;0.5243;0.0002
116;0.1501;1358052;99;6901;139;452047;23;2258;55;451734;36;2344;43;0.0180;0.5443;0.0002
117;0.1497;1357990;161;6860;180;452039;31;2243;70;451713;57;2327;60;0.0251;0.5128;0.0003
118;0.1432;1358006;145;6886;154;452041;29;2250;63;451719;51;2332;55;0.0230;0.5189;0.0002
119;0.1446;1358040;111;6900;140;452046;24;2256;57;451731;39;2342;45;0.0189;0.5357;0.0002
120;0.1425;1358010;141;6888;152;452043;27;2248;65;451719;51;2330;57;0.0239;0.5278;0.0002
121;0.1419;1357993;158;6874;166;452039;31;2245;68;451713;57;2329;58;0.0243;0.5043;0.0003
122;0.1399;1358025;126;6895;145;452044;26;2255;58;451726;44;2340;47;0.0197;0.5165;0.0002
123;0.1464;1358030;121;6894;146;452045;25;2254;59;451727;43;2339;48;0.0201;0.5275;0.0002
124;0.1384;1358024;127;6891;149;452043;27;2252;61;451722;48;2336;51;0.0214;0.5152;0.0002
125;0.1354;1357981;170;6862;178;452035;35;2240;73;451707;63;2322;65;0.0272;0.5078;0.0003
126;0.1404;1358028;123;6890;150;452045;25;2250;63;451725;45;2333;54;0.0226;0.5455;0.0002
127;0.1381;1358039;112;6892;148;452045;25;2249;64;451724;46;2336;51;0.0214;0.5258;0.0002
128;0.1378;1357924;227;6833;207;452011;59;2233;80;451681;89;2312;75;0.0314;0.4573;0.0004
129;0.1372;1357967;184;6860;180;452023;47;2242;71;451698;72;2324;63;0.0264;0.4667;0.0003
130;0.1339;1358001;150;6878;162;452037;33;2247;66;451711;59;2332;55;0.0230;0.4825;0.0003
131;0.1401;1357969;182;6863;177;452030;40;2244;69;451698;72;2327;60;0.0251;0.4545;0.0003
132;0.1377;1358046;105;6896;144;452043;27;2255;58;451728;42;2340;47;0.0197;0.5281;0.0002
133;0.1355;1357936;215;6841;199;452019;51;2231;82;451677;93;2318;69;0.0289;0.4259;0.0004
134;0.1333;1357980;171;6855;185;452031;39;2240;73;451699;71;2324;63;0.0264;0.4701;0.0003
135;0.1340;1357834;317;6809;231;451980;90;2222;91;451654;116;2302;85;0.0356;0.4229;0.0004
136;0.1372;1357974;177;6851;189;452029;41;2239;74;451694;76;2322;65;0.0272;0.4610;0.0003
137;0.1418;1357969;182;6855;185;452029;41;2241;72;451689;81;2324;63;0.0264;0.4375;0.0003
138;0.1320;1357921;230;6843;197;452011;59;2235;78;451675;95;2321;66;0.0276;0.4099;0.0004
139;0.1335;1357991;160;6866;174;452033;37;2244;69;451700;70;2329;58;0.0243;0.4531;0.0003
140;0.1318;1357952;199;6849;191;452020;50;2239;74;451684;86;2321;66;0.0276;0.4342;0.0003
141;0.1299;1357930;221;6828;212;452018;52;2225;88;451676;94;2311;76;0.0318;0.4471;0.0004
142;0.1288;1357971;180;6850;190;452028;42;2237;76;451690;80;2321;66;0.0276;0.4521;0.0003
143;0.1343;1358020;131;6864;176;452036;34;2241;72;451709;61;2329;58;0.0243;0.4874;0.0003
144;0.1270;1358023;128;6860;180;452037;33;2240;73;451710;60;2328;59;0.0247;0.4958;0.0003
145;0.1279;1357868;283;6818;222;451992;78;2225;88;451660;110;2307;80;0.0335;0.4211;0.0004
146;0.1306;1357946;205;6849;191;452021;49;2232;81;451684;86;2318;69;0.0289;0.4452;0.0003
147;0.1277;1357866;285;6836;204;451989;81;2229;84;451654;116;2313;74;0.0310;0.3895;0.0004
148;0.1295;1358077;74;6890;150;452050;20;2255;58;451735;35;2342;45;0.0189;0.5625;0.0002
149;0.1276;1357898;253;6807;233;451998;72;2222;91;451671;99;2301;86;0.0360;0.4649;0.0004
150;0.1243;1357894;257;6802;238;452002;68;2222;91;451671;99;2301;86;0.0360;0.4649;0.0004
151;0.1245;1358048;103;6866;174;452043;27;2240;73;451720;50;2332;55;0.0230;0.5238;0.0002
152;0.1260;1358028;123;6852;188;452039;31;2236;77;451710;60;2323;64;0.0268;0.5161;0.0003
153;0.1233;1358003;148;6845;195;452034;36;2232;81;451702;68;2315;72;0.0302;0.5143;0.0003
154;0.1234;1358012;139;6842;198;452034;36;2230;83;451704;66;2313;74;0.0310;0.5286;0.0003
155;0.1222;1358001;150;6838;202;452031;39;2231;82;451699;71;2314;73;0.0306;0.5069;0.0003
156;0.1251;1358005;146;6843;197;452036;34;2231;82;451708;62;2319;68;0.0285;0.5231;0.0003
157;0.1217;1358019;132;6855;185;452038;32;2234;79;451712;58;2325;62;0.0260;0.5167;0.0003
158;0.1208;1357970;181;6836;204;452025;45;2228;85;451691;79;2311;76;0.0318;0.4903;0.0003
159;0.1257;1358036;115;6848;192;452040;30;2231;82;451715;55;2319;68;0.0285;0.5528;0.0003
160;0.1238;1358002;149;6833;207;452034;36;2227;86;451703;67;2311;76;0.0318;0.5315;0.0003
161;0.1191;1357968;183;6829;211;452021;49;2226;87;451689;81;2305;82;0.0344;0.5031;0.0004
162;0.1233;1358025;126;6848;192;452039;31;2229;84;451711;59;2318;69;0.0289;0.5391;0.0003
163;0.1191;1358019;132;6846;194;452038;32;2229;84;451710;60;2317;70;0.0293;0.5385;0.0003
164;0.1199;1357984;167;6818;222;452026;44;2222;91;451697;73;2307;80;0.0335;0.5229;0.0003
165;0.1198;1358001;150;6831;209;452032;38;2225;88;451704;66;2312;75;0.0314;0.5319;0.0003
166;0.1233;1358076;75;6885;155;452049;21;2245;68;451734;36;2332;55;0.0230;0.6044;0.0002
167;0.1196;1357980;171;6809;231;452026;44;2222;91;451700;70;2304;83;0.0348;0.5425;0.0003
168;0.1213;1358056;95;6856;184;452045;25;2233;80;451724;46;2324;63;0.0264;0.5780;0.0002
169;0.1204;1358042;109;6843;197;452041;29;2229;84;451721;49;2319;68;0.0285;0.5812;0.0003
170;0.1170;1358003;148;6811;229;452033;37;2221;92;451709;61;2307;80;0.0335;0.5674;0.0003
171;0.1171;1357965;186;6792;248;452025;45;2214;99;451695;75;2294;93;0.0390;0.5536;0.0004
172;0.1191;1357930;221;6797;243;452014;56;2218;95;451673;97;2298;89;0.0373;0.4785;0.0004
173;0.1179;1358023;128;6825;215;452039;31;2224;89;451716;54;2315;72;0.0302;0.5714;0.0003
174;0.1170;1358047;104;6831;209;452044;26;2226;87;451723;47;2316;71;0.0297;0.6017;0.0003
175;0.1152;1357998;153;6800;240;452032;38;2219;94;451702;68;2300;87;0.0364;0.5613;0.0003
176;0.1176;1358043;108;6823;217;452039;31;2222;91;451723;47;2312;75;0.0314;0.6148;0.0003
177;0.1159;1358018;133;6809;231;452038;32;2219;94;451710;60;2307;80;0.0335;0.5714;0.0003
178;0.1179;1357928;223;6765;275;452013;57;2206;107;451675;95;2289;98;0.0411;0.5078;0.0004
179;0.1184;1358030;121;6815;225;452040;30;2220;93;451716;54;2308;79;0.0331;0.5940;0.0003
180;0.1156;1358047;104;6818;222;452041;29;2222;91;451725;45;2313;74;0.0310;0.6218;0.0003
181;0.1129;1358044;107;6814;226;452040;30;2221;92;451722;48;2311;76;0.0318;0.6129;0.0003
182;0.1146;1358004;147;6789;251;452034;36;2214;99;451707;63;2297;90;0.0377;0.5882;0.0003
183;0.1155;1357991;160;6785;255;452032;38;2215;98;451703;67;2298;89;0.0373;0.5705;0.0003
184;0.1126;1357984;167;6777;263;452030;40;2210;103;451705;65;2295;92;0.0385;0.5860;0.0003
185;0.1157;1358047;104;6808;232;452039;31;2218;95;451723;47;2309;78;0.0327;0.6240;0.0003
186;0.1156;1358047;104;6796;244;452042;28;2214;99;451725;45;2304;83;0.0348;0.6484;0.0003
187;0.1126;1357983;168;6743;297;452024;46;2200;113;451705;65;2286;101;0.0423;0.6084;0.0004
188;0.1141;1358013;138;6771;269;452037;33;2206;107;451711;59;2293;94;0.0394;0.6144;0.0003
189;0.1142;1358019;132;6760;280;452035;35;2205;108;451711;59;2287;100;0.0419;0.6289;0.0004
190;0.1123;1357993;158;6735;305;452028;42;2198;115;451705;65;2281;106;0.0444;0.6199;0.0004
191;0.1128;1358022;129;6762;278;452038;32;2205;108;451718;52;2287;100;0.0419;0.6579;0.0003
192;0.1131;1358018;133;6748;292;452032;38;2204;109;451717;53;2286;101;0.0423;0.6558;0.0003
193;0.1115;1358035;116;6773;267;452041;29;2208;105;451723;47;2292;95;0.0398;0.6690;0.0003
194;0.1113;1358076;75;6831;209;452049;21;2222;91;451734;36;2312;75;0.0314;0.6757;0.0002
195;0.1110;1358060;91;6801;239;452046;24;2214;99;451730;40;2304;83;0.0348;0.6748;0.0003
196;0.1104;1358034;117;6775;265;452040;30;2207;106;451725;45;2296;91;0.0381;0.6691;0.0003
197;0.1099;1358043;108;6782;258;452043;27;2209;104;451728;42;2299;88;0.0369;0.6769;0.0003
198;0.1109;1358058;93;6799;241;452045;25;2214;99;451731;39;2303;84;0.0352;0.6829;0.0003
199;0.1123;1358065;86;6796;244;452047;23;2211;102;451732;38;2304;83;0.0348;0.6860;0.0003
200;0.1092;1358025;126;6746;294;452037;33;2199;114;451719;51;2284;103;0.0432;0.6688;0.0003
201;0.1091;1358047;104;6773;267;452044;26;2204;109;451726;44;2293;94;0.0394;0.6812;0.0003
202;0.1106;1358059;92;6790;250;452046;24;2210;103;451728;42;2299;88;0.0369;0.6769;0.0003
203;0.1110;1358061;90;6791;249;452047;23;2208;105;451730;40;2299;88;0.0369;0.6875;0.0003
204;0.1060;1358039;112;6760;280;452041;29;2200;113;451726;44;2289;98;0.0411;0.6901;0.0003
205;0.1074;1358055;96;6777;263;452045;25;2206;107;451729;41;2295;92;0.0385;0.6917;0.0003
206;0.1062;1358047;104;6759;281;452044;26;2196;117;451727;43;2289;98;0.0411;0.6950;0.0003
207;0.1122;1358049;102;6766;274;452045;25;2200;113;451728;42;2288;99;0.0415;0.7021;0.0003
208;0.1061;1358023;128;6731;309;452034;36;2193;120;451719;51;2279;108;0.0452;0.6792;0.0004
209;0.1082;1358051;100;6766;274;452045;25;2204;109;451729;41;2290;97;0.0406;0.7029;0.0003
210;0.1053;1358067;84;6799;241;452046;24;2214;99;451732;38;2301;86;0.0360;0.6935;0.0003
211;0.1107;1358092;59;6823;217;452052;18;2222;91;451743;27;2311;76;0.0318;0.7379;0.0002
212;0.1051;1358065;86;6783;257;452047;23;2210;103;451734;36;2295;92;0.0385;0.7188;0.0003
213;0.1056;1358076;75;6795;245;452049;21;2217;96;451740;30;2301;86;0.0360;0.7414;0.0003
214;0.1055;1358070;81;6778;262;452048;22;2210;103;451736;34;2294;93;0.0390;0.7323;0.0003
215;0.1070;1358057;94;6755;285;452042;28;2196;117;451731;39;2289;98;0.0411;0.7153;0.0003
216;0.1045;1358054;97;6751;289;452039;31;2195;118;451728;42;2288;99;0.0415;0.7021;0.0003
217;0.1059;1358055;96;6737;303;452043;27;2193;120;451727;43;2280;107;0.0448;0.7133;0.0003
218;0.1051;1358055;96;6754;286;452043;27;2195;118;451728;42;2285;102;0.0427;0.7083;0.0003
219;0.1062;1358076;75;6778;262;452049;21;2206;107;451736;34;2297;90;0.0377;0.7258;0.0003
220;0.1041;1358062;89;6747;293;452046;24;2192;121;451730;40;2280;107;0.0448;0.7279;0.0003
221;0.1054;1358055;96;6737;303;452045;25;2191;122;451728;42;2276;111;0.0465;0.7255;0.0003
222;0.1024;1358061;90;6746;294;452046;24;2194;119;451731;39;2276;111;0.0465;0.7400;0.0003
223;0.1026;1358051;100;6710;330;452043;27;2185;128;451728;42;2272;115;0.0482;0.7325;0.0003
224;0.1048;1358044;107;6716;324;452040;30;2185;128;451727;43;2271;116;0.0486;0.7296;0.0004
225;0.1045;1358087;64;6788;252;452054;16;2209;104;451739;31;2293;94;0.0394;0.7520;0.0003
226;0.1031;1358046;105;6690;350;452040;30;2176;137;451726;44;2264;123;0.0515;0.7365;0.0004
227;0.1027;1358049;102;6697;343;452043;27;2180;133;451727;43;2265;122;0.0511;0.7394;0.0004
228;0.1032;1358052;99;6705;335;452044;26;2181;132;451727;43;2268;119;0.0499;0.7346;0.0004
229;0.1033;1358051;100;6699;341;452044;26;2180;133;451728;42;2267;120;0.0503;0.7407;0.0004
230;0.1034;1358075;76;6759;281;452050;20;2198;115;451738;32;2277;110;0.0461;0.7746;0.0003
231;0.1021;1358029;122;6651;389;452035;35;2166;147;451718;52;2249;138;0.0578;0.7263;0.0004
232;0.1042;1358065;86;6723;317;452046;24;2188;125;451733;37;2273;114;0.0478;0.7550;0.0003
233;0.1014;1358068;83;6721;319;452047;23;2187;126;451733;37;2271;116;0.0486;0.7582;0.0003
234;0.1017;1358061;90;6704;336;452045;25;2182;131;451731;39;2269;118;0.0494;0.7516;0.0003
235;0.1033;1358067;84;6715;325;452047;23;2181;132;451736;34;2265;122;0.0511;0.7821;0.0003
236;0.1013;1358067;84;6717;323;452047;23;2184;129;451736;34;2268;119;0.0499;0.7778;0.0003
237;0.1013;1358049;102;6677;363;452042;28;2168;145;451727;43;2257;130;0.0545;0.7514;0.0004
238;0.1000;1358058;93;6697;343;452044;26;2174;139;451730;40;2259;128;0.0536;0.7619;0.0004
239;0.1021;1358055;96;6688;352;452043;27;2172;141;451729;41;2257;130;0.0545;0.7602;0.0004
240;0.1029;1358059;92;6698;342;452042;28;2176;137;451732;38;2263;124;0.0519;0.7654;0.0004
241;0.1003;1358083;68;6731;309;452048;22;2192;121;451739;31;2272;115;0.0482;0.7877;0.0003
242;0.0992;1358049;102;6654;386;452039;31;2161;152;451728;42;2251;136;0.0570;0.7640;0.0004
243;0.0998;1358035;116;6622;418;452033;37;2160;153;451719;51;2240;147;0.0616;0.7424;0.0004
244;0.0993;1358030;121;6637;403;452035;35;2160;153;451721;49;2241;146;0.0612;0.7487;0.0004
245;0.0989;1358055;96;6671;369;452042;28;2162;151;451730;40;2255;132;0.0553;0.7674;0.0004
246;0.0993;1358046;105;6644;396;452038;32;2162;151;451725;45;2247;140;0.0587;0.7568;0.0004
247;0.0998;1358055;96;6654;386;452042;28;2162;151;451729;41;2249;138;0.0578;0.7709;0.0004
248;0.0982;1358041;110;6626;414;452034;36;2157;156;451723;47;2240;147;0.0616;0.7577;0.0004
249;0.0995;1358055;96;6665;375;452041;29;2165;148;451729;41;2251;136;0.0570;0.7684;0.0004
250;0.0985;1358036;115;6615;425;452035;35;2159;154;451721;49;2239;148;0.0620;0.7513;0.0004
251;0.0991;1358068;83;6696;344;452045;25;2179;134;451734;36;2264;123;0.0515;0.7736;0.0004
252;0.0980;1358049;102;6639;401;452041;29;2161;152;451729;41;2250;137;0.0574;0.7697;0.0004
253;0.0975;1358040;111;6619;421;452035;35;2158;155;451721;49;2241;146;0.0612;0.7487;0.0004
254;0.0964;1358075;76;6697;343;452046;24;2176;137;451734;36;2262;125;0.0524;0.7764;0.0004
255;0.0977;1358021;130;6569;471;452029;41;2146;167;451715;55;2226;161;0.0674;0.7454;0.0005
256;0.0987;1358054;97;6646;394;452040;30;2162;151;451727;43;2246;141;0.0591;0.7663;0.0004
257;0.0968;1358051;100;6635;405;452041;29;2164;149;451728;42;2246;141;0.0591;0.7705;0.0004
258;0.1008;1358052;99;6640;400;452043;27;2163;150;451733;37;2248;139;0.0582;0.7898;0.0004
259;0.0961;1358015;136;6573;467;452027;43;2150;163;451711;59;2229;158;0.0662;0.7281;0.0005
260;0.0966;1358041;110;6620;420;452037;33;2158;155;451722;48;2239;148;0.0620;0.7551;0.0004
261;0.0999;1358066;85;6669;371;452044;26;2167;146;451733;37;2255;132;0.0553;0.7811;0.0004
262;0.0965;1358046;105;6637;403;452039;31;2162;151;451728;42;2245;142;0.0595;0.7717;0.0004
263;0.0949;1358046;105;6621;419;452038;32;2160;153;451726;44;2240;147;0.0616;0.7696;0.0004
264;0.0961;1358045;106;6624;416;452038;32;2162;151;451728;42;2243;144;0.0603;0.7742;0.0004
265;0.0946;1358041;110;6633;407;452036;34;2161;152;451727;43;2248;139;0.0582;0.7637;0.0004
266;0.0956;1358037;114;6605;435;452035;35;2156;157;451729;41;2239;148;0.0620;0.7831;0.0004
267;0.0968;1358078;73;6681;359;452047;23;2179;134;451742;28;2263;124;0.0519;0.8158;0.0003
268;0.0951;1358069;82;6644;396;452044;26;2164;149;451734;36;2250;137;0.0574;0.7919;0.0004
269;0.0938;1358053;98;6598;442;452039;31;2150;163;451732;38;2238;149;0.0624;0.7968;0.0004
270;0.0961;1358020;131;6554;486;452029;41;2141;172;451719;51;2227;160;0.0670;0.7583;0.0005
271;0.0958;1358049;102;6598;442;452038;32;2152;161;451729;41;2237;150;0.0628;0.7853;0.0004
272;0.0959;1358024;127;6565;475;452032;38;2141;172;451724;46;2227;160;0.0670;0.7767;0.0005
273;0.0948;1358066;85;6653;387;452043;27;2167;146;451731;39;2247;140;0.0587;0.7821;0.0004
274;0.0964;1358063;88;6625;415;452042;28;2158;155;451731;39;2245;142;0.0595;0.7845;0.0004
275;0.0956;1358028;123;6546;494;452034;36;2139;174;451724;46;2224;163;0.0683;0.7799;0.0005
276;0.0950;1358034;117;6576;464;452034;36;2145;168;451727;43;2235;152;0.0637;0.7795;0.0004
277;0.0946;1358033;118;6575;465;452032;38;2146;167;451723;47;2231;156;0.0654;0.7685;0.0004
278;0.0946;1358055;96;6606;434;452042;28;2152;161;451734;36;2237;150;0.0628;0.8065;0.0004
279;0.0948;1358055;96;6606;434;452042;28;2153;160;451732;38;2238;149;0.0624;0.7968;0.0004
280;0.0953;1358057;94;6612;428;452042;28;2153;160;451731;39;2239;148;0.0620;0.7914;0.0004
281;0.0939;1358036;115;6530;510;452038;32;2138;175;451725;45;2220;167;0.0700;0.7877;0.0005
282;0.0937;1358005;146;6492;548;452025;45;2126;187;451717;53;2211;176;0.0737;0.7686;0.0005
283;0.0938;1358051;100;6590;450;452036;34;2147;166;451726;44;2233;154;0.0645;0.7778;0.0004
284;0.0940;1358026;125;6512;528;452028;42;2133;180;451718;52;2220;167;0.0700;0.7626;0.0005
285;0.0937;1358046;105;6573;467;452036;34;2144;169;451726;44;2232;155;0.0649;0.7789;0.0004
286;0.0931;1358040;111;6533;507;452040;30;2133;180;451725;45;2222;165;0.0691;0.7857;0.0005
287;0.0937;1358042;109;6534;506;452041;29;2134;179;451726;44;2223;164;0.0687;0.7885;0.0005
288;0.0936;1358045;106;6539;501;452038;32;2137;176;451728;42;2223;164;0.0687;0.7961;0.0005
289;0.0926;1358022;129;6513;527;452032;38;2129;184;451723;47;2212;175;0.0733;0.7883;0.0005
290;0.0920;1358023;128;6519;521;452030;40;2132;181;451724;46;2218;169;0.0708;0.7860;0.0005
291;0.0927;1358058;93;6550;490;452042;28;2140;173;451729;41;2228;159;0.0666;0.7950;0.0004
292;0.0918;1358019;132;6482;558;452033;37;2124;189;451718;52;2200;187;0.0783;0.7824;0.0005
293;0.0928;1358039;112;6509;531;452037;33;2127;186;451722;48;2209;178;0.0746;0.7876;0.0005
294;0.0917;1358008;143;6484;556;452029;41;2125;188;451717;53;2199;188;0.0788;0.7801;0.0005
295;0.0925;1358029;122;6509;531;452035;35;2129;184;451722;48;2210;177;0.0742;0.7867;0.0005
296;0.0925;1358036;115;6501;539;452035;35;2125;188;451720;50;2202;185;0.0775;0.7872;0.0005
297;0.0919;1357975;176;6422;618;452016;54;2100;213;451707;63;2177;210;0.0880;0.7692;0.0006
298;0.0918;1358043;108;6525;515;452036;34;2135;178;451721;49;2217;170;0.0712;0.7763;0.0005
299;0.0930;1358011;140;6462;578;452025;45;2114;199;451715;55;2192;195;0.0817;0.7800;0.0006
300;0.0924;1358013;138;6461;579;452027;43;2113;200;451717;53;2192;195;0.0817;0.7863;0.0005


==> data/gnn_training/cut_vertex/sage.csv <==
epoch;loss;R;C;A
1;1.1472;0.000025;0;0
2;1.058525;0;0;0
3;1.0125;0;0;0
4;0.959025;0;0;0
5;0.91445;0;0;0
6;0.857225;0.00005;0.0002;0.005825
7;0.8047;0.000125;0.00115;0.020925
8;0.759975;0.00025;0.00315;0.042625
9;0.7135;0.000375;0.005975;0.0703
10;0.6792;0.0004;0.00735;0.08965
11;0.649075;0.000425;0.0084;0.103
12;0.6191;0.000375;0.008175;0.11145
13;0.60095;0.000325;0.00745;0.1241
14;0.577975;0.000325;0.008075;0.139
15;0.558075;0.0003;0.008075;0.14795
16;0.54105;0.000325;0.009025;0.157675
17;0.51845;0.000325;0.00995;0.170275
18;0.503075;0.000325;0.011;0.183275
19;0.4841;0.000325;0.012025;0.1988
20;0.46695;0.0003;0.01265;0.21335
21;0.448275;0.0003;0.012975;0.2156
22;0.42775;0.0003;0.013175;0.218275
23;0.4119;0.0003;0.0136;0.22225
24;0.397725;0.000325;0.014025;0.223725
25;0.38875;0.000325;0.01445;0.22775
26;0.379275;0.000325;0.01455;0.2336
27;0.36945;0.000325;0.0155;0.244875
28;0.358625;0.0003;0.0156;0.2519
29;0.346075;0.0003;0.015275;0.254725
30;0.333875;0.000325;0.016025;0.256
31;0.32735;0.000325;0.0153;0.256175
32;0.321025;0.000325;0.0151;0.2497
33;0.317175;0.00035;0.0152;0.2329
34;0.311525;0.00035;0.01435;0.2156
35;0.303275;0.000325;0.012875;0.223325
36;0.295975;0.00035;0.012975;0.220775
37;0.284475;0.000275;0.011625;0.2539
38;0.276575;0.000225;0.011;0.2817
39;0.270375;0.00025;0.01235;0.274175
40;0.266075;0.000225;0.01235;0.279875
41;0.26375;0.00025;0.013075;0.282925
42;0.2604;0.000275;0.013925;0.267875
43;0.255725;0.0003;0.01425;0.250725
44;0.24905;0.000275;0.0135;0.26435
45;0.24795;0.000275;0.012975;0.253075
46;0.24795;0.000225;0.010775;0.266175
47;0.246075;0.000225;0.010575;0.264775
48;0.24565;0.00025;0.010575;0.2482
49;0.242125;0.000275;0.011525;0.23105
50;0.238575;0.00035;0.013725;0.20495
51;0.236425;0.0003;0.012575;0.20805
52;0.2345;0.0003;0.012575;0.200375
53;0.229275;0.000325;0.01225;0.19215
54;0.225975;0.00035;0.011825;0.180825
55;0.223625;0.000375;0.0116;0.169075
56;0.218975;0.00035;0.01015;0.165275
57;0.2173;0.000375;0.010575;0.158025
58;0.2176;0.000325;0.009425;0.1637
59;0.2148;0.000325;0.009225;0.163
60;0.2146;0.000425;0.011325;0.14975
61;0.213325;0.0004;0.0108;0.150925
62;0.2109;0.0005;0.012375;0.1406
63;0.20885;0.0005;0.012575;0.137625
64;0.2052;0.00055;0.012875;0.13045
65;0.204275;0.00065;0.013825;0.117625
66;0.20215;0.000625;0.0134;0.118425
67;0.200525;0.00075;0.014975;0.10725
68;0.19885;0.000675;0.014025;0.1159
69;0.19815;0.000525;0.01215;0.134025
70;0.19675;0.00055;0.012775;0.133425
71;0.195475;0.000425;0.011;0.1429
72;0.19395;0.00035;0.00955;0.142675
73;0.19155;0.000375;0.00975;0.13215
74;0.18795;0.0003;0.008175;0.136125
75;0.188075;0.000325;0.0086;0.1363
76;0.1893;0.000375;0.00955;0.1376
77;0.187725;0.0004;0.009875;0.1373
78;0.187625;0.000425;0.0102;0.129275
79;0.19085;0.00035;0.008925;0.1415
80;0.1886;0.0005;0.011325;0.134225
81;0.189225;0.000525;0.01215;0.1354
82;0.187125;0.000575;0.0132;0.1384
83;0.18065;0.000725;0.0155;0.11745
84;0.1788;0.000525;0.01225;0.139625
85;0.1745;0.00045;0.010575;0.163275
86;0.174125;0.000325;0.008675;0.1922
87;0.172525;0.0002;0.007;0.21265
88;0.172525;0.000175;0.006575;0.22995
89;0.176175;0.00015;0.00575;0.2365
90;0.1753;0.00015;0.00585;0.22035
91;0.172775;0.000125;0.00545;0.22985
92;0.170825;0.000125;0.00555;0.222275
93;0.1647;0.00015;0.006375;0.2149
94;0.163675;0.00015;0.007025;0.229175
95;0.164975;0.000175;0.00795;0.229875
96;0.164775;0.000225;0.009425;0.2146
97;0.16555;0.00025;0.010475;0.201675
98;0.165175;0.000275;0.01035;0.186625
99;0.166525;0.00025;0.009725;0.19105
100;0.1674;0.000275;0.01025;0.19755
101;0.16565;0.0003;0.010675;0.19745
102;0.16395;0.0003;0.010675;0.204875
103;0.16195;0.000325;0.0109;0.203275
104;0.158225;0.0003;0.010575;0.20365
105;0.15885;0.0003;0.010575;0.2047
106;0.158225;0.0004;0.011625;0.18365
107;0.157325;0.000475;0.012975;0.1565
108;0.159575;0.00045;0.01195;0.16445
109;0.158025;0.000525;0.01235;0.14695
110;0.15755;0.000525;0.01225;0.1471
111;0.154375;0.00055;0.01205;0.139125
112;0.152;0.00065;0.013075;0.107725
113;0.150975;0.0006;0.01245;0.10885
114;0.151475;0.0005;0.0112;0.120575
115;0.152225;0.000575;0.0114;0.1152
116;0.151375;0.000525;0.010475;0.11845
117;0.149525;0.000575;0.010575;0.113125
118;0.157225;0.0005;0.008575;0.086875
119;0.16045;0.00035;0.00805;0.116475
120;0.1612;0.00055;0.01275;0.116
121;0.16465;0.00075;0.016425;0.11665
122;0.1567;0.001;0.02125;0.13025
123;0.153675;0.0012;0.02335;0.10315
124;0.15315;0.0011;0.0197;0.092925
125;0.149875;0.000875;0.015525;0.092425
126;0.146775;0.000675;0.012175;0.102375
127;0.143975;0.00045;0.0086;0.114425
128;0.141225;0.0003;0.006925;0.13485
129;0.1417;0.0002;0.0065;0.15795
130;0.141625;0.000175;0.005975;0.186
131;0.1419;0.000175;0.006725;0.207225
132;0.1419;0.000175;0.007125;0.2278
133;0.141275;0.000175;0.007025;0.249925
134;0.14055;0.0002;0.00785;0.242775
135;0.139375;0.00025;0.008675;0.229025
136;0.13915;0.000275;0.009425;0.21045
137;0.137825;0.0003;0.009825;0.191175
138;0.138325;0.0003;0.01025;0.193375
139;0.1373;0.00025;0.00985;0.205
140;0.136225;0.000225;0.009525;0.2189
141;0.136325;0.000175;0.008275;0.233275
142;0.1351;0.0002;0.0086;0.217225
143;0.13515;0.00025;0.0088;0.199275
144;0.1346;0.000275;0.0085;0.18445
145;0.1333;0.00035;0.00955;0.1527
146;0.1335;0.0003;0.0086;0.168425
147;0.13385;0.0003;0.0088;0.171225
148;0.132975;0.0003;0.009325;0.168375
149;0.132375;0.00025;0.009125;0.18895
150;0.1325;0.0003;0.010175;0.17465
151;0.131475;0.0003;0.010175;0.170925
152;0.131525;0.000275;0.009525;0.1723
153;0.13175;0.0003;0.009625;0.153075
154;0.1299;0.000325;0.009725;0.14945
155;0.131025;0.00025;0.00815;0.20455
156;0.1305;0.00025;0.00815;0.21895
157;0.130675;0.0002;0.007925;0.2854
158;0.130925;0.0002;0.008025;0.286425
159;0.13005;0.000275;0.0096;0.238075
160;0.13205;0.000275;0.009925;0.2471
161;0.131225;0.000425;0.011825;0.1771
162;0.131;0.00045;0.011525;0.16345
163;0.13025;0.000475;0.011525;0.150225
164;0.129525;0.000475;0.0111;0.13125
165;0.127975;0.00035;0.0089;0.14755
166;0.12795;0.00025;0.007525;0.219275
167;0.126975;0.00015;0.006175;0.297725
168;0.125425;0.0002;0.007225;0.287725
169;0.125525;0.00025;0.00785;0.270275
170;0.125275;0.000275;0.008075;0.220275
171;0.125425;0.000325;0.0085;0.154075
172;0.125575;0.0003;0.00755;0.157925
173;0.12525;0.00025;0.006925;0.183425
174;0.124275;0.00025;0.007125;0.1847
175;0.1238;0.000225;0.0068;0.2001
176;0.123775;0.000175;0.006275;0.2283
177;0.12415;0.00015;0.00595;0.26485
178;0.123725;0.000125;0.005525;0.320725
179;0.124475;0.0001;0.0051;0.358125
180;0.124425;0.000125;0.005225;0.3404
181;0.123875;0.000125;0.005125;0.3595
182;0.1238;0.000125;0.005025;0.322875
183;0.122075;0.000125;0.004825;0.315325
184;0.120675;0.0001;0.0044;0.3188
185;0.12015;0.0001;0.0043;0.30495
186;0.119575;0.0001;0.0042;0.327025
187;0.1203;0.000075;0.004;0.365825
188;0.119975;0.00005;0.004;0.4328
189;0.120625;0.00005;0.0039;0.390225
190;0.12105;0.00005;0.0037;0.38095
191;0.12035;0.000075;0.0041;0.36705
192;0.1204;0.0001;0.0043;0.313225
193;0.1194;0.0001;0.0044;0.34585
194;0.119275;0.0001;0.0045;0.325025
195;0.11895;0.000125;0.0043;0.2477
196;0.119625;0.00015;0.004;0.213725
197;0.120175;0.00015;0.003475;0.151575
198;0.119325;0.00015;0.00325;0.124075
199;0.12615;0.0001;0.0023;0.3403
200;0.127925;0.000075;0.003225;0.392375
201;0.1286;0.000225;0.00845;0.41185
202;0.130075;0.00035;0.010875;0.403825
203;0.123125;0.000475;0.013175;0.18045
204;0.12065;0.000575;0.0134;0.11955
205;0.11945;0.000525;0.00975;0.099275
206;0.118375;0.000475;0.008075;0.09325
207;0.117975;0.000425;0.007025;0.0907
208;0.116925;0.000325;0.00535;0.1016
209;0.11595;0.0002;0.003675;0.137175
210;0.11485;0.0001;0.002625;0.216225
211;0.1139;0.00005;0.0019;0.243875
212;0.11345;0.000025;0.002;0.270075
213;0.1134;0.000025;0.0021;0.284775
214;0.113525;0.000025;0.0022;0.280925
215;0.113875;0;0.002;0.3201
216;0.114725;0;0.0018;0.354325
217;0.114575;0;0.0016;0.37455
218;0.11445;0;0.001275;0.314125
219;0.113375;0.000025;0.001475;0.285725
220;0.112875;0.000025;0.00125;0.254475
221;0.114225;0.000025;0.001125;0.24405
222;0.113775;0.00005;0.00145;0.258325
223;0.11465;0.00005;0.00135;0.224225
224;0.113975;0.00005;0.00145;0.207175
225;0.11215;0.00005;0.00145;0.165525
226;0.1113;0.000025;0.00165;0.195075
227;0.112125;0;0.00165;0.322925
228;0.112775;0;0.0024;0.4382
229;0.112875;0;0.002925;0.571525
230;0.1126;0;0.002925;0.579475
231;0.113575;0;0.003025;0.6375
232;0.11295;0.000025;0.00355;0.5497
233;0.11315;0.00005;0.003975;0.416375
234;0.11365;0.000075;0.0042;0.37215
235;0.11095;0.000125;0.004625;0.1912
236;0.11075;0.000125;0.003875;0.15995
237;0.1096;0.000125;0.00335;0.173825
238;0.1094;0.0001;0.002925;0.219825
239;0.10935;0.00005;0.002075;0.249
240;0.108625;0.000025;0.001775;0.262875
241;0.109125;0.000025;0.001675;0.251975
242;0.109375;0.000025;0.001475;0.25645
243;0.1095;0.000025;0.0016;0.2877
244;0.10885;0.000025;0.0015;0.3393
245;0.108075;0;0.0016;0.44465
246;0.1077;0;0.0016;0.4759
247;0.1072;0;0.0017;0.465475
248;0.106875;0.000025;0.0021;0.428325
249;0.106325;0.000025;0.0021;0.34975
250;0.112875;0.000025;0.001875;0.34975
251;0.11525;0.00005;0.003975;0.4429
252;0.11695;0.0001;0.00785;0.442975
253;0.118775;0.00015;0.009425;0.420625
254;0.1122;0.00025;0.01195;0.32735
255;0.109775;0.000325;0.0112;0.17475
256;0.1089;0.000275;0.007225;0.13245
257;0.10745;0.000275;0.006075;0.10915
258;0.1066;0.000225;0.0045;0.10755
259;0.106475;0.00015;0.003775;0.121
260;0.1058;0.00015;0.003775;0.1416
261;0.10555;0.000125;0.00335;0.158675
262;0.105375;0.000075;0.002725;0.19105
263;0.104575;0.00005;0.0021;0.209275
264;0.104775;0.000025;0.0019;0.244225
265;0.104275;0;0.001475;0.301375
266;0.104025;0;0.001475;0.30555
267;0.10405;0;0.001475;0.316675
268;0.103275;0;0.00125;0.304775
269;0.102775;0;0.001475;0.27145
270;0.102925;0;0.001475;0.295675
271;0.102725;0;0.001375;0.32275
272;0.102725;0;0.0016;0.33465
273;0.10285;0;0.0017;0.333775
274;0.10235;0;0.0017;0.353975
275;0.102775;0;0.0018;0.315775
276;0.103325;0;0.0018;0.2779
277;0.1032;0.000025;0.002125;0.255575
278;0.10345;0.00005;0.002025;0.177075
279;0.102825;0.000075;0.002025;0.1501
280;0.1025;0.0001;0.002325;0.1507
281;0.103425;0.000075;0.001675;0.14055
282;0.103175;0.000075;0.002075;0.1683
283;0.102975;0.000075;0.001975;0.172325
284;0.10235;0.000075;0.0021;0.16795
285;0.10185;0.000075;0.002425;0.19145
286;0.101575;0.000075;0.002425;0.189425
287;0.10165;0.00005;0.0022;0.206825
288;0.10205;0.000025;0.00155;0.19455
289;0.1023;0.000025;0.00155;0.203525
290;0.1019;0;0.00125;0.2563
291;0.1018;0;0.001475;0.31345
292;0.102075;0;0.0016;0.40905
293;0.101475;0;0.0015;0.426575
294;0.10205;0;0.001275;0.377975
295;0.101975;0;0.001375;0.31845
296;0.10125;0;0.001475;0.252275
297;0.10095;0;0.001575;0.242475


==> data/gnn_training/generalized_fold/gcn.csv <==
epoch;loss;R;C;A
1;18.546175;0.296775;0.3769;0.02915
2;8.807575;0.13785;0.176225;0.02535
3;5.124975;0.0651;0.062575;0.0192
4;3.4157;0.038325;0.024825;0.014325
5;2.56685;0.026675;0.0136;0.012
6;2.117025;0.02055;0.0092;0.010875
7;1.846125;0.01735;0.0076;0.010675
8;1.72085;0.015175;0.006575;0.010625
9;1.632075;0.0136;0.006025;0.010925
10;1.548675;0.01255;0.00575;0.0113
11;1.49715;0.012;0.0057;0.0117
12;1.45825;0.011675;0.005725;0.01205
13;1.432175;0.011575;0.0058;0.0123
14;1.4119;0.011475;0.0059;0.01265
15;1.392475;0.011175;0.0059;0.013
16;1.373425;0.0109;0.0062;0.014
17;1.357125;0.0106;0.00665;0.015425
18;1.334675;0.010425;0.00725;0.017025
19;1.326225;0.010275;0.0078;0.018575
20;1.303;0.01025;0.0084;0.02005
21;1.289275;0.010175;0.008475;0.02035
22;1.2809;0.009975;0.008225;0.020175
23;1.262675;0.009575;0.00765;0.0194
24;1.243;0.008975;0.006525;0.0176
25;1.22035;0.0086;0.005975;0.01695
26;1.188625;0.0083;0.00525;0.01545
27;1.159975;0.0085;0.005225;0.015025
28;1.144925;0.008975;0.005475;0.01495
29;1.128225;0.009425;0.0055;0.01425
30;1.111575;0.009975;0.00585;0.014425
31;1.0945;0.01055;0.007025;0.0162
32;1.072525;0.010675;0.007575;0.017275
33;1.04315;0.010175;0.00725;0.01715
34;1.0154;0.010075;0.00805;0.0192
35;0.986625;0.009475;0.00725;0.0185
36;0.96525;0.010275;0.013225;0.0281
37;0.9491;0.010475;0.016875;0.037475
38;0.93575;0.01155;0.02765;0.054225
39;0.92555;0.01205;0.03645;0.07305
40;0.906175;0.0111;0.039525;0.08655
41;0.88865;0.015925;0.067175;0.101675
42;0.873175;0.0195;0.08765;0.1081
43;0.850625;0.01875;0.089925;0.1239
44;0.837;0.027875;0.125725;0.120875
45;0.82575;0.0315;0.13815;0.1185
46;0.80315;0.031;0.137825;0.120325
47;0.784025;0.034325;0.15345;0.1137
48;0.76455;0.032475;0.15065;0.1166
49;0.744775;0.0315;0.14975;0.11855
50;0.7368;0.042775;0.1781;0.1091
51;0.72875;0.047275;0.192375;0.102925
52;0.716125;0.0528;0.203225;0.09725
53;0.70775;0.062075;0.220725;0.089475
54;0.700825;0.0638;0.2213;0.0878
55;0.6938;0.07675;0.244575;0.0789
56;0.692125;0.08415;0.2538;0.0742
57;0.68045;0.079325;0.2426;0.0761
58;0.664425;0.08105;0.2428;0.0746
59;0.653725;0.07645;0.233475;0.075975
60;0.637225;0.068575;0.21865;0.0791
61;0.625525;0.069775;0.218475;0.07735
62;0.6151;0.060025;0.199275;0.082225
63;0.60015;0.053975;0.187575;0.0858
64;0.5925;0.0543;0.18775;0.0854
65;0.585475;0.051225;0.181975;0.087475
66;0.577425;0.0519;0.18375;0.0871
67;0.571325;0.05035;0.1815;0.089175
68;0.5667;0.0488;0.17925;0.090475
69;0.557575;0.0428;0.16335;0.0959
70;0.547375;0.038375;0.151175;0.098925
71;0.53985;0.035575;0.14155;0.100225
72;0.526575;0.03105;0.1326;0.10485
73;0.5174;0.02905;0.12825;0.11135
74;0.510075;0.028525;0.12865;0.113525
75;0.50425;0.0258;0.12185;0.119375
76;0.501025;0.025475;0.119975;0.119
77;0.498525;0.02615;0.121925;0.116825
78;0.4929;0.023075;0.1135;0.12455
79;0.48645;0.024625;0.12025;0.1233
80;0.481625;0.0231;0.117725;0.126625
81;0.475825;0.0229;0.11835;0.128725
82;0.473675;0.02325;0.1193;0.1273
83;0.470725;0.023;0.117125;0.1265
84;0.4628;0.02065;0.109325;0.130775
85;0.458775;0.020925;0.109075;0.128675
86;0.454925;0.020925;0.109075;0.12855
87;0.449625;0.0187;0.10265;0.135025
88;0.446325;0.01875;0.10315;0.13525
89;0.440875;0.016675;0.09745;0.1457
90;0.436825;0.017;0.09825;0.1445
91;0.4354;0.0179;0.100075;0.140175
92;0.43275;0.016025;0.0918;0.144075
93;0.430425;0.01695;0.09155;0.1337
94;0.42725;0.01655;0.086125;0.129275
95;0.42215;0.015325;0.0799;0.129575
96;0.42005;0.015825;0.080975;0.12625
97;0.419425;0.016525;0.081025;0.121575
98;0.4165;0.01525;0.07665;0.124425
99;0.417;0.015175;0.073125;0.11925
100;0.411925;0.01445;0.066775;0.11415
101;0.408425;0.014275;0.06505;0.112825
102;0.406675;0.014525;0.06385;0.108425
103;0.4067;0.0157;0.0682;0.10735
104;0.406775;0.0156;0.06885;0.109775
105;0.4038;0.013725;0.063675;0.11605
106;0.40245;0.01315;0.062025;0.118025
107;0.39755;0.01075;0.05625;0.12915
108;0.39575;0.010575;0.054825;0.12775
109;0.396075;0.012025;0.0581;0.1212
110;0.395475;0.0115;0.0549;0.1192
111;0.3931;0.01105;0.048675;0.10875
112;0.392075;0.0117;0.0494;0.104125
113;0.3911;0.01135;0.047225;0.10305
114;0.39095;0.01255;0.05195;0.1022
115;0.39225;0.012725;0.054225;0.1062
116;0.390525;0.01195;0.052475;0.109925
117;0.389325;0.011;0.048275;0.109025
118;0.387025;0.009475;0.0415;0.10805
119;0.383475;0.0095;0.038925;0.10065
120;0.3825;0.009;0.035225;0.096275
121;0.379075;0.008;0.031825;0.09785
122;0.378225;0.008775;0.03385;0.09545
123;0.378425;0.008625;0.03365;0.09645
124;0.378825;0.009125;0.035125;0.0951
125;0.37895;0.00955;0.03655;0.093975
126;0.376875;0.00855;0.03395;0.09725
127;0.37425;0.00845;0.03315;0.096225
128;0.37135;0.00745;0.030575;0.101825
129;0.369875;0.006725;0.0291;0.10765
130;0.368725;0.0066;0.0287;0.10815
131;0.3672;0.0058;0.0286;0.123225
132;0.36665;0.00595;0.0305;0.127975
133;0.3653;0.005425;0.028325;0.130575
134;0.3623;0.004475;0.0255;0.14015
135;0.36245;0.005125;0.027325;0.1326
136;0.362175;0.00485;0.024625;0.1265
137;0.3605;0.00515;0.025625;0.123825
138;0.361825;0.005775;0.028725;0.121525
139;0.360625;0.00475;0.02415;0.1261
140;0.359975;0.0046;0.026275;0.142225
141;0.3608;0.004275;0.026275;0.152675
142;0.3595;0.0038;0.023875;0.15305
143;0.3579;0.003725;0.0237;0.1545
144;0.3543;0.003125;0.02035;0.163825
145;0.3521;0.002775;0.0197;0.183075
146;0.35125;0.002475;0.019575;0.198175
147;0.350625;0.002025;0.01775;0.219625
148;0.349725;0.002025;0.016875;0.211125
149;0.348325;0.002;0.015625;0.1993
150;0.346575;0.00195;0.014925;0.1955
151;0.345425;0.00225;0.0157;0.17275
152;0.345125;0.0021;0.01485;0.17525
153;0.34495;0.002125;0.01405;0.1631
154;0.344225;0.0019;0.012175;0.159475
155;0.343475;0.001775;0.01165;0.16185
156;0.34305;0.001775;0.011425;0.159625
157;0.341475;0.001525;0.011075;0.182
158;0.343225;0.001625;0.013325;0.202575
159;0.343825;0.001575;0.0146;0.225375
160;0.3437;0.001375;0.014125;0.25975
161;0.3444;0.00145;0.014575;0.257175
162;0.341725;0.0012;0.0119;0.25145
163;0.3404;0.00115;0.011675;0.25555
164;0.3397;0.001225;0.01155;0.230075
165;0.3386;0.00115;0.01095;0.232625
166;0.338025;0.00115;0.01095;0.233625
167;0.338925;0.0011;0.00985;0.22355
168;0.338475;0.001075;0.01005;0.236125
169;0.342025;0.0011;0.0117;0.262175
170;0.342325;0.00105;0.0115;0.2668
171;0.340875;0.001;0.0122;0.29535
172;0.341225;0.000975;0.012025;0.296325
173;0.337625;0.00085;0.0096;0.27185
174;0.3361;0.0008;0.009125;0.272275
175;0.337125;0.0008;0.007825;0.243875
176;0.336525;0.00085;0.0077;0.22445
177;0.33555;0.000825;0.00755;0.225625
178;0.335875;0.000875;0.007825;0.219875
179;0.333625;0.0008;0.00715;0.217175
180;0.3353;0.000825;0.0076;0.222925
181;0.335475;0.000825;0.007225;0.214625
182;0.335;0.000775;0.0067;0.21015
183;0.339925;0.000825;0.006975;0.20815
184;0.337525;0.0008;0.00675;0.209775
185;0.337;0.000775;0.006925;0.22575
186;0.337475;0.0008;0.0077;0.246
187;0.33305;0.000725;0.00765;0.259025
188;0.3331;0.000675;0.007325;0.267175
189;0.33705;0.00075;0.00825;0.2667
190;0.336825;0.000725;0.007625;0.255125
191;0.3359;0.000675;0.0069;0.245825
192;0.33605;0.000675;0.007;0.24215
193;0.332325;0.000625;0.00605;0.2323
194;0.33205;0.000625;0.0059;0.23185
195;0.332;0.000625;0.006175;0.243425
196;0.33235;0.000625;0.006125;0.2477
197;0.3327;0.0006;0.005975;0.24875
198;0.333;0.0006;0.006225;0.250975
199;0.3335;0.00065;0.00615;0.236125
200;0.3331;0.000625;0.005725;0.223775
201;0.3326;0.000575;0.005375;0.224175
202;0.3328;0.000575;0.004875;0.211075
203;0.33235;0.000525;0.004625;0.212275
204;0.33475;0.00055;0.0049;0.2137
205;0.335175;0.000625;0.005075;0.20005
206;0.3347;0.0006;0.00495;0.197325
207;0.334425;0.000625;0.00525;0.207
208;0.331325;0.000575;0.004925;0.2102
209;0.330725;0.000525;0.004875;0.219425
210;0.334425;0.000575;0.005925;0.23985
211;0.3346;0.000575;0.005725;0.2314
212;0.335175;0.0006;0.00585;0.227575
213;0.334775;0.0006;0.00565;0.22445
214;0.330775;0.000575;0.0052;0.219425
215;0.331;0.00055;0.00555;0.23775
216;0.331225;0.00055;0.005625;0.249575
217;0.33135;0.00055;0.006;0.2618
218;0.331075;0.0005;0.005325;0.254825
219;0.332675;0.00055;0.00525;0.23795
220;0.33205;0.000525;0.00495;0.227075
221;0.332475;0.00055;0.00515;0.22595
222;0.332725;0.0006;0.00555;0.228475
223;0.330575;0.000575;0.005375;0.229575
224;0.3308;0.0006;0.005425;0.22855
225;0.3303;0.000575;0.00485;0.216725
226;0.3308;0.00055;0.004675;0.2103
227;0.3312;0.000525;0.00455;0.20765
228;0.330525;0.0005;0.004325;0.20555
229;0.329975;0.000475;0.0042;0.213525
230;0.33;0.000475;0.0042;0.21705
231;0.33045;0.0005;0.00475;0.23105
232;0.331625;0.00055;0.005575;0.2484
233;0.332675;0.0006;0.0061;0.243875
234;0.331575;0.000625;0.006275;0.245875
235;0.330275;0.0006;0.00565;0.234675
236;0.3285;0.00055;0.00505;0.2263
237;0.327525;0.000525;0.004825;0.23055
238;0.327525;0.000525;0.004775;0.22905
239;0.3282;0.00055;0.0051;0.233425
240;0.32835;0.00055;0.005125;0.2356
241;0.328475;0.000575;0.005525;0.24435
242;0.32785;0.00055;0.00545;0.252225
243;0.327225;0.00055;0.005475;0.25455
244;0.32895;0.000575;0.005975;0.258425
245;0.328175;0.00055;0.006;0.27045
246;0.3297;0.0006;0.00655;0.27235
247;0.329675;0.000625;0.006925;0.2764
248;0.3276;0.0006;0.006775;0.281725
249;0.32735;0.000625;0.00695;0.2778
250;0.3263;0.000625;0.0073;0.286925
251;0.3261;0.000625;0.007375;0.2918
252;0.3263;0.000675;0.00785;0.291225
253;0.32655;0.000675;0.008;0.295775
254;0.326825;0.0007;0.0085;0.3022
255;0.32755;0.000725;0.00905;0.3078
256;0.32695;0.000725;0.00945;0.328025
257;0.32675;0.000725;0.00995;0.34155
258;0.3277;0.00075;0.01025;0.341625
259;0.326425;0.000725;0.0104;0.3527
260;0.32655;0.00075;0.0108;0.350925
261;0.326775;0.0008;0.011275;0.346025
262;0.3245;0.00075;0.0108;0.3563
263;0.32715;0.0008;0.011225;0.353
264;0.326725;0.0008;0.011325;0.35325
265;0.326325;0.0008;0.011425;0.3535
266;0.3265;0.00085;0.01225;0.349525
267;0.324175;0.00085;0.01235;0.352
268;0.323775;0.00085;0.012525;0.363725
269;0.325375;0.000875;0.012875;0.36145
270;0.32545;0.000875;0.013025;0.3642
271;0.3244;0.000875;0.0134;0.369275
272;0.3261;0.00095;0.014175;0.356025
273;0.323875;0.000975;0.014675;0.363575
274;0.322925;0.001;0.015025;0.369875
275;0.32365;0.001025;0.01515;0.3663
276;0.322025;0.000975;0.0148;0.3725
277;0.32185;0.00095;0.014525;0.373675
278;0.322975;0.000975;0.014825;0.37165
279;0.3223;0.000975;0.0151;0.380325
280;0.32225;0.000975;0.015225;0.388175
281;0.322275;0.000975;0.0156;0.4002
282;0.3215;0.00095;0.01555;0.40715
283;0.320825;0.000925;0.015475;0.416675
284;0.321425;0.000975;0.0161;0.41145
285;0.321475;0.000975;0.016;0.40625
286;0.321525;0.001;0.016325;0.40505
287;0.3218;0.00105;0.0171;0.400675
288;0.322;0.001075;0.0176;0.406375
289;0.321725;0.0011;0.017975;0.408675
290;0.3211;0.0011;0.018225;0.413475
291;0.320425;0.001075;0.018475;0.42655
292;0.320825;0.0011;0.018975;0.42335
293;0.320975;0.00115;0.019775;0.422
294;0.321;0.001225;0.020875;0.41935
295;0.321825;0.00135;0.02205;0.405325
296;0.31965;0.00135;0.02265;0.41515
297;0.3187;0.001375;0.0234;0.42165


==> data/gnn_training/generalized_fold/lr.csv <==
epoch;loss;R;C;A
1;5.9693;0.226;0.22905;0.026675
2;3.242625;0.1219;0.1319;0.029325
3;2.1849;0.06755;0.08085;0.032225
4;1.61615;0.0394;0.05205;0.03395
5;1.247725;0.030075;0.040825;0.0341
6;1.088475;0.033275;0.042175;0.032575
7;1.0123;0.0429;0.051725;0.030825
8;0.972425;0.0574;0.070125;0.030425
9;0.938225;0.073825;0.094675;0.03145
10;0.91665;0.08985;0.123575;0.033725
11;0.904;0.1049;0.156975;0.0369
12;0.890225;0.119175;0.194025;0.040275
13;0.877825;0.12995;0.226075;0.04325
14;0.86995;0.1374;0.2524;0.04585
15;0.86215;0.144025;0.271775;0.047225
16;0.856175;0.14845;0.283925;0.047875
17;0.85215;0.15125;0.2916;0.04825
18;0.845775;0.1524;0.294825;0.048425
19;0.837175;0.150425;0.2937;0.048875
20;0.82935;0.147525;0.291625;0.049475
21;0.8203;0.14165;0.2881;0.051
22;0.80805;0.135575;0.285625;0.052875
23;0.79765;0.128525;0.28335;0.05545
24;0.78665;0.11755;0.275625;0.059075
25;0.773925;0.10525;0.2645;0.063975
26;0.760675;0.093375;0.253225;0.069
27;0.751225;0.080575;0.2394;0.075625
28;0.73695;0.069675;0.2212;0.080075
29;0.72285;0.063625;0.2081;0.0822
30;0.714075;0.05665;0.19315;0.08545
31;0.702325;0.052525;0.183125;0.087725
32;0.693525;0.049525;0.18035;0.0917
33;0.6862;0.046975;0.182075;0.0972
34;0.6754;0.04495;0.18515;0.103425
35;0.667;0.041475;0.18065;0.110075
36;0.6544;0.0364;0.1688;0.118175
37;0.646275;0.030675;0.1532;0.127125
38;0.6342;0.026175;0.139;0.133825
39;0.625725;0.023825;0.13295;0.1397
40;0.618275;0.022475;0.130675;0.145875
41;0.6073;0.020825;0.12665;0.1536
42;0.600325;0.0195;0.126375;0.163675
43;0.586725;0.0181;0.124725;0.17305
44;0.5784;0.017225;0.126025;0.1836
45;0.57065;0.0168;0.127575;0.190975
46;0.565175;0.01635;0.12685;0.194675
47;0.5632;0.01545;0.124175;0.20155
48;0.55815;0.015025;0.122675;0.204825
49;0.55185;0.01445;0.1213;0.2111
50;0.542425;0.013525;0.118525;0.220125
51;0.5355;0.0132;0.120125;0.228775
52;0.52985;0.0127;0.120225;0.237325
53;0.523575;0.0122;0.119875;0.2467
54;0.522775;0.01175;0.1201;0.256475
55;0.515575;0.0113;0.118175;0.26225
56;0.512325;0.0106;0.115725;0.2733
57;0.510225;0.01035;0.116;0.2803
58;0.505375;0.0103;0.117225;0.284675
59;0.50305;0.01015;0.11895;0.293125
60;0.496325;0.010875;0.12455;0.2879
61;0.491075;0.010875;0.125025;0.2889
62;0.488075;0.010575;0.123225;0.2937
63;0.482625;0.01035;0.122975;0.300375
64;0.48005;0.009775;0.121175;0.31095
65;0.476125;0.009375;0.120725;0.324
66;0.470575;0.008875;0.117875;0.334
67;0.467775;0.008325;0.11405;0.345475
68;0.46595;0.00775;0.111275;0.3593
69;0.462425;0.00775;0.111925;0.36155
70;0.4567;0.0079;0.11555;0.366675
71;0.454375;0.0084;0.1212;0.36135
72;0.447325;0.0084;0.121675;0.3625
73;0.443525;0.008525;0.123525;0.36225
74;0.44305;0.008875;0.12665;0.35715
75;0.4411;0.008725;0.125875;0.36155
76;0.440925;0.0087;0.12655;0.36455
77;0.43935;0.008225;0.123175;0.376375
78;0.436225;0.0076;0.1186;0.3902
79;0.430375;0.0072;0.114925;0.397725
80;0.426725;0.006825;0.110675;0.404475
81;0.422675;0.006725;0.109375;0.406775
82;0.41945;0.006575;0.1082;0.411725
83;0.41735;0.006625;0.1096;0.414325
84;0.41515;0.00705;0.11485;0.40875
85;0.41185;0.00745;0.11965;0.4029
86;0.40975;0.007875;0.124025;0.395075
87;0.406375;0.00745;0.12005;0.408375
88;0.402625;0.007;0.1164;0.420725
89;0.400625;0.0067;0.1137;0.4273
90;0.39715;0.00625;0.109575;0.437725
91;0.394575;0.00635;0.11005;0.433
92;0.393525;0.00665;0.11225;0.42325
93;0.3929;0.00655;0.111075;0.4249
94;0.391725;0.006675;0.111925;0.42065
95;0.39005;0.00665;0.11145;0.419625
96;0.386675;0.006875;0.113875;0.415975
97;0.3839;0.006925;0.113975;0.41345
98;0.3811;0.007375;0.118425;0.4051
99;0.3801;0.008075;0.125525;0.3905
100;0.3791;0.007875;0.123325;0.39395
101;0.37655;0.0081;0.125675;0.389425
102;0.3747;0.008175;0.125025;0.3844
103;0.372825;0.008075;0.1239;0.384625
104;0.36985;0.008425;0.12555;0.373975
105;0.36775;0.008425;0.124;0.369775
106;0.36585;0.008575;0.12455;0.36495
107;0.364625;0.009075;0.127375;0.3535
108;0.364675;0.009025;0.126725;0.35295
109;0.362925;0.009025;0.126975;0.3529
110;0.36135;0.009225;0.128275;0.349275
111;0.3593;0.0094;0.1283;0.343575
112;0.3562;0.009775;0.1299;0.3352
113;0.355475;0.01095;0.13655;0.31305
114;0.3546;0.010925;0.134325;0.308525
115;0.353375;0.0106;0.131075;0.310975
116;0.35265;0.010375;0.1288;0.312325
117;0.351025;0.00955;0.123175;0.3234
118;0.348975;0.008975;0.11945;0.33395
119;0.347925;0.0094;0.1217;0.3264
120;0.347025;0.0093;0.121125;0.328025
121;0.346275;0.009825;0.12405;0.318725
122;0.345225;0.009925;0.124575;0.3166
123;0.34355;0.00995;0.12475;0.316275
124;0.341825;0.01045;0.12805;0.309
125;0.3407;0.009675;0.1227;0.32065
126;0.3397;0.01025;0.1273;0.312375
127;0.338625;0.009725;0.122925;0.317525
128;0.33735;0.009575;0.12075;0.316375
129;0.33475;0.009675;0.120225;0.311475
130;0.33325;0.00975;0.11925;0.307525
131;0.332425;0.00985;0.11985;0.305625
132;0.332425;0.010275;0.1219;0.2995
133;0.333375;0.010475;0.1227;0.294375
134;0.33275;0.0103;0.1201;0.29295
135;0.332;0.01045;0.121075;0.290725
136;0.331675;0.0098;0.117625;0.30035
137;0.329525;0.0095;0.1166;0.308725
138;0.32815;0.00905;0.113775;0.3159
139;0.32745;0.009125;0.11275;0.3116
140;0.324725;0.008525;0.1085;0.323
141;0.32335;0.008375;0.107025;0.32415
142;0.322075;0.008425;0.10865;0.326675
143;0.32085;0.007825;0.10585;0.338975
144;0.320325;0.0077;0.104375;0.340025
145;0.3188;0.007875;0.10605;0.338325
146;0.318075;0.008375;0.108575;0.328825
147;0.317075;0.009;0.11245;0.31835
148;0.315975;0.009475;0.1157;0.307925
149;0.31585;0.00925;0.113875;0.3122
150;0.315025;0.008275;0.10755;0.330875
151;0.312775;0.00765;0.103675;0.34135
152;0.31155;0.00735;0.102025;0.34865
153;0.3112;0.006975;0.0996;0.359475
154;0.311125;0.007225;0.100375;0.350375
155;0.3109;0.0066;0.0954;0.364625
156;0.309775;0.0063;0.092675;0.3715
157;0.3083;0.0065;0.093825;0.3639
158;0.307175;0.0062;0.091675;0.370475
159;0.3068;0.00635;0.09285;0.365075
160;0.3066;0.0065;0.094775;0.362575
161;0.306375;0.0067;0.096575;0.359625
162;0.305675;0.0072;0.101275;0.3533
163;0.3047;0.0078;0.106825;0.3444
164;0.304025;0.0079;0.107675;0.342775
165;0.302975;0.007875;0.107425;0.34235
166;0.3027;0.00775;0.106525;0.344425
167;0.302;0.007425;0.104;0.350875
168;0.30125;0.007775;0.1066;0.34405
169;0.3005;0.0078;0.107025;0.344575
170;0.29925;0.007625;0.105775;0.34835
171;0.2987;0.00785;0.10715;0.3424
172;0.298025;0.007475;0.104325;0.350075
173;0.296925;0.007375;0.1038;0.353025
174;0.29665;0.007625;0.1055;0.34775
175;0.296675;0.00755;0.10475;0.34915
176;0.296275;0.007875;0.107;0.341825
177;0.296925;0.0081;0.10845;0.336325
178;0.2967;0.008;0.1074;0.33695
179;0.2964;0.0078;0.10575;0.340525
180;0.29625;0.00755;0.10385;0.3455
181;0.295975;0.007375;0.102225;0.3478
182;0.2951;0.007225;0.1013;0.350875
183;0.293525;0.00715;0.1015;0.35545
184;0.2922;0.007175;0.102125;0.355575
185;0.29155;0.00735;0.103975;0.354325
186;0.29125;0.007375;0.1047;0.3557
187;0.291175;0.0076;0.10665;0.351025
188;0.291075;0.0076;0.1067;0.352125
189;0.290125;0.007625;0.107125;0.352
190;0.289775;0.007625;0.107;0.35205
191;0.289225;0.0074;0.105425;0.3572
192;0.28915;0.007575;0.1068;0.352725
193;0.28925;0.007725;0.1077;0.3499
194;0.288625;0.007975;0.109975;0.346025
195;0.28825;0.008225;0.111625;0.34015
196;0.287325;0.008275;0.112275;0.340725
197;0.286575;0.00815;0.111725;0.34405
198;0.286025;0.008175;0.11205;0.344275
199;0.285975;0.008175;0.112325;0.34515
200;0.286325;0.008075;0.1116;0.346375
201;0.28635;0.0081;0.111675;0.34485
202;0.286125;0.008;0.111075;0.346475
203;0.285025;0.00815;0.112475;0.344175
204;0.284525;0.008275;0.1135;0.342775
205;0.283675;0.008475;0.115375;0.3411
206;0.283025;0.008525;0.11595;0.3408
207;0.283075;0.008675;0.117375;0.338725
208;0.28325;0.008875;0.11895;0.33555
209;0.283025;0.00855;0.1165;0.340925
210;0.2827;0.008375;0.115025;0.344475
211;0.2824;0.00795;0.1115;0.351625
212;0.281225;0.007625;0.109125;0.357925
213;0.2803;0.007575;0.108775;0.359675
214;0.279325;0.0079;0.111475;0.354575
215;0.278575;0.0081;0.113425;0.351725
216;0.2791;0.00805;0.1132;0.35335
217;0.27905;0.0082;0.1146;0.35055
218;0.279275;0.00795;0.1128;0.355475
219;0.2785;0.0078;0.11175;0.359175
220;0.2769;0.0077;0.11135;0.36225
221;0.275775;0.007575;0.11085;0.366225
222;0.2745;0.007675;0.11255;0.366275
223;0.273775;0.008;0.1158;0.362
224;0.273325;0.0083;0.1191;0.358225
225;0.27315;0.00845;0.12095;0.3577
226;0.272975;0.0085;0.121675;0.357725
227;0.2732;0.00865;0.123325;0.35705
228;0.2724;0.008525;0.122075;0.358875
229;0.272475;0.0088;0.12485;0.35555
230;0.272275;0.0089;0.125825;0.355
231;0.27125;0.00875;0.12485;0.35735
232;0.270725;0.00885;0.126;0.357025
233;0.2697;0.008625;0.12395;0.35975
234;0.268975;0.008525;0.123325;0.361775
235;0.26875;0.008425;0.122775;0.364675
236;0.26845;0.00855;0.12445;0.36425
237;0.26795;0.00845;0.12385;0.366875
238;0.267275;0.00845;0.1244;0.3683
239;0.2666;0.008625;0.1266;0.36715
240;0.266125;0.00865;0.12695;0.366775
241;0.26615;0.008975;0.130075;0.362075
242;0.26695;0.009275;0.13315;0.35855
243;0.266775;0.009075;0.130875;0.360675
244;0.26665;0.0092;0.13205;0.35895
245;0.26685;0.00955;0.13575;0.356225
246;0.26585;0.009675;0.137075;0.355325
247;0.265525;0.01005;0.141075;0.351175
248;0.2651;0.00985;0.1398;0.355975
249;0.263475;0.00965;0.13835;0.359225
250;0.262825;0.009475;0.13665;0.36155
251;0.2625;0.0095;0.136725;0.3612
252;0.262225;0.009625;0.138125;0.35955
253;0.2618;0.009725;0.138925;0.35805
254;0.2619;0.009825;0.140175;0.356825
255;0.261175;0.0097;0.1391;0.35865
256;0.260475;0.009675;0.138525;0.35805
257;0.2603;0.00935;0.135225;0.36155
258;0.25995;0.009325;0.134925;0.36205
259;0.259925;0.0094;0.135975;0.362025
260;0.259775;0.0097;0.13905;0.359225
261;0.25955;0.009875;0.141375;0.35875
262;0.2588;0.0097;0.14015;0.361825
263;0.258225;0.010025;0.143475;0.358175
264;0.257975;0.010125;0.1447;0.3577
265;0.25755;0.010275;0.146125;0.35585
266;0.25725;0.010525;0.14825;0.35225
267;0.257525;0.01055;0.148525;0.35255
268;0.2571;0.010225;0.14555;0.356225
269;0.2568;0.010125;0.144275;0.3569
270;0.256325;0.0101;0.144025;0.357225
271;0.2554;0.009775;0.141025;0.360525
272;0.254825;0.010025;0.14355;0.3583
273;0.25425;0.009925;0.142775;0.3602
274;0.254225;0.009825;0.1421;0.361975
275;0.253975;0.009875;0.1429;0.36245
276;0.2541;0.009575;0.1399;0.3659
277;0.253975;0.0097;0.141725;0.365475
278;0.2534;0.009575;0.1405;0.367325
279;0.25365;0.00955;0.139925;0.366875
280;0.253425;0.009725;0.1416;0.3645
281;0.253575;0.009575;0.13965;0.36525
282;0.2534;0.009825;0.1421;0.3619
283;0.25285;0.010025;0.14465;0.360825
284;0.252375;0.01015;0.1463;0.360425
285;0.251975;0.010275;0.1476;0.3588
286;0.2517;0.010075;0.145675;0.36155
287;0.25195;0.00975;0.141875;0.3637
288;0.25175;0.0097;0.139875;0.360325
289;0.25135;0.009925;0.14235;0.35895
290;0.2513;0.010025;0.143325;0.358
291;0.250375;0.010075;0.143975;0.3581
292;0.24995;0.00985;0.1429;0.3642
293;0.2503;0.00945;0.138975;0.369175
294;0.24975;0.009575;0.14045;0.368475
295;0.249725;0.009575;0.140825;0.37
296;0.249325;0.009775;0.143025;0.368125
297;0.2483;0.0098;0.1433;0.36725


==> data/gnn_training/generalized_fold/original.csv <==
Using: generalized_fold
Size of dataset: 71
1364124 33923 454927 11054 454679 11140
Training GCN
epoch;loss;tn-t;fp-t;fn-t;tp-t;tn-v;fp-v;fn-v;tp-v;tn-e;fp-e;fn-e;tp-e;A;C;R
1;42.5662;435054;895147;5602;28321;145670;298203;1852;9202;145486;298053;1928;9212;0.8269;0.0300;0.6758
2;17.4512;911603;418598;17962;15961;304483;139390;5825;5229;304290;139249;5938;5202;0.4670;0.0360;0.3177
3;8.9267;1160700;169501;28402;5521;387386;56487;9226;1828;386818;56721;9349;1791;0.1608;0.0306;0.1287
4;5.2406;1244147;86054;32090;1833;415032;28841;10436;618;414635;28904;10551;589;0.0529;0.0200;0.0649
5;3.6118;1276621;53580;33137;786;425805;18068;10778;276;425572;17967;10870;270;0.0242;0.0148;0.0401
6;2.7208;1294211;35990;33550;373;431615;12258;10914;140;431526;12013;11002;138;0.0124;0.0114;0.0267
7;2.0896;1301251;28950;33652;271;433961;9912;10951;103;433847;9692;11031;109;0.0098;0.0111;0.0216
8;1.8452;1305418;24783;33703;220;435410;8463;10970;84;435292;8247;11051;89;0.0080;0.0107;0.0183
9;1.8125;1309153;21048;33742;181;436644;7229;10983;71;436503;7036;11067;73;0.0066;0.0103;0.0156
10;1.6372;1311671;18530;33763;160;437500;6373;10995;59;437270;6269;11073;67;0.0060;0.0106;0.0139
11;1.5885;1313045;17156;33773;150;437971;5902;10998;56;437735;5804;11076;64;0.0057;0.0109;0.0129
12;1.4901;1314222;15979;33785;138;438389;5484;10997;57;438157;5382;11075;65;0.0058;0.0119;0.0120
13;1.4789;1315099;15102;33792;131;438694;5179;10997;57;438425;5114;11079;61;0.0055;0.0118;0.0114
14;1.4311;1314698;15503;33784;139;438573;5300;10991;63;438278;5261;11075;65;0.0058;0.0122;0.0117
15;1.4329;1314880;15321;33773;150;438621;5252;10982;72;438321;5218;11075;65;0.0058;0.0123;0.0116
16;1.3858;1314899;15302;33767;156;438644;5229;10980;74;438342;5197;11072;68;0.0061;0.0129;0.0116
17;1.3978;1315655;14546;33765;158;438877;4996;10976;78;438604;4935;11074;66;0.0059;0.0132;0.0110
18;1.3534;1316406;13795;33772;151;439142;4731;10976;78;438834;4705;11075;65;0.0058;0.0136;0.0105
19;1.3567;1316343;13858;33753;170;439127;4746;10967;87;438841;4698;11062;78;0.0070;0.0163;0.0105
20;1.3206;1316484;13717;33729;194;439207;4666;10960;94;438901;4638;11052;88;0.0079;0.0186;0.0104
21;1.3080;1316540;13661;33708;215;439269;4604;10954;100;438940;4599;11048;92;0.0083;0.0196;0.0103
22;1.3196;1317154;13047;33721;202;439441;4432;10956;98;439129;4410;11051;89;0.0080;0.0198;0.0099
23;1.2638;1316502;13699;33665;258;439262;4611;10935;119;438915;4624;11035;105;0.0094;0.0222;0.0104
24;1.2657;1316934;13267;33684;239;439370;4503;10944;110;439033;4506;11049;91;0.0082;0.0198;0.0101
25;1.2745;1317780;12421;33723;200;439691;4182;10957;97;439323;4216;11059;81;0.0073;0.0189;0.0095
26;1.2467;1319279;10922;33799;124;440202;3671;10992;62;439829;3710;11077;63;0.0057;0.0167;0.0083
27;1.1851;1319656;10545;33813;110;440328;3545;11009;45;439937;3602;11085;55;0.0049;0.0150;0.0080
28;1.1751;1319054;11147;33801;122;440135;3738;11004;50;439711;3828;11073;67;0.0060;0.0172;0.0086
29;1.1476;1319235;10966;33814;109;440218;3655;11014;40;439798;3741;11091;49;0.0044;0.0129;0.0083
30;1.1321;1318298;11903;33789;134;439903;3970;11007;47;439466;4073;11078;62;0.0056;0.0150;0.0091
31;1.1249;1317252;12949;33764;159;439522;4351;11000;54;439111;4428;11074;66;0.0059;0.0147;0.0099
32;1.1083;1316398;13803;33757;166;439242;4631;10996;58;438878;4661;11072;68;0.0061;0.0144;0.0104
33;1.0810;1316279;13922;33749;174;439188;4685;10997;57;438834;4705;11075;65;0.0058;0.0136;0.0105
34;1.0638;1315045;15156;33638;285;438777;5096;10946;108;438449;5090;11025;115;0.0103;0.0221;0.0114
35;1.0370;1316498;13703;33687;236;439289;4584;10957;97;438901;4638;11050;90;0.0081;0.0190;0.0104
36;0.9908;1318995;11206;33787;136;440165;3708;11016;38;439774;3765;11087;53;0.0048;0.0139;0.0084
37;0.9700;1316861;13340;33669;254;439494;4379;10963;91;439052;4487;11040;100;0.0090;0.0218;0.0101
38;0.9487;1318212;11989;33719;204;439915;3958;10978;76;439524;4015;11061;79;0.0071;0.0193;0.0090
39;0.9515;1312779;17422;32881;1042;438115;5758;10705;349;437697;5842;10784;356;0.0320;0.0574;0.0136
40;0.9262;1318259;11942;33296;627;439943;3930;10853;201;439550;3989;10924;216;0.0194;0.0514;0.0092
41;0.9166;1312501;17700;32163;1760;437998;5875;10459;595;437586;5953;10560;580;0.0521;0.0888;0.0144
42;0.9079;1316743;13458;32541;1382;439458;4415;10585;469;439030;4509;10669;471;0.0423;0.0946;0.0110
43;0.8740;1318455;11746;32462;1461;440032;3841;10541;513;439598;3941;10646;494;0.0443;0.1114;0.0098
44;0.8561;1295864;34337;29583;4340;432465;11408;9587;1467;432048;11491;9692;1448;0.1300;0.1119;0.0285
45;0.8547;1295759;34442;29414;4509;432420;11453;9522;1532;431995;11544;9647;1493;0.1340;0.1145;0.0287
46;0.8177;1320887;9314;32199;1724;440907;2966;10445;609;440481;3058;10567;573;0.0514;0.1578;0.0080
47;0.8195;1273712;56489;27737;6186;424898;18975;8949;2105;424591;18948;9051;2089;0.1875;0.0993;0.0463
48;0.8111;1278268;51933;27981;5942;426449;17424;9052;2002;425984;17555;9138;2002;0.1797;0.1024;0.0430
49;0.7643;1298434;31767;29542;4381;433471;10402;9585;1469;432878;10661;9662;1478;0.1327;0.1218;0.0267
50;0.7412;1305066;25135;30154;3769;435646;8227;9775;1279;435143;8396;9871;1269;0.1139;0.1313;0.0213
51;0.7416;1283722;46479;28202;5721;428334;15539;9124;1930;427801;15738;9176;1964;0.1763;0.1109;0.0389
52;0.7320;1283254;46947;28239;5684;428214;15659;9139;1915;427702;15837;9178;1962;0.1761;0.1102;0.0391
53;0.7324;1240988;89213;25805;8118;413927;29946;8333;2721;413634;29905;8399;2741;0.2461;0.0840;0.0718
54;0.7090;1282770;47431;28328;5595;427947;15926;9166;1888;427579;15960;9235;1905;0.1710;0.1066;0.0393
55;0.6911;1254353;75848;26751;7172;418517;25356;8608;2446;418236;25303;8693;2447;0.2197;0.0882;0.0610
56;0.6985;1235037;95164;25841;8082;411962;31911;8347;2707;411637;31902;8398;2742;0.2461;0.0791;0.0762
57;0.7047;1231652;98549;25860;8063;410938;32935;8358;2696;410522;33017;8373;2767;0.2484;0.0773;0.0787
58;0.6809;1214735;115466;25371;8552;405335;38538;8187;2867;405046;38493;8198;2942;0.2641;0.0710;0.0911
59;0.6844;1215308;114893;25563;8360;405523;38350;8244;2810;405202;38337;8282;2858;0.2566;0.0694;0.0906
60;0.6518;1259635;70566;27370;6553;420326;23547;8833;2221;419930;23609;8898;2242;0.2013;0.0867;0.0569
61;0.6406;1222029;108172;25809;8114;407775;36098;8341;2713;407399;36140;8364;2776;0.2492;0.0713;0.0856
62;0.6381;1238927;91274;26548;7375;413411;30462;8570;2484;413022;30517;8613;2527;0.2268;0.0765;0.0727
63;0.6184;1256666;73535;27441;6482;419334;24539;8871;2183;418886;24653;8942;2198;0.1973;0.0819;0.0591
64;0.6050;1253387;76814;27350;6573;418158;25715;8833;2221;417743;25796;8905;2235;0.2006;0.0797;0.0617
65;0.5989;1272519;57682;28452;5471;424618;19255;9194;1860;424292;19247;9219;1921;0.1724;0.0908;0.0466
66;0.5783;1270193;60008;28163;5760;423863;20010;9118;1936;423472;20067;9135;2005;0.1800;0.0908;0.0485
67;0.5878;1254728;75473;27476;6447;418701;25172;8915;2139;418289;25250;8934;2206;0.1980;0.0803;0.0604
68;0.5769;1268810;61391;28234;5689;423547;20326;9140;1914;423045;20494;9163;1977;0.1775;0.0880;0.0494
69;0.5667;1268907;61294;28159;5764;423531;20342;9113;1941;423146;20393;9140;2000;0.1795;0.0893;0.0493
70;0.5539;1278201;52000;28442;5481;426542;17331;9196;1858;426214;17325;9235;1905;0.1710;0.0991;0.0423
71;0.5693;1262653;67548;27838;6085;421476;22397;8991;2063;421013;22526;9034;2106;0.1890;0.0855;0.0542
72;0.5404;1299321;30880;30169;3754;433530;10343;9771;1283;433240;10299;9871;1269;0.1139;0.1097;0.0254
73;0.5259;1291559;38642;29584;4339;430990;12883;9562;1492;430632;12907;9683;1457;0.1308;0.1014;0.0316
74;0.5238;1292285;37916;29512;4411;431207;12666;9528;1526;430860;12679;9664;1476;0.1325;0.1043;0.0311
75;0.5162;1286245;43956;28966;4957;429209;14664;9373;1681;428827;14712;9433;1707;0.1532;0.1040;0.0361
76;0.5037;1309679;20522;30717;3206;437136;6737;9963;1091;436694;6845;10065;1075;0.0965;0.1357;0.0174
77;0.4966;1294518;35683;29477;4446;431974;11899;9518;1536;431614;11925;9665;1475;0.1324;0.1101;0.0295
78;0.5005;1306038;24163;30367;3556;435943;7930;9838;1216;435527;8012;9967;1173;0.1053;0.1277;0.0202
79;0.5033;1287695;42506;29092;4831;429725;14148;9390;1664;429325;14214;9517;1623;0.1457;0.1025;0.0348
80;0.4937;1306388;23813;30413;3510;436050;7823;9870;1184;435554;7985;9978;1162;0.1043;0.1270;0.0201
81;0.4741;1310267;19934;30587;3336;437301;6572;9923;1131;436837;6702;10040;1100;0.0987;0.1410;0.0172
82;0.4747;1298612;31589;29518;4405;433447;10426;9538;1516;433003;10536;9666;1474;0.1323;0.1227;0.0264
83;0.4840;1295626;34575;29386;4537;432394;11479;9490;1564;432007;11532;9629;1511;0.1356;0.1158;0.0287
84;0.4705;1307529;22672;30402;3521;436449;7424;9852;1202;435942;7597;9950;1190;0.1068;0.1354;0.0193
85;0.4655;1308398;21803;30529;3394;436736;7137;9886;1168;436239;7300;9998;1142;0.1025;0.1353;0.0186
86;0.4629;1299805;30396;29743;4180;433828;10045;9643;1411;433389;10150;9763;1377;0.1236;0.1195;0.0254
87;0.4523;1307435;22766;30433;3490;436430;7443;9861;1193;435949;7590;9977;1163;0.1044;0.1329;0.0193
88;0.4544;1305913;24288;30392;3531;435933;7940;9838;1216;435437;8102;9961;1179;0.1058;0.1270;0.0204
89;0.4501;1308165;22036;30482;3441;436681;7192;9873;1181;436207;7332;9998;1142;0.1025;0.1348;0.0186
90;0.4417;1310958;19243;30629;3294;437594;6279;9928;1126;437125;6414;10049;1091;0.0979;0.1454;0.0165
91;0.4391;1307234;22967;30341;3582;436320;7553;9827;1227;435867;7672;9955;1185;0.1064;0.1338;0.0195
92;0.4326;1316597;13604;31187;2736;439465;4408;10127;927;438983;4556;10215;925;0.0830;0.1688;0.0121
93;0.4339;1306579;23622;30433;3490;436135;7738;9846;1208;435661;7878;9963;1177;0.1057;0.1300;0.0199
94;0.4360;1306335;23866;30447;3476;435997;7876;9855;1199;435562;7977;9968;1172;0.1052;0.1281;0.0201
95;0.4285;1316444;13757;31470;2453;439320;4553;10221;833;438887;4652;10323;817;0.0733;0.1494;0.0120
96;0.4233;1311594;18607;31194;2729;437686;6187;10107;947;437275;6264;10226;914;0.0820;0.1273;0.0158
97;0.4212;1308254;21947;31084;2839;436587;7286;10065;989;436137;7402;10204;936;0.0840;0.1123;0.0183
98;0.4156;1312378;17823;31249;2674;437954;5919;10125;929;437521;6018;10246;894;0.0803;0.1293;0.0152
99;0.4201;1313923;16278;31362;2561;438471;5402;10165;889;438053;5486;10276;864;0.0776;0.1361;0.0140
100;0.4208;1308014;22187;31192;2731;436510;7363;10107;947;436018;7521;10224;916;0.0822;0.1086;0.0186
101;0.4095;1314682;15519;31690;2233;438707;5166;10284;770;438292;5247;10399;741;0.0665;0.1237;0.0132
102;0.4176;1312182;18019;31673;2250;437859;6014;10297;757;437484;6055;10402;738;0.0662;0.1086;0.0149
103;0.3998;1317329;12872;32142;1781;439572;4301;10447;607;439090;4449;10558;582;0.0522;0.1157;0.0111
104;0.4068;1308659;21542;31440;2483;436626;7247;10200;854;436257;7282;10301;839;0.0753;0.1033;0.0179
105;0.4025;1313104;17097;31830;2093;438169;5704;10349;705;437751;5788;10453;687;0.0617;0.1061;0.0142
106;0.4177;1306496;23705;31167;2756;435939;7934;10093;961;435547;7992;10209;931;0.0836;0.1043;0.0196
107;0.4001;1317851;12350;32083;1840;439706;4167;10409;645;439284;4255;10530;610;0.0548;0.1254;0.0107
108;0.3949;1318163;12038;32086;1837;439795;4078;10410;644;439410;4129;10532;608;0.0546;0.1284;0.0104
109;0.3971;1316222;13979;32063;1860;439185;4688;10412;642;438765;4774;10526;614;0.0551;0.1140;0.0119
110;0.3981;1319076;11125;31889;2034;440127;3746;10331;723;439683;3856;10466;674;0.0605;0.1488;0.0100
111;0.3929;1318609;11592;32259;1664;439961;3912;10482;572;439521;4018;10593;547;0.0491;0.1198;0.0100
112;0.3962;1310666;19535;31635;2288;437331;6542;10267;787;436912;6627;10386;754;0.0677;0.1022;0.0162
113;0.3947;1318669;11532;32426;1497;439942;3931;10539;515;439565;3974;10669;471;0.0423;0.1060;0.0098
114;0.3886;1320651;9550;32675;1248;440640;3233;10623;431;440227;3312;10743;397;0.0356;0.1070;0.0082
115;0.3888;1315150;15051;32149;1774;438855;5018;10443;611;438404;5135;10561;579;0.0520;0.1013;0.0126
116;0.3923;1312359;17842;31934;1989;437918;5955;10364;690;437488;6051;10483;657;0.0590;0.0979;0.0148
117;0.3941;1312670;17531;31866;2057;437991;5882;10321;733;437571;5968;10458;682;0.0612;0.1026;0.0146
118;0.3938;1319949;10252;32406;1517;440391;3482;10523;531;439988;3551;10642;498;0.0447;0.1230;0.0089
119;0.3819;1319117;11084;32398;1525;440129;3744;10515;539;439729;3810;10639;501;0.0450;0.1162;0.0095
120;0.3875;1317004;13197;32419;1504;439439;4434;10535;519;439027;4512;10670;470;0.0422;0.0943;0.0110
121;0.3849;1320111;10090;32760;1163;440512;3361;10663;391;440070;3469;10760;380;0.0341;0.0987;0.0085
122;0.3796;1319391;10810;32727;1196;440280;3593;10651;403;439821;3718;10757;383;0.0344;0.0934;0.0090
123;0.3780;1321328;8873;32898;1025;440900;2973;10718;336;440471;3068;10804;336;0.0302;0.0987;0.0075
124;0.3738;1322008;8193;32949;974;441113;2760;10732;322;440686;2853;10821;319;0.0286;0.1006;0.0070
125;0.3815;1316089;14112;32448;1475;439161;4712;10542;512;438734;4805;10670;470;0.0422;0.0891;0.0116
126;0.3804;1320065;10136;32750;1173;440507;3366;10656;398;440074;3465;10766;374;0.0336;0.0974;0.0084
127;0.3796;1318852;11349;32670;1253;440099;3774;10629;425;439632;3907;10738;402;0.0361;0.0933;0.0095
128;0.3743;1319764;10437;32720;1203;440389;3484;10641;413;439948;3591;10758;382;0.0343;0.0961;0.0087
129;0.3732;1321195;9006;32796;1127;440837;3036;10659;395;440430;3109;10786;354;0.0318;0.1022;0.0076
130;0.3699;1320673;9528;32864;1059;440672;3201;10694;360;440245;3294;10801;339;0.0304;0.0933;0.0080
131;0.3680;1323953;6248;33013;910;441755;2118;10744;310;441346;2193;10853;287;0.0258;0.1157;0.0055
132;0.3684;1323498;6703;32891;1032;441582;2291;10699;355;441208;2331;10824;316;0.0284;0.1194;0.0058
133;0.3686;1321924;8277;32827;1096;441086;2787;10675;379;440650;2889;10804;336;0.0302;0.1042;0.0071
134;0.3638;1324884;5317;32856;1067;442064;1809;10680;374;441698;1841;10806;334;0.0300;0.1536;0.0048
135;0.3658;1323261;6940;32792;1131;441510;2363;10646;408;441150;2389;10768;372;0.0334;0.1347;0.0061
136;0.3630;1325991;4210;33230;693;442446;1427;10807;247;442071;1468;10921;219;0.0197;0.1298;0.0037
137;0.3566;1326641;3560;33230;693;442675;1198;10814;240;442269;1270;10929;211;0.0189;0.1425;0.0033
138;0.3644;1321643;8558;32639;1284;440988;2885;10595;459;440583;2956;10724;416;0.0373;0.1234;0.0074
139;0.3647;1324318;5883;33127;796;441865;2008;10766;288;441507;2032;10888;252;0.0226;0.1103;0.0050
140;0.3563;1324475;5726;33058;865;441948;1925;10759;295;441587;1952;10876;264;0.0237;0.1191;0.0049
141;0.3619;1323543;6658;32839;1084;441660;2213;10656;398;441270;2269;10791;349;0.0313;0.1333;0.0058
142;0.3596;1326532;3669;33253;670;442644;1229;10812;242;442255;1284;10928;212;0.0190;0.1417;0.0033
143;0.3621;1325473;4728;32896;1027;442313;1560;10662;392;441906;1633;10794;346;0.0311;0.1748;0.0044
144;0.3596;1326275;3926;33115;808;442563;1310;10761;293;442162;1377;10876;264;0.0237;0.1609;0.0036
145;0.3567;1325831;4370;33157;766;442427;1446;10772;282;441986;1553;10898;242;0.0217;0.1348;0.0039
146;0.3532;1326804;3397;33262;661;442760;1113;10818;236;442360;1179;10936;204;0.0183;0.1475;0.0030
147;0.3477;1328086;2115;33319;604;443176;697;10836;218;442807;732;10943;197;0.0177;0.2121;0.0020
148;0.3508;1327984;2217;33227;696;443133;740;10795;259;442786;753;10905;235;0.0211;0.2379;0.0022
149;0.3533;1327374;2827;33205;718;442925;948;10780;274;442566;973;10904;236;0.0212;0.1952;0.0027
150;0.3507;1329071;1130;33546;377;443469;404;10916;138;443138;401;11018;122;0.0110;0.2333;0.0012
151;0.3441;1328151;2050;33433;490;443163;710;10879;175;442810;729;10982;158;0.0142;0.1781;0.0020
152;0.3452;1328023;2178;33372;551;443109;764;10851;203;442779;760;10961;179;0.0161;0.1906;0.0021
153;0.3463;1327493;2708;33301;622;442941;932;10827;227;442605;934;10935;205;0.0184;0.1800;0.0025
154;0.3461;1327470;2731;33443;480;442942;931;10877;177;442593;946;10983;157;0.0141;0.1423;0.0024
155;0.3429;1328642;1559;33557;366;443325;548;10926;128;443021;518;11020;120;0.0108;0.1881;0.0014
156;0.3445;1327658;2543;33481;442;443013;860;10888;166;442669;870;10996;144;0.0129;0.1420;0.0022
157;0.3434;1328356;1845;33560;363;443238;635;10917;137;442929;610;11019;121;0.0109;0.1655;0.0016
158;0.3431;1327967;2234;33505;418;443108;765;10901;153;442790;749;11006;134;0.0120;0.1518;0.0019
159;0.3412;1328660;1541;33591;332;443335;538;10929;125;443035;504;11030;110;0.0099;0.1792;0.0014
160;0.3382;1328990;1211;33523;400;443424;449;10909;145;443114;425;11012;128;0.0115;0.2315;0.0012
161;0.3504;1328145;2056;33286;637;443168;705;10812;242;442865;674;10918;222;0.0199;0.2478;0.0020
162;0.3455;1328450;1751;33367;556;443264;609;10855;199;442947;592;10950;190;0.0171;0.2430;0.0017
163;0.3407;1329655;546;33663;260;443669;204;10950;104;443347;192;11051;89;0.0080;0.3167;0.0006
164;0.3410;1328676;1525;33483;440;443341;532;10896;158;443018;521;10992;148;0.0133;0.2212;0.0015
165;0.3397;1329169;1032;33602;321;443508;365;10934;120;443184;355;11037;103;0.0092;0.2249;0.0010
166;0.3402;1328689;1512;33422;501;443346;527;10870;184;443025;514;10960;180;0.0162;0.2594;0.0015
167;0.3379;1329285;916;33662;261;443556;317;10952;102;443232;307;11056;84;0.0075;0.2148;0.0009
168;0.3366;1329001;1200;33548;375;443463;410;10919;135;443137;402;11019;121;0.0109;0.2314;0.0012
169;0.3374;1329174;1027;33604;319;443518;355;10933;121;443192;347;11037;103;0.0092;0.2289;0.0010
170;0.3438;1328801;1400;33522;401;443393;480;10903;151;443072;467;11009;131;0.0118;0.2191;0.0013
171;0.3361;1329510;691;33642;281;443622;251;10948;106;443284;255;11048;92;0.0083;0.2651;0.0008
172;0.3508;1329110;1091;33399;524;443482;391;10848;206;443153;386;10945;195;0.0175;0.3356;0.0013
173;0.3386;1329404;797;33627;296;443586;287;10939;115;443253;286;11046;94;0.0084;0.2474;0.0008
174;0.3380;1329332;869;33466;457;443565;308;10895;159;443213;326;10977;163;0.0146;0.3333;0.0011
175;0.3375;1329549;652;33666;257;443647;226;10952;102;443308;231;11055;85;0.0076;0.2690;0.0007
176;0.3364;1329394;807;33662;261;443589;284;10951;103;443260;279;11053;87;0.0078;0.2377;0.0008
177;0.3325;1329579;622;33717;206;443659;214;10974;80;443322;217;11068;72;0.0065;0.2491;0.0006
178;0.3421;1329048;1153;33627;296;443469;404;10937;117;443166;373;11035;105;0.0094;0.2197;0.0011
179;0.3351;1329187;1014;33694;229;443539;334;10961;93;443205;334;11061;79;0.0071;0.1913;0.0009
180;0.3325;1329459;742;33708;215;443622;251;10969;85;443289;250;11060;80;0.0072;0.2424;0.0007
181;0.3338;1329343;858;33679;244;443591;282;10959;95;443248;291;11055;85;0.0076;0.2261;0.0008
182;0.3331;1329350;851;33711;212;443596;277;10970;84;443255;284;11065;75;0.0067;0.2089;0.0008
183;0.3418;1329076;1125;33653;270;443485;388;10945;109;443176;363;11041;99;0.0089;0.2143;0.0010
184;0.3332;1329485;716;33749;174;443635;238;10983;71;443297;242;11076;64;0.0057;0.2092;0.0007
185;0.3319;1329546;655;33748;175;443644;229;10983;71;443307;232;11079;61;0.0055;0.2082;0.0006
186;0.3528;1329137;1064;33679;244;443518;355;10956;98;443193;346;11053;87;0.0078;0.2009;0.0010
187;0.3322;1329250;951;33683;240;443554;319;10958;96;443225;314;11051;89;0.0080;0.2208;0.0009
188;0.3311;1329682;519;33735;188;443684;189;10979;75;443350;189;11069;71;0.0064;0.2731;0.0006
189;0.3338;1329540;661;33655;268;443624;249;10946;108;443303;236;11044;96;0.0086;0.2892;0.0007
190;0.3351;1329437;764;33699;224;443624;249;10967;87;443288;251;11055;85;0.0076;0.2530;0.0007
191;0.3324;1329566;635;33729;194;443642;231;10977;77;443318;221;11065;75;0.0067;0.2534;0.0007
192;0.3469;1329295;906;33605;318;443576;297;10934;120;443238;301;11028;112;0.0101;0.2712;0.0009
193;0.3329;1329602;599;33737;186;443649;224;10980;74;443327;212;11072;68;0.0061;0.2429;0.0006
194;0.3314;1329661;540;33776;147;443678;195;10990;64;443350;189;11088;52;0.0047;0.2158;0.0005
195;0.3330;1329443;758;33723;200;443613;260;10973;81;443287;252;11061;79;0.0071;0.2387;0.0007
196;0.3320;1329521;680;33734;189;443637;236;10978;76;443307;232;11070;70;0.0063;0.2318;0.0007
197;0.3318;1329638;563;33757;166;443668;205;10984;70;443347;192;11079;61;0.0055;0.2411;0.0006
198;0.3312;1329675;526;33759;164;443681;192;10983;71;443356;183;11075;65;0.0058;0.2621;0.0005
199;0.3344;1329568;633;33726;197;443646;227;10975;79;443315;224;11063;77;0.0069;0.2558;0.0007
200;0.3334;1329607;594;33749;174;443659;214;10981;73;443335;204;11077;63;0.0057;0.2360;0.0006
201;0.3330;1329560;641;33741;182;443648;225;10977;77;443323;216;11068;72;0.0065;0.2500;0.0006
202;0.3332;1329511;690;33758;165;443634;239;10982;72;443299;240;11079;61;0.0055;0.2027;0.0007
203;0.3328;1329544;657;33762;161;443644;229;10985;69;443316;223;11082;58;0.0052;0.2064;0.0006
204;0.3314;1329759;442;33788;135;443715;158;10996;58;443385;154;11092;48;0.0043;0.2376;0.0004
205;0.3338;1329593;608;33785;138;443668;205;10991;63;443336;203;11090;50;0.0045;0.1976;0.0006
206;0.3314;1329641;560;33787;136;443678;195;10993;61;443348;191;11090;50;0.0045;0.2075;0.0005
207;0.3424;1329424;777;33728;195;443607;266;10974;80;443279;260;11070;70;0.0063;0.2121;0.0007
208;0.3331;1329480;721;33755;168;443630;243;10983;71;443289;250;11084;56;0.0050;0.1830;0.0007
209;0.3319;1329620;581;33792;131;443677;196;10996;58;443343;196;11095;45;0.0040;0.1867;0.0005
210;0.3303;1329625;576;33763;160;443674;199;10984;70;443343;196;11076;64;0.0057;0.2462;0.0006
211;0.3300;1329645;556;33778;145;443683;190;10989;65;443346;193;11084;56;0.0050;0.2249;0.0005
212;0.3307;1329651;550;33783;140;443684;189;10992;62;443351;188;11087;53;0.0048;0.2199;0.0005
213;0.3467;1329485;716;33688;235;443629;244;10963;91;443291;248;11049;91;0.0082;0.2684;0.0007
214;0.3310;1329594;607;33770;153;443667;206;10984;70;443335;204;11085;55;0.0049;0.2124;0.0006
215;0.3323;1329525;676;33761;162;443637;236;10984;70;443309;230;11079;61;0.0055;0.2096;0.0006
216;0.3291;1329688;513;33797;126;443699;174;10996;58;443367;172;11095;45;0.0040;0.2074;0.0005
217;0.3307;1329570;631;33742;181;443654;219;10976;78;443324;215;11069;71;0.0064;0.2483;0.0006
218;0.3319;1329679;522;33735;188;443693;180;10978;76;443364;175;11070;70;0.0063;0.2857;0.0005
219;0.3332;1329666;535;33751;172;443688;185;10980;74;443351;188;11075;65;0.0058;0.2569;0.0006
220;0.3296;1329684;517;33762;161;443691;182;10984;70;443362;177;11079;61;0.0055;0.2563;0.0005
221;0.3296;1329773;428;33802;121;443731;142;10999;55;443394;145;11099;41;0.0037;0.2204;0.0004
222;0.3383;1329501;700;33746;177;443631;242;10978;76;443299;240;11073;67;0.0060;0.2182;0.0007
223;0.3307;1329664;537;33782;141;443687;186;10989;65;443351;188;11089;51;0.0046;0.2134;0.0005
224;0.3313;1329589;612;33741;182;443664;209;10978;76;443331;208;11070;70;0.0063;0.2518;0.0006
225;0.3306;1329631;570;33768;155;443678;195;10987;67;443342;197;11081;59;0.0053;0.2305;0.0006
226;0.3297;1329591;610;33768;155;443666;207;10986;68;443333;206;11081;59;0.0053;0.2226;0.0006
227;0.3316;1329606;595;33777;146;443670;203;10988;66;443335;204;11086;54;0.0048;0.2093;0.0006
228;0.3293;1329691;510;33791;132;443694;179;10994;60;443364;175;11095;45;0.0040;0.2045;0.0005
229;0.3326;1329628;573;33776;147;443675;198;10990;64;443341;198;11089;51;0.0046;0.2048;0.0005
230;0.3313;1329632;569;33770;153;443675;198;10984;70;443342;197;11087;53;0.0048;0.2120;0.0005
231;0.3289;1329688;513;33793;130;443697;176;10994;60;443364;175;11096;44;0.0039;0.2009;0.0005
232;0.3271;1329820;381;33804;119;443746;127;11002;52;443413;126;11101;39;0.0035;0.2364;0.0004
233;0.3327;1329668;533;33777;146;443689;184;10989;65;443357;182;11089;51;0.0046;0.2189;0.0005
234;0.3331;1329576;625;33713;210;443661;212;10976;78;443326;213;11062;78;0.0070;0.2680;0.0006
235;0.3336;1329555;646;33710;213;443656;217;10975;79;443323;216;11060;80;0.0072;0.2703;0.0007
236;0.3313;1329536;665;33755;168;443647;226;10982;72;443317;222;11078;62;0.0056;0.2183;0.0006
237;0.3283;1329607;594;33762;161;443671;202;10987;67;443338;201;11081;59;0.0053;0.2269;0.0006
238;0.3279;1329677;524;33783;140;443690;183;10992;62;443365;174;11090;50;0.0045;0.2232;0.0005
239;0.3265;1329692;509;33766;157;443696;177;10988;66;443365;174;11086;54;0.0048;0.2368;0.0005
240;0.3274;1329711;490;33776;147;443706;167;10990;64;443370;169;11088;52;0.0047;0.2353;0.0005
241;0.3283;1329613;588;33764;159;443667;206;10984;70;443338;201;11083;57;0.0051;0.2209;0.0006
242;0.3306;1329597;604;33745;178;443662;211;10978;76;443334;205;11075;65;0.0058;0.2407;0.0006
243;0.3271;1329703;498;33764;159;443704;169;10983;71;443370;169;11085;55;0.0049;0.2455;0.0005
244;0.3279;1329640;561;33743;180;443674;199;10970;84;443350;189;11070;70;0.0063;0.2703;0.0006
245;0.3258;1329742;459;33767;156;443717;156;10981;73;443382;157;11087;53;0.0048;0.2524;0.0005
246;0.3281;1329623;578;33744;179;443671;202;10969;85;443341;198;11074;66;0.0059;0.2500;0.0006
247;0.3340;1329542;659;33715;208;443645;228;10960;94;443321;218;11063;77;0.0069;0.2610;0.0006
248;0.3248;1329737;464;33716;207;443714;159;10965;89;443387;152;11069;71;0.0064;0.3184;0.0005
249;0.3319;1329546;655;33694;229;443647;226;10957;97;443317;222;11062;78;0.0070;0.2600;0.0007
250;0.3280;1329518;683;33670;253;443637;236;10947;107;443313;226;11058;82;0.0074;0.2662;0.0007
251;0.3257;1329684;517;33693;230;443698;175;10962;92;443361;178;11070;70;0.0063;0.2823;0.0005
252;0.3238;1329675;526;33673;250;443693;180;10956;98;443357;182;11061;79;0.0071;0.3027;0.0006
253;0.3277;1329539;662;33639;284;443642;231;10942;112;443316;223;11046;94;0.0084;0.2965;0.0007
254;0.3272;1329551;650;33657;266;443641;232;10951;103;443324;215;11054;86;0.0077;0.2857;0.0007
255;0.3265;1329487;714;33636;287;443624;249;10946;108;443305;234;11049;91;0.0082;0.2800;0.0007
256;0.3248;1329663;538;33648;275;443690;183;10947;107;443357;182;11054;86;0.0077;0.3209;0.0006
257;0.3288;1329484;717;33599;324;443622;251;10925;129;443295;244;11024;116;0.0104;0.3222;0.0008
258;0.3301;1329474;727;33605;318;443620;253;10926;128;443292;247;11030;110;0.0099;0.3081;0.0008
259;0.3241;1329630;571;33603;320;443671;202;10929;125;443346;193;11031;109;0.0098;0.3609;0.0007
260;0.3240;1329663;538;33596;327;443681;192;10922;132;443359;180;11032;108;0.0097;0.3750;0.0006
261;0.3326;1329395;806;33543;380;443579;294;10902;152;443268;271;11011;129;0.0116;0.3225;0.0009
262;0.3250;1329561;640;33569;354;443640;233;10915;139;443324;215;11023;117;0.0105;0.3524;0.0007
263;0.3246;1329502;699;33550;373;443626;247;10908;146;443307;232;11013;127;0.0114;0.3538;0.0008
264;0.3249;1329499;702;33544;379;443626;247;10905;149;443305;234;11011;129;0.0116;0.3554;0.0008
265;0.3235;1329640;561;33589;334;443673;200;10924;130;443350;189;11032;108;0.0097;0.3636;0.0007
266;0.3356;1329383;818;33509;414;443591;282;10894;160;443274;265;11004;136;0.0122;0.3392;0.0009
267;0.3229;1329490;711;33533;390;443626;247;10903;151;443299;240;11008;132;0.0118;0.3548;0.0008
268;0.3233;1329477;724;33525;398;443620;253;10901;153;443297;242;11006;134;0.0120;0.3564;0.0008
269;0.3242;1329366;835;33481;442;443586;287;10884;170;443267;272;10995;145;0.0130;0.3477;0.0009
270;0.3263;1329406;795;33506;417;443598;275;10895;159;443278;261;11000;140;0.0126;0.3491;0.0009
271;0.3213;1329575;626;33508;415;443660;213;10894;160;443332;207;11001;139;0.0125;0.4017;0.0008
272;0.3297;1329347;854;33471;452;443578;295;10882;172;443259;280;10991;149;0.0134;0.3473;0.0009
273;0.3245;1329372;829;33480;443;443592;281;10881;173;443269;270;10989;151;0.0136;0.3587;0.0009
274;0.3221;1329406;795;33442;481;443597;276;10873;181;443271;268;10983;157;0.0141;0.3694;0.0009
275;0.3281;1329225;976;33401;522;443533;340;10858;196;443214;325;10966;174;0.0156;0.3487;0.0011
276;0.3208;1329360;841;33407;516;443581;292;10855;199;443257;282;10969;171;0.0154;0.3775;0.0010
277;0.3207;1329400;801;33425;498;443596;277;10862;192;443271;268;10973;167;0.0150;0.3839;0.0010
278;0.3250;1329294;907;33432;491;443555;318;10861;193;443243;296;10977;163;0.0146;0.3551;0.0010
279;0.3216;1329394;807;33460;463;443600;273;10872;182;443274;265;10982;158;0.0142;0.3735;0.0009
280;0.3201;1329452;749;33441;482;443609;264;10869;185;443282;257;10981;159;0.0143;0.3822;0.0009
281;0.3252;1329295;906;33377;546;443565;308;10842;212;443240;299;10960;180;0.0162;0.3758;0.0011
282;0.3223;1329382;819;33394;529;443591;282;10851;203;443265;274;10965;175;0.0157;0.3898;0.0010
283;0.3214;1329480;721;33420;503;443625;248;10864;190;443298;241;10976;164;0.0147;0.4049;0.0009
284;0.3202;1329472;729;33396;527;443629;244;10850;204;443306;233;10964;176;0.0158;0.4303;0.0009
285;0.3221;1329421;780;33382;541;443602;271;10845;209;443276;263;10962;178;0.0160;0.4036;0.0010
286;0.3196;1329478;723;33408;515;443634;239;10858;196;443309;230;10968;172;0.0154;0.4279;0.0009
287;0.3238;1329244;957;33344;579;443544;329;10832;222;443231;308;10948;192;0.0172;0.3840;0.0011
288;0.3204;1329453;748;33400;523;443615;258;10854;200;443291;248;10968;172;0.0154;0.4095;0.0009
289;0.3223;1329337;864;33354;569;443577;296;10842;212;443248;291;10947;193;0.0173;0.3988;0.0011
290;0.3207;1329284;917;33332;591;443563;310;10835;219;443243;296;10934;206;0.0185;0.4104;0.0011
291;0.3246;1329229;972;33302;621;443551;322;10822;232;443227;312;10926;214;0.0192;0.4068;0.0012
292;0.3193;1329427;774;33362;561;443609;264;10845;209;443278;261;10952;188;0.0169;0.4187;0.0010
293;0.3198;1329332;869;33324;599;443586;287;10835;219;443255;284;10936;204;0.0183;0.4180;0.0011
294;0.3180;1329405;796;33306;617;443605;268;10824;230;443287;252;10923;217;0.0195;0.4627;0.0010
295;0.3262;1329092;1109;33236;687;443495;378;10797;257;443176;363;10904;236;0.0212;0.3940;0.0013
296;0.3199;1329221;980;33272;651;443540;333;10807;247;443221;318;10916;224;0.0201;0.4133;0.0012
297;0.3199;1329057;1144;33184;739;443486;387;10771;283;443171;368;10887;253;0.0227;0.4074;0.0014
298;0.3213;1328986;1215;33121;802;443465;408;10757;297;443145;394;10870;270;0.0242;0.4066;0.0015
299;0.3175;1329122;1079;33157;766;443521;352;10762;292;443195;344;10877;263;0.0236;0.4333;0.0013
300;0.3161;1329192;1009;33162;761;443543;330;10774;280;443211;328;10883;257;0.0231;0.4393;0.0013
Training SAGE
epoch;loss;tn-t;fp-t;fn-t;tp-t;tn-v;fp-v;fn-v;tp-v;tn-e;fp-e;fn-e;tp-e;A;C;R
1;1.7754;1329088;890;33680;8;443381;294;11030;3;443681;279;11395;1;0.0001;0.0036;0.0006
2;1.4145;1328690;1288;33624;64;443258;417;11008;25;443545;415;11380;16;0.0014;0.0371;0.0009
3;1.2056;1327859;2119;33442;246;443043;632;10943;90;443270;690;11324;72;0.0063;0.0945;0.0017
4;1.1203;1323783;6195;33021;667;441764;1911;10803;230;441973;1987;11188;208;0.0183;0.0948;0.0048
5;1.0921;1320277;9701;32652;1036;440619;3056;10678;355;440731;3229;11097;299;0.0262;0.0848;0.0077
6;1.0710;1315268;14710;32165;1523;439032;4643;10519;514;439074;4886;10918;478;0.0419;0.0891;0.0118
7;1.0642;1310294;19684;31763;1925;437367;6308;10393;640;437372;6588;10761;635;0.0557;0.0879;0.0159
8;1.0270;1307754;22224;31594;2094;436501;7174;10330;703;436469;7491;10696;700;0.0614;0.0855;0.0180
9;1.0064;1308897;21081;31402;2286;436905;6770;10252;781;436835;7125;10649;747;0.0655;0.0949;0.0173
10;0.9703;1312848;17130;31796;1892;438172;5503;10379;654;438221;5739;10758;638;0.0560;0.1000;0.0140
11;0.9197;1311507;18471;31633;2055;437752;5923;10325;708;437739;6221;10718;678;0.0595;0.0983;0.0152
12;0.9075;1303568;26410;30596;3092;435058;8617;9954;1079;434998;8962;10381;1015;0.0891;0.1017;0.0219
13;0.8821;1312960;17018;31379;2309;438181;5494;10228;805;438203;5757;10628;768;0.0674;0.1177;0.0143
14;0.8412;1316886;13092;31665;2023;439463;4212;10327;706;439486;4474;10736;660;0.0579;0.1286;0.0113
15;0.8205;1307953;22025;30281;3407;436515;7160;9854;1179;436498;7462;10259;1137;0.0998;0.1322;0.0189
16;0.8139;1306524;23454;30026;3662;436007;7668;9775;1258;436012;7948;10170;1226;0.1076;0.1336;0.0201
17;0.7961;1314268;15710;30938;2750;438603;5072;10062;971;438600;5360;10484;912;0.0800;0.1454;0.0138
18;0.7655;1314110;15868;30543;3145;438497;5178;9939;1094;438498;5462;10349;1047;0.0919;0.1609;0.0143
19;0.7461;1317417;12561;30959;2729;439633;4042;10078;955;439593;4367;10496;900;0.0790;0.1709;0.0116
20;0.7264;1314385;15593;30533;3155;438596;5079;9926;1107;438601;5359;10337;1059;0.0929;0.1650;0.0141
21;0.7229;1317605;12373;30749;2939;439692;3983;9993;1040;439720;4240;10409;987;0.0866;0.1888;0.0115
22;0.6960;1315622;14356;30336;3352;438992;4683;9859;1174;439017;4943;10276;1120;0.0983;0.1847;0.0133
23;0.6949;1316168;13810;30351;3337;439170;4505;9865;1168;439235;4725;10281;1115;0.0978;0.1909;0.0128
24;0.6841;1314233;15745;29874;3814;438494;5181;9705;1328;438572;5388;10114;1282;0.1125;0.1922;0.0146
25;0.6661;1320452;9526;31010;2678;440629;3046;10101;932;440706;3254;10507;889;0.0780;0.2146;0.0091
26;0.6432;1316916;13062;30296;3392;439408;4267;9839;1194;439511;4449;10262;1134;0.0995;0.2031;0.0123
27;0.6292;1317101;12877;30219;3469;439477;4198;9833;1200;439556;4404;10237;1159;0.1017;0.2083;0.0122
28;0.6258;1312725;17253;29467;4221;437987;5688;9567;1466;438086;5874;9986;1410;0.1237;0.1936;0.0160
29;0.6237;1316674;13304;30126;3562;439317;4358;9813;1220;439435;4525;10199;1197;0.1050;0.2092;0.0126
30;0.5905;1319737;10241;30623;3065;440351;3324;9967;1066;440495;3465;10365;1031;0.0905;0.2293;0.0099
31;0.5934;1318004;11974;30320;3368;439767;3908;9867;1166;439904;4056;10248;1148;0.1007;0.2206;0.0114
32;0.5976;1314424;15554;29516;4172;438598;5077;9611;1422;438690;5270;10009;1387;0.1217;0.2084;0.0146
33;0.5825;1316956;13022;29864;3824;439439;4236;9725;1308;439571;4389;10116;1280;0.1123;0.2258;0.0124
34;0.5735;1319910;10068;30465;3223;440389;3286;9920;1113;440603;3357;10306;1090;0.0956;0.2451;0.0098
35;0.5567;1318980;10998;30229;3459;440099;3576;9840;1193;440309;3651;10230;1166;0.1023;0.2421;0.0106
36;0.5485;1318944;11034;30127;3561;440065;3610;9811;1222;440280;3680;10207;1189;0.1043;0.2442;0.0107
37;0.5451;1316504;13474;29694;3994;439271;4404;9676;1357;439423;4537;10054;1342;0.1178;0.2283;0.0129
38;0.5386;1318989;10989;30169;3519;440081;3594;9837;1196;440329;3631;10218;1178;0.1034;0.2450;0.0106
39;0.5377;1320852;9126;30571;3117;440658;3017;9961;1072;440920;3040;10351;1045;0.0917;0.2558;0.0090
40;0.5150;1323180;6798;31023;2665;441442;2233;10110;923;441695;2265;10490;906;0.0795;0.2857;0.0070
41;0.5154;1320087;9891;30246;3442;440391;3284;9864;1169;440706;3254;10235;1161;0.1019;0.2630;0.0097
42;0.5118;1323410;6568;31020;2668;441513;2162;10103;930;441773;2187;10491;905;0.0794;0.2927;0.0068
43;0.5012;1323092;6886;30949;2739;441403;2272;10084;949;441656;2304;10459;937;0.0822;0.2891;0.0071
44;0.4925;1323841;6137;31079;2609;441654;2021;10131;902;441891;2069;10513;883;0.0775;0.2991;0.0065
45;0.4927;1321147;8831;30493;3195;440721;2954;9936;1097;441045;2915;10330;1066;0.0935;0.2678;0.0087
46;0.4856;1322371;7607;30687;3001;441165;2510;9997;1036;441481;2479;10387;1009;0.0885;0.2893;0.0077
47;0.4875;1321065;8913;30355;3333;440723;2952;9904;1129;441017;2943;10270;1126;0.0988;0.2767;0.0089
48;0.4702;1324708;5270;31087;2601;441942;1733;10140;893;442191;1769;10536;860;0.0755;0.3271;0.0058
49;0.4631;1320542;9436;30173;3515;440537;3138;9859;1174;440832;3128;10213;1183;0.1038;0.2744;0.0095
50;0.4697;1320022;9956;30000;3688;440359;3316;9790;1243;440668;3292;10164;1232;0.1081;0.2723;0.0099
51;0.4632;1323439;6539;30749;2939;441528;2147;10039;994;441811;2149;10410;986;0.0865;0.3145;0.0069
52;0.4509;1319389;10589;29872;3816;440159;3516;9760;1273;440415;3545;10124;1272;0.1116;0.2641;0.0106
53;0.4518;1323618;6360;30762;2926;441582;2093;10033;1000;441858;2102;10415;981;0.0861;0.3182;0.0068
54;0.4455;1319549;10429;29843;3845;440237;3438;9750;1283;440506;3454;10113;1283;0.1126;0.2708;0.0104
55;0.4407;1315971;14007;29117;4571;439036;4639;9532;1501;439357;4603;9863;1533;0.1345;0.2498;0.0135
56;0.4369;1322732;7246;30532;3156;441287;2388;9966;1067;441591;2369;10331;1065;0.0935;0.3101;0.0075
57;0.4276;1323939;6039;30820;2868;441681;1994;10046;987;441965;1995;10430;966;0.0848;0.3262;0.0065
58;0.4212;1323226;6752;30566;3122;441433;2242;9977;1056;441751;2209;10344;1052;0.0923;0.3226;0.0072
59;0.4207;1321282;8696;30137;3551;440812;2863;9843;1190;441121;2839;10200;1196;0.1049;0.2964;0.0089
60;0.4188;1324489;5489;30829;2859;441828;1847;10050;983;442123;1837;10427;969;0.0850;0.3453;0.0062
61;0.4102;1324321;5657;30742;2946;441771;1904;10029;1004;442076;1884;10404;992;0.0870;0.3449;0.0063
62;0.4134;1323717;6261;30546;3142;441583;2092;9978;1055;441877;2083;10336;1060;0.0930;0.3373;0.0069
63;0.4080;1325539;4439;31049;2639;442170;1505;10115;918;442463;1497;10499;897;0.0787;0.3747;0.0053
64;0.4030;1322399;7579;30263;3425;441145;2530;9895;1138;441483;2477;10259;1137;0.0998;0.3146;0.0079
65;0.4013;1325598;4380;31064;2624;442192;1483;10133;900;442447;1513;10517;879;0.0771;0.3675;0.0053
66;0.3918;1323369;6609;30520;3168;441485;2190;9961;1072;441766;2194;10326;1070;0.0939;0.3278;0.0072
67;0.3979;1322064;7914;30159;3529;441052;2623;9838;1195;441346;2614;10229;1167;0.1024;0.3086;0.0083
68;0.3912;1323121;6857;30339;3349;441385;2290;9899;1134;441683;2277;10282;1114;0.0978;0.3285;0.0074
69;0.3855;1323555;6423;30392;3296;441525;2150;9912;1121;441817;2143;10295;1101;0.0966;0.3394;0.0071
70;0.3852;1324411;5567;30585;3103;441802;1873;9990;1043;442089;1871;10362;1034;0.0907;0.3559;0.0064
71;0.3802;1324123;5855;30515;3173;441726;1949;9960;1073;442010;1950;10332;1064;0.0934;0.3530;0.0066
72;0.3721;1326280;3698;31178;2510;442402;1273;10163;870;442705;1255;10544;852;0.0748;0.4044;0.0046
73;0.3662;1326379;3599;31191;2497;442427;1248;10172;861;442736;1224;10564;832;0.0730;0.4047;0.0045
74;0.3693;1326356;3622;31222;2466;442427;1248;10191;842;442742;1218;10578;818;0.0718;0.4018;0.0045
75;0.3672;1324934;5044;30699;2989;441988;1687;10026;1007;442252;1708;10393;1003;0.0880;0.3700;0.0060
76;0.3655;1324369;5609;30512;3176;441793;1882;9971;1062;442062;1898;10332;1064;0.0934;0.3592;0.0065
77;0.3637;1325078;4900;30722;2966;442044;1631;10030;1003;442289;1671;10402;994;0.0872;0.3730;0.0059
78;0.3619;1325801;4177;30997;2691;442259;1416;10116;917;442523;1437;10484;912;0.0800;0.3883;0.0052
79;0.3603;1323579;6399;30328;3360;441485;2190;9906;1127;441786;2174;10272;1124;0.0986;0.3408;0.0072
80;0.3612;1324505;5473;30525;3163;441857;1818;9976;1057;442111;1849;10353;1043;0.0915;0.3607;0.0064
81;0.3540;1326876;3102;31265;2423;442602;1073;10204;829;442917;1043;10592;804;0.0706;0.4353;0.0041
82;0.3534;1325336;4642;30841;2847;442097;1578;10058;975;442371;1589;10448;948;0.0832;0.3737;0.0056
83;0.3521;1325453;4525;30844;2844;442145;1530;10061;972;442398;1562;10459;937;0.0822;0.3749;0.0055
84;0.3456;1325346;4632;30743;2945;442131;1544;10038;995;442376;1584;10412;984;0.0863;0.3832;0.0056
85;0.3465;1324296;5682;30339;3349;441767;1908;9912;1121;442037;1923;10276;1120;0.0983;0.3681;0.0067
86;0.3462;1325703;4275;30788;2900;442221;1454;10050;983;442512;1448;10433;963;0.0845;0.3994;0.0053
87;0.3419;1325115;4863;30516;3172;442027;1648;9978;1055;442303;1657;10328;1068;0.0937;0.3919;0.0060
88;0.3380;1326776;3202;31071;2617;442586;1089;10148;885;442849;1111;10525;871;0.0764;0.4395;0.0044
89;0.3349;1326297;3681;30882;2806;442414;1261;10080;953;442699;1261;10446;950;0.0834;0.4297;0.0049
90;0.3349;1323888;6090;30175;3513;441650;2025;9870;1163;441896;2064;10215;1181;0.1036;0.3639;0.0071
91;0.3385;1325190;4788;30536;3152;442057;1618;9983;1050;442337;1623;10336;1060;0.0930;0.3951;0.0059
92;0.3361;1325290;4688;30530;3158;442086;1589;9979;1054;442346;1614;10340;1056;0.0927;0.3955;0.0059
93;0.3349;1326177;3801;30786;2902;442377;1298;10058;975;442648;1312;10419;977;0.0857;0.4268;0.0050
94;0.3374;1325935;4043;30735;2953;442299;1376;10046;987;442579;1381;10408;988;0.0867;0.4171;0.0052
95;0.3351;1325423;4555;30585;3103;442138;1537;9990;1043;442412;1548;10356;1040;0.0913;0.4019;0.0057
96;0.3327;1324441;5537;30260;3428;441798;1877;9886;1147;442072;1888;10245;1151;0.1010;0.3787;0.0067
97;0.3299;1326370;3608;30878;2810;442467;1208;10081;952;442721;1239;10455;941;0.0826;0.4317;0.0048
98;0.3247;1324123;5855;30154;3534;441697;1978;9859;1174;441979;1981;10202;1194;0.1048;0.3761;0.0070
99;0.3308;1324631;5347;30330;3358;441844;1831;9908;1125;442135;1825;10261;1135;0.0996;0.3834;0.0065
100;0.3289;1325140;4838;30458;3230;442037;1638;9946;1087;442304;1656;10308;1088;0.0955;0.3965;0.0060
101;0.3292;1325639;4339;30595;3093;442203;1472;9990;1043;442491;1469;10356;1040;0.0913;0.4145;0.0055
102;0.3245;1327804;2174;31458;2230;442934;741;10281;752;443232;728;10649;747;0.0655;0.5064;0.0032
103;0.3233;1325963;4015;30725;2963;442318;1357;10040;993;442592;1368;10394;1002;0.0879;0.4228;0.0052
104;0.3255;1325056;4922;30462;3226;441997;1678;9949;1084;442276;1684;10325;1071;0.0940;0.3887;0.0061
105;0.3212;1325324;4654;30513;3175;442078;1597;9958;1075;442370;1590;10332;1064;0.0934;0.4009;0.0058
106;0.3219;1327001;2977;31126;2562;442661;1014;10174;859;442975;985;10544;852;0.0748;0.4638;0.0040
107;0.3149;1324987;4991;30413;3275;441975;1700;9944;1089;442260;1700;10306;1090;0.0956;0.3907;0.0061
108;0.3246;1325401;4577;30559;3129;442140;1535;9993;1040;442413;1547;10352;1044;0.0916;0.4029;0.0057
109;0.3184;1325022;4956;30436;3252;441995;1680;9957;1076;442263;1697;10320;1076;0.0944;0.3880;0.0061
110;0.3206;1326020;3958;30836;2852;442331;1344;10076;957;442618;1342;10444;952;0.0835;0.4150;0.0050
111;0.3160;1326163;3815;30839;2849;442362;1313;10081;952;442659;1301;10449;947;0.0831;0.4213;0.0049
112;0.3150;1326360;3618;30799;2889;442428;1247;10071;962;442717;1243;10437;959;0.0842;0.4355;0.0048
113;0.3167;1325234;4744;30412;3276;442082;1593;9948;1085;442370;1590;10291;1105;0.0970;0.4100;0.0059
114;0.3119;1326677;3301;30881;2807;442526;1149;10092;941;442843;1117;10462;934;0.0820;0.4554;0.0045
115;0.3081;1325802;4176;30610;3078;442263;1412;10013;1020;442546;1414;10376;1020;0.0895;0.4191;0.0053
116;0.3104;1324564;5414;30270;3418;441853;1822;9896;1137;442125;1835;10261;1135;0.0996;0.3822;0.0065
117;0.3139;1323767;6211;30068;3620;441569;2106;9823;1210;441863;2097;10188;1208;0.1060;0.3655;0.0073
118;0.3107;1325038;4940;30378;3310;442000;1675;9934;1099;442288;1672;10303;1093;0.0959;0.3953;0.0061
119;0.3072;1324922;5056;30371;3317;441966;1709;9928;1105;442242;1718;10300;1096;0.0962;0.3895;0.0062
120;0.3074;1324674;5304;30258;3430;441871;1804;9898;1135;442178;1782;10254;1142;0.1002;0.3906;0.0064
121;0.3091;1325008;4970;30371;3317;441999;1676;9932;1101;442286;1674;10289;1107;0.0971;0.3981;0.0061
122;0.3069;1324972;5006;30334;3354;441981;1694;9926;1107;442278;1682;10292;1104;0.0969;0.3963;0.0061
123;0.3052;1322674;7304;29735;3953;441234;2441;9739;1294;441533;2427;10060;1336;0.1172;0.3550;0.0083
124;0.3098;1324776;5202;30274;3414;441894;1781;9901;1132;442203;1757;10247;1149;0.1008;0.3954;0.0064
125;0.3044;1325993;3985;30667;3021;442301;1374;10019;1014;442608;1352;10386;1010;0.0886;0.4276;0.0052
126;0.3045;1323779;6199;30029;3659;441581;2094;9818;1215;441881;2079;10156;1240;0.1088;0.3736;0.0073
127;0.3038;1323506;6472;29963;3725;441482;2193;9793;1240;441792;2168;10137;1259;0.1105;0.3674;0.0075
128;0.3032;1324471;5507;30217;3471;441818;1857;9880;1153;442096;1864;10234;1162;0.1020;0.3840;0.0066
129;0.3011;1323646;6332;29973;3715;441534;2141;9804;1229;441844;2116;10141;1255;0.1101;0.3723;0.0074
130;0.3013;1323942;6036;30102;3586;441631;2044;9836;1197;441920;2040;10176;1220;0.1071;0.3742;0.0072
131;0.3004;1325400;4578;30496;3192;442111;1564;9970;1063;442399;1561;10330;1066;0.0935;0.4058;0.0058
132;0.2987;1323099;6879;29842;3846;441363;2312;9765;1268;441666;2294;10088;1308;0.1148;0.3631;0.0079
133;0.3030;1325272;4706;30452;3236;442050;1625;9944;1089;442377;1583;10311;1085;0.0952;0.4067;0.0059
134;0.3014;1322836;7142;29779;3909;441281;2394;9752;1281;441585;2375;10067;1329;0.1166;0.3588;0.0081
135;0.2984;1323891;6087;30036;3652;441609;2066;9824;1209;441902;2058;10159;1237;0.1085;0.3754;0.0072
136;0.2978;1324005;5973;30102;3586;441664;2011;9840;1193;441956;2004;10184;1212;0.1064;0.3769;0.0071
137;0.3000;1323698;6280;29992;3696;441547;2128;9802;1231;441835;2125;10149;1247;0.1094;0.3698;0.0074
138;0.2966;1323282;6696;29850;3838;441407;2268;9775;1258;441720;2240;10108;1288;0.1130;0.3651;0.0077
139;0.2950;1323877;6101;30034;3654;441598;2077;9815;1218;441905;2055;10170;1226;0.1076;0.3737;0.0072
140;0.2934;1324520;5458;30214;3474;441829;1846;9876;1157;442120;1840;10222;1174;0.1030;0.3895;0.0066
141;0.2935;1323926;6052;30064;3624;441652;2023;9820;1213;441918;2042;10177;1219;0.1070;0.3738;0.0072
142;0.2945;1324477;5501;30194;3494;441811;1864;9868;1165;442108;1852;10217;1179;0.1035;0.3890;0.0067
143;0.2949;1323933;6045;30052;3636;441622;2053;9820;1213;441917;2043;10169;1227;0.1077;0.3752;0.0072
144;0.2931;1324703;5275;30261;3427;441871;1804;9890;1143;442168;1792;10248;1148;0.1007;0.3905;0.0065
145;0.2920;1325123;4855;30389;3299;442013;1662;9939;1094;442315;1645;10295;1101;0.0966;0.4009;0.0060
146;0.2906;1322228;7750;29616;4072;441093;2582;9710;1323;441408;2552;10026;1370;0.1202;0.3493;0.0086
147;0.2940;1323480;6498;29909;3779;441463;2212;9782;1251;441765;2195;10119;1277;0.1121;0.3678;0.0076
148;0.2896;1324873;5105;30296;3392;441910;1765;9900;1133;442234;1726;10262;1134;0.0995;0.3965;0.0063
149;0.2901;1323810;6168;30016;3672;441575;2100;9807;1226;441853;2107;10149;1247;0.1094;0.3718;0.0074
150;0.2933;1323849;6129;30026;3662;441591;2084;9811;1222;441872;2088;10155;1241;0.1089;0.3728;0.0073
151;0.2916;1323495;6483;29920;3768;441459;2216;9784;1249;441768;2192;10120;1276;0.1120;0.3679;0.0076
152;0.2904;1324570;5408;30227;3461;441816;1859;9881;1152;442128;1832;10238;1158;0.1016;0.3873;0.0066
153;0.2877;1322826;7152;29758;3930;441261;2414;9741;1292;441563;2397;10065;1331;0.1168;0.3570;0.0082
154;0.2894;1323761;6217;29994;3694;441551;2124;9807;1226;441849;2111;10149;1247;0.1094;0.3714;0.0074
155;0.2857;1322928;7050;29767;3921;441281;2394;9745;1288;441561;2399;10070;1326;0.1164;0.3560;0.0082
156;0.2882;1325001;4977;30327;3361;441962;1713;9922;1111;442275;1685;10268;1128;0.0990;0.4010;0.0062
157;0.2883;1323792;6186;29958;3730;441545;2130;9803;1230;441868;2092;10144;1252;0.1099;0.3744;0.0073
158;0.2852;1324610;5368;30202;3486;441821;1854;9881;1152;442127;1833;10222;1174;0.1030;0.3904;0.0066
159;0.2860;1323416;6562;29913;3775;441442;2233;9798;1235;441743;2217;10120;1276;0.1120;0.3653;0.0077
160;0.2856;1322996;6982;29822;3866;441307;2368;9759;1274;441603;2357;10090;1306;0.1146;0.3565;0.0080
161;0.2846;1325192;4786;30411;3277;442054;1621;9956;1077;442355;1605;10307;1089;0.0956;0.4042;0.0059
162;0.2837;1322968;7010;29747;3941;441307;2368;9759;1274;441613;2347;10057;1339;0.1175;0.3633;0.0081
163;0.2854;1324475;5503;30154;3534;441774;1901;9876;1157;442133;1827;10208;1188;0.1042;0.3940;0.0066
164;0.2846;1324364;5614;30144;3544;441759;1916;9873;1160;442084;1876;10207;1189;0.1043;0.3879;0.0067
165;0.2842;1325018;4960;30334;3354;441973;1702;9931;1102;442273;1687;10280;1116;0.0979;0.3981;0.0062
166;0.2830;1323326;6652;29868;3820;441409;2266;9783;1250;441709;2251;10103;1293;0.1135;0.3648;0.0078
167;0.2839;1323761;6217;29951;3737;441555;2120;9811;1222;441867;2093;10133;1263;0.1108;0.3763;0.0074
168;0.2815;1324417;5561;30155;3533;441761;1914;9871;1162;442084;1876;10215;1181;0.1036;0.3863;0.0067
169;0.2826;1323949;6029;30014;3674;441608;2067;9829;1204;441924;2036;10166;1230;0.1079;0.3766;0.0072
170;0.2824;1323363;6615;29878;3810;441407;2268;9788;1245;441721;2239;10108;1288;0.1130;0.3652;0.0077
171;0.2831;1323447;6531;29913;3775;441447;2228;9800;1233;441758;2202;10126;1270;0.1114;0.3658;0.0076
172;0.2848;1324843;5135;30272;3416;441914;1761;9913;1120;442252;1708;10258;1138;0.0999;0.3999;0.0063
173;0.2791;1324881;5097;30291;3397;441938;1737;9914;1119;442254;1706;10260;1136;0.0997;0.3997;0.0062
174;0.2795;1323854;6124;30004;3684;441588;2087;9830;1203;441911;2049;10161;1235;0.1084;0.3761;0.0072
175;0.2792;1323753;6225;29966;3722;441541;2134;9824;1209;441868;2092;10159;1237;0.1085;0.3716;0.0073
176;0.2795;1323764;6214;29942;3746;441547;2128;9817;1216;441873;2087;10142;1254;0.1100;0.3753;0.0073
177;0.2792;1324623;5355;30179;3509;441830;1845;9878;1155;442170;1790;10220;1176;0.1032;0.3965;0.0065
178;0.2797;1324124;5854;30048;3640;441665;2010;9846;1187;441981;1979;10176;1220;0.1071;0.3814;0.0070
179;0.2801;1323865;6113;29990;3698;441603;2072;9825;1208;441907;2053;10153;1243;0.1091;0.3771;0.0072
180;0.2793;1323700;6278;29909;3779;441541;2134;9805;1228;441855;2105;10124;1272;0.1116;0.3767;0.0074
181;0.2793;1323272;6706;29789;3899;441377;2298;9767;1266;441699;2261;10086;1310;0.1150;0.3668;0.0078
182;0.2791;1323811;6167;29934;3754;441566;2109;9814;1219;441885;2075;10152;1244;0.1092;0.3748;0.0073
183;0.2770;1324785;5193;30203;3485;441902;1773;9884;1149;442209;1751;10222;1174;0.1030;0.4014;0.0064
184;0.2755;1324080;5898;30002;3686;441673;2002;9837;1196;441979;1981;10161;1235;0.1084;0.3840;0.0071
185;0.2765;1324272;5706;30054;3634;441723;1952;9840;1193;442025;1935;10174;1222;0.1072;0.3871;0.0069
186;0.2765;1323772;6206;29897;3791;441549;2126;9800;1233;441870;2090;10127;1269;0.1114;0.3778;0.0074
187;0.2760;1323673;6305;29885;3803;441521;2154;9799;1234;441842;2118;10122;1274;0.1118;0.3756;0.0074
188;0.2774;1324081;5897;29998;3690;441672;2003;9837;1196;441962;1998;10162;1234;0.1083;0.3818;0.0071
189;0.2777;1324443;5535;30122;3566;441781;1894;9863;1170;442091;1869;10184;1212;0.1064;0.3934;0.0068
190;0.2785;1322797;7181;29628;4060;441235;2440;9729;1304;441523;2437;10035;1361;0.1194;0.3583;0.0083
191;0.2755;1323911;6067;29910;3778;441603;2072;9803;1230;441898;2062;10121;1275;0.1119;0.3821;0.0073
192;0.2749;1324728;5250;30138;3550;441878;1797;9865;1168;442201;1759;10200;1196;0.1049;0.4047;0.0065
193;0.2736;1324315;5663;30027;3661;441728;1947;9833;1200;442054;1906;10155;1241;0.1089;0.3943;0.0069
194;0.2762;1323533;6445;29821;3867;441490;2185;9789;1244;441792;2168;10114;1282;0.1125;0.3716;0.0076
195;0.2769;1324231;5747;30004;3684;441702;1973;9834;1199;442028;1932;10154;1242;0.1090;0.3913;0.0070
196;0.2739;1323211;6767;29726;3962;441373;2302;9761;1272;441686;2274;10069;1327;0.1164;0.3685;0.0079
197;0.2739;1323261;6717;29722;3966;441380;2295;9753;1280;441688;2272;10071;1325;0.1163;0.3684;0.0079
198;0.2731;1324872;5106;30198;3490;441933;1742;9877;1156;442257;1703;10223;1173;0.1029;0.4079;0.0063
199;0.2724;1323954;6024;29915;3773;441621;2054;9795;1238;441924;2036;10135;1261;0.1107;0.3825;0.0072
200;0.2736;1324077;5901;29938;3750;441668;2007;9802;1231;441971;1989;10148;1248;0.1095;0.3855;0.0071
201;0.2740;1324894;5084;30184;3504;441955;1720;9875;1158;442260;1700;10233;1163;0.1021;0.4062;0.0063
202;0.2706;1325091;4887;30225;3463;442014;1661;9896;1137;442348;1612;10253;1143;0.1003;0.4149;0.0061
203;0.2707;1324310;5668;30022;3666;441722;1953;9830;1203;442056;1904;10177;1219;0.1070;0.3903;0.0069
204;0.2717;1324680;5298;30107;3581;441862;1813;9848;1185;442185;1775;10205;1191;0.1045;0.4016;0.0065
205;0.2724;1324117;5861;29943;3745;441669;2006;9805;1228;441982;1978;10150;1246;0.1093;0.3865;0.0071
206;0.2702;1324874;5104;30142;3546;441945;1730;9866;1167;442257;1703;10226;1170;0.1027;0.4072;0.0063
207;0.2725;1325050;4928;30208;3480;442009;1666;9901;1132;442324;1636;10248;1148;0.1007;0.4124;0.0061
208;0.2705;1324621;5357;30079;3609;441861;1814;9849;1184;442185;1775;10201;1195;0.1049;0.4024;0.0065
209;0.2701;1324901;5077;30182;3506;441950;1725;9884;1149;442286;1674;10233;1163;0.1021;0.4099;0.0062
210;0.2694;1324029;5949;29921;3767;441647;2028;9795;1238;441955;2005;10147;1249;0.1096;0.3838;0.0071
211;0.2693;1324247;5731;29954;3734;441723;1952;9808;1225;442046;1914;10160;1236;0.1085;0.3924;0.0069
212;0.2693;1324134;5844;29915;3773;441679;1996;9797;1236;442010;1950;10143;1253;0.1100;0.3912;0.0070
213;0.2689;1323807;6171;29839;3849;441556;2119;9782;1251;441874;2086;10122;1274;0.1118;0.3792;0.0074
214;0.2687;1324198;5780;29962;3726;441701;1974;9808;1225;442016;1944;10160;1236;0.1085;0.3887;0.0070
215;0.2691;1323772;6206;29803;3885;441557;2118;9775;1258;441851;2109;10101;1295;0.1136;0.3804;0.0075
216;0.2672;1323746;6232;29801;3887;441556;2119;9769;1264;441868;2092;10092;1304;0.1144;0.3840;0.0075
217;0.2689;1324061;5917;29906;3782;441668;2007;9794;1239;441957;2003;10137;1259;0.1105;0.3860;0.0072
218;0.2680;1324037;5941;29892;3796;441677;1998;9802;1231;441956;2004;10132;1264;0.1109;0.3868;0.0072
219;0.2683;1322945;7033;29587;4101;441283;2392;9707;1326;441559;2401;10017;1379;0.1210;0.3648;0.0083
220;0.2683;1322978;7000;29601;4087;441295;2380;9713;1320;441576;2384;10027;1369;0.1201;0.3648;0.0082
221;0.2686;1322312;7666;29420;4268;441078;2597;9663;1370;441365;2595;9952;1444;0.1267;0.3575;0.0089
222;0.2675;1322414;7564;29460;4228;441120;2555;9672;1361;441419;2541;9969;1427;0.1252;0.3596;0.0087
223;0.2679;1323526;6452;29708;3980;441494;2181;9742;1291;441779;2181;10059;1337;0.1173;0.3800;0.0077
224;0.2660;1323570;6408;29747;3941;441519;2156;9753;1280;441800;2160;10069;1327;0.1164;0.3806;0.0077
225;0.2683;1323092;6886;29632;4056;441367;2308;9719;1314;441608;2352;10038;1358;0.1192;0.3660;0.0081
226;0.2655;1323021;6957;29602;4086;441328;2347;9700;1333;441588;2372;10028;1368;0.1200;0.3658;0.0082
227;0.2659;1323820;6158;29776;3912;441612;2063;9769;1264;441878;2082;10086;1310;0.1150;0.3862;0.0074
228;0.2665;1324423;5555;29967;3721;441822;1853;9816;1217;442105;1855;10154;1242;0.1090;0.4010;0.0068
229;0.2654;1324423;5555;29958;3730;441820;1855;9820;1213;442109;1851;10157;1239;0.1087;0.4010;0.0068
230;0.2656;1322698;7280;29506;4182;441213;2462;9685;1348;441513;2447;9992;1404;0.1232;0.3646;0.0085
231;0.2661;1323471;6507;29695;3993;441492;2183;9738;1295;441735;2225;10052;1344;0.1179;0.3766;0.0078
232;0.2645;1321998;7980;29348;4340;441009;2666;9634;1399;441289;2671;9928;1468;0.1288;0.3547;0.0091
233;0.2655;1323660;6318;29772;3916;441556;2119;9764;1269;441823;2137;10073;1323;0.1161;0.3824;0.0076
234;0.2648;1322089;7889;29396;4292;441042;2633;9641;1392;441295;2665;9939;1457;0.1279;0.3535;0.0091
235;0.2657;1322192;7786;29417;4271;441071;2604;9654;1379;441322;2638;9947;1449;0.1271;0.3545;0.0090
236;0.2672;1322793;7185;29536;4152;441272;2403;9688;1345;441513;2447;10000;1396;0.1225;0.3633;0.0084
237;0.2650;1322392;7586;29446;4242;441122;2553;9669;1364;441388;2572;9952;1444;0.1267;0.3596;0.0088
238;0.2647;1323469;6509;29720;3968;441522;2153;9741;1292;441743;2217;10060;1336;0.1172;0.3760;0.0078
239;0.2628;1323511;6467;29722;3966;441511;2164;9743;1290;441792;2168;10058;1338;0.1174;0.3816;0.0077
240;0.2672;1322248;7730;29403;4285;441100;2575;9657;1376;441361;2599;9943;1453;0.1275;0.3586;0.0089
241;0.2642;1320237;9741;29017;4671;440395;3280;9514;1519;440689;3271;9792;1604;0.1408;0.3290;0.0107
242;0.2665;1321242;8736;29189;4499;440756;2919;9584;1449;440997;2963;9860;1536;0.1348;0.3414;0.0099
243;0.2637;1322627;7351;29463;4225;441212;2463;9677;1356;441481;2479;9960;1436;0.1260;0.3668;0.0086
244;0.2635;1321742;8236;29273;4415;440931;2744;9612;1421;441195;2765;9882;1514;0.1329;0.3538;0.0094
245;0.2631;1323006;6972;29558;4130;441348;2327;9696;1337;441596;2364;10006;1390;0.1220;0.3703;0.0082
246;0.2632;1323530;6448;29690;3998;441520;2155;9739;1294;441771;2189;10050;1346;0.1181;0.3808;0.0078
247;0.2612;1323504;6474;29661;4027;441516;2159;9736;1297;441757;2203;10049;1347;0.1182;0.3794;0.0078
248;0.2620;1322562;7416;29456;4232;441207;2468;9677;1356;441453;2507;9965;1431;0.1256;0.3634;0.0086
249;0.2620;1322792;7186;29479;4209;441285;2390;9676;1357;441509;2451;9968;1428;0.1253;0.3681;0.0085
250;0.2632;1323849;6129;29771;3917;441631;2044;9762;1271;441862;2098;10080;1316;0.1155;0.3855;0.0075
251;0.2618;1324584;5394;29976;3712;441879;1796;9813;1220;442144;1816;10145;1251;0.1098;0.4079;0.0067
252;0.2618;1324082;5896;29867;3821;441728;1947;9787;1246;441942;2018;10114;1282;0.1125;0.3885;0.0072
253;0.2600;1323755;6223;29729;3959;441587;2088;9748;1285;441846;2114;10067;1329;0.1166;0.3860;0.0076
254;0.2652;1324106;5872;29906;3782;441749;1926;9790;1243;441985;1975;10124;1272;0.1116;0.3917;0.0071
255;0.2621;1323621;6357;29692;3996;441556;2119;9742;1291;441794;2166;10053;1343;0.1178;0.3827;0.0077
256;0.2611;1322736;7242;29462;4226;441269;2406;9671;1362;441502;2458;9958;1438;0.1262;0.3691;0.0086
257;0.2616;1323306;6672;29634;4054;441455;2220;9713;1320;441705;2255;10017;1379;0.1210;0.3795;0.0080
258;0.2600;1323597;6381;29685;4003;441544;2131;9726;1307;441793;2167;10034;1362;0.1195;0.3859;0.0077
259;0.2614;1323585;6393;29692;3996;441561;2114;9730;1303;441805;2155;10041;1355;0.1189;0.3860;0.0077
260;0.2611;1321826;8152;29248;4440;440963;2712;9606;1427;441228;2732;9868;1528;0.1341;0.3587;0.0094
261;0.2600;1322634;7344;29464;4224;441249;2426;9668;1365;441496;2464;9950;1446;0.1269;0.3698;0.0086
262;0.2604;1323676;6302;29693;3995;441567;2108;9727;1306;441819;2141;10034;1362;0.1195;0.3888;0.0077
263;0.2602;1323500;6478;29678;4010;441519;2156;9727;1306;441759;2201;10034;1362;0.1195;0.3823;0.0078
264;0.2589;1323480;6498;29624;4064;441512;2163;9711;1322;441751;2209;10017;1379;0.1210;0.3843;0.0079
265;0.2599;1324300;5678;29843;3845;441785;1890;9769;1264;442023;1937;10091;1305;0.1145;0.4025;0.0071
266;0.2600;1323789;6189;29700;3988;441613;2062;9732;1301;441844;2116;10045;1351;0.1186;0.3897;0.0076
267;0.2597;1323846;6132;29712;3976;441624;2051;9738;1295;441864;2096;10042;1354;0.1188;0.3925;0.0076
268;0.2604;1323594;6384;29652;4036;441548;2127;9714;1319;441778;2182;10015;1381;0.1212;0.3876;0.0078
269;0.2601;1323368;6610;29597;4091;441457;2218;9700;1333;441721;2239;10005;1391;0.1221;0.3832;0.0080
270;0.2585;1322475;7503;29361;4327;441182;2493;9638;1395;441444;2516;9906;1490;0.1307;0.3719;0.0088
271;0.2596;1322159;7819;29299;4389;441086;2589;9629;1404;441352;2608;9889;1507;0.1322;0.3662;0.0090
272;0.2581;1321432;8546;29103;4585;440826;2849;9575;1458;441105;2855;9824;1572;0.1379;0.3551;0.0097
273;0.2585;1322116;7862;29266;4422;441060;2615;9607;1426;441314;2646;9884;1512;0.1327;0.3636;0.0091
274;0.2584;1320451;9527;28938;4750;440476;3199;9488;1545;440771;3189;9757;1639;0.1438;0.3395;0.0106
275;0.2603;1322370;7608;29384;4304;441187;2488;9642;1391;441416;2544;9923;1473;0.1293;0.3667;0.0088
276;0.2583;1322031;7947;29231;4457;441038;2637;9610;1423;441279;2681;9870;1526;0.1339;0.3627;0.0092
277;0.2589;1323421;6557;29646;4042;441490;2185;9712;1321;441735;2225;10002;1394;0.1223;0.3852;0.0079
278;0.2576;1322049;7929;29265;4423;441055;2620;9614;1419;441326;2634;9884;1512;0.1327;0.3647;0.0091
279;0.2578;1322866;7112;29480;4208;441340;2335;9665;1368;441575;2385;9951;1445;0.1268;0.3773;0.0084
280;0.2575;1322793;7185;29449;4239;441304;2371;9659;1374;441540;2420;9943;1453;0.1275;0.3752;0.0085
281;0.2603;1323146;6832;29578;4110;441430;2245;9695;1338;441653;2307;9985;1411;0.1238;0.3795;0.0082
282;0.2568;1322719;7259;29417;4271;441267;2408;9652;1381;441516;2444;9932;1464;0.1285;0.3746;0.0086
283;0.2572;1322798;7180;29390;4298;441290;2385;9651;1382;441527;2433;9925;1471;0.1291;0.3768;0.0086
284;0.2571;1322316;7662;29271;4417;441154;2521;9614;1419;441388;2572;9884;1512;0.1327;0.3702;0.0090
285;0.2573;1322947;7031;29444;4244;441338;2337;9667;1366;441590;2370;9940;1456;0.1278;0.3806;0.0084
286;0.2565;1322190;7788;29231;4457;441090;2585;9605;1428;441342;2618;9882;1514;0.1329;0.3664;0.0091
287;0.2574;1322622;7356;29333;4355;441236;2439;9635;1398;441482;2478;9906;1490;0.1307;0.3755;0.0087
288;0.2571;1323555;6423;29617;4071;441521;2154;9717;1316;441777;2183;10005;1391;0.1221;0.3892;0.0078
289;0.2562;1324283;5695;29820;3868;441776;1899;9761;1272;442037;1923;10067;1329;0.1166;0.4087;0.0071
290;0.2550;1323627;6351;29595;4093;441562;2113;9713;1320;441802;2158;10008;1388;0.1218;0.3914;0.0078
291;0.2552;1323464;6514;29574;4114;441514;2161;9695;1338;441746;2214;9995;1401;0.1229;0.3876;0.0079
292;0.2559;1322126;7852;29216;4472;441076;2599;9598;1435;441340;2620;9863;1533;0.1345;0.3691;0.0091
293;0.2562;1322930;7048;29416;4272;441323;2352;9658;1375;441570;2390;9943;1453;0.1275;0.3781;0.0084
294;0.2564;1322868;7110;29437;4251;441331;2344;9657;1376;441560;2400;9934;1462;0.1283;0.3786;0.0085
295;0.2561;1322004;7974;29217;4471;441029;2646;9598;1435;441290;2670;9864;1532;0.1344;0.3646;0.0092
296;0.2566;1322518;7460;29389;4299;441197;2478;9643;1390;441461;2499;9911;1485;0.1303;0.3727;0.0087
297;0.2551;1322892;7086;29409;4279;441313;2362;9657;1376;441581;2379;9936;1460;0.1281;0.3803;0.0084
298;0.2571;1323461;6517;29586;4102;441512;2163;9693;1340;441761;2199;9991;1405;0.1233;0.3898;0.0079
299;0.2545;1323138;6840;29475;4213;441404;2271;9673;1360;441657;2303;9956;1440;0.1264;0.3847;0.0082
300;0.2548;1322690;7288;29381;4307;441233;2442;9641;1392;441513;2447;9920;1476;0.1295;0.3762;0.0086
Training LR_CONV
epoch;loss;tn-t;fp-t;fn-t;tp-t;tn-v;fp-v;fn-v;tp-v;tn-e;fp-e;fn-e;tp-e;A;C;R
1;12.5268;725327;604651;18480;15208;241417;202258;6136;4897;242079;201881;6363;5033;0.4416;0.0243;0.4544
2;5.4678;1007018;322960;25451;8237;335922;107753;8449;2584;336303;107657;8655;2741;0.2405;0.0248;0.2424
3;3.3607;1148088;181890;28659;5029;383126;60549;9460;1573;383557;60403;9717;1679;0.1473;0.0270;0.1363
4;2.5219;1234836;95142;30776;2912;412001;31674;10166;867;412657;31303;10407;989;0.0868;0.0306;0.0709
5;1.6201;1279253;50725;31980;1708;426949;16726;10494;539;427245;16715;10792;604;0.0530;0.0349;0.0380
6;1.2369;1296693;33285;32541;1147;432673;11002;10661;372;432992;10968;10982;414;0.0363;0.0364;0.0250
7;1.0857;1298101;31877;32660;1028;433182;10493;10697;336;433516;10444;11030;366;0.0321;0.0339;0.0237
8;1.0482;1285070;44908;32371;1317;428934;14741;10599;434;429132;14828;10919;477;0.0419;0.0312;0.0336
9;0.9831;1262488;67490;31799;1889;421513;22162;10419;614;421500;22460;10730;666;0.0584;0.0288;0.0508
10;0.9322;1244909;85069;31264;2424;415706;27969;10246;787;415890;28070;10547;849;0.0745;0.0294;0.0635
11;0.9262;1221004;108974;30214;3474;407727;35948;9898;1135;407940;36020;10192;1204;0.1057;0.0323;0.0817
12;0.9114;1198471;131507;29030;4658;400207;43468;9476;1557;400322;43638;9799;1597;0.1401;0.0353;0.0993
13;0.8968;1178645;151333;27936;5752;393626;50049;9118;1915;393623;50337;9413;1983;0.1740;0.0379;0.1149
14;0.8816;1167771;162207;26776;6912;389957;53718;8736;2297;390014;53946;9024;2372;0.2081;0.0421;0.1237
15;0.8711;1148855;181123;25349;8339;383435;60240;8319;2714;383629;60331;8502;2894;0.2539;0.0458;0.1388
16;0.8618;1144457;185521;24845;8843;382079;61596;8137;2896;382197;61763;8339;3057;0.2683;0.0472;0.1424
17;0.8653;1141580;188398;24459;9229;381134;62541;7983;3050;381241;62719;8213;3183;0.2793;0.0483;0.1447
18;0.8504;1134594;195384;24242;9446;378777;64898;7916;3117;378839;65121;8141;3255;0.2856;0.0476;0.1502
19;0.8472;1126117;203861;23706;9982;376038;67637;7749;3284;376137;67823;7949;3447;0.3025;0.0484;0.1565
20;0.8457;1129924;200054;23823;9865;377288;66387;7765;3268;377418;66542;7989;3407;0.2990;0.0487;0.1536
21;0.8398;1135642;194336;24045;9643;379096;64579;7823;3210;379297;64663;8066;3330;0.2922;0.0490;0.1493
22;0.8160;1145031;184947;24344;9344;382098;61577;7923;3110;382380;61580;8193;3203;0.2811;0.0494;0.1423
23;0.8159;1141998;187980;23922;9766;381141;62534;7779;3254;381353;62607;8043;3353;0.2942;0.0508;0.1449
24;0.8095;1161640;168338;24258;9430;387711;55964;7885;3148;387956;56004;8149;3247;0.2849;0.0548;0.1301
25;0.7908;1168417;161561;24343;9345;389828;53847;7915;3118;390251;53709;8179;3217;0.2823;0.0565;0.1250
26;0.7744;1182696;147282;24624;9064;394494;49181;8025;3008;395120;48840;8296;3100;0.2720;0.0597;0.1141
27;0.7719;1200275;129703;24940;8748;400336;43339;8136;2897;400987;42973;8396;3000;0.2633;0.0653;0.1010
28;0.7586;1227332;102646;25646;8042;409309;34366;8369;2664;409873;34087;8656;2740;0.2404;0.0744;0.0809
29;0.7378;1231845;98133;25761;7927;410794;32881;8402;2631;411365;32595;8693;2703;0.2372;0.0766;0.0775
30;0.7366;1251250;78728;26466;7222;417213;26462;8634;2399;417783;26177;8926;2470;0.2167;0.0862;0.0629
31;0.7148;1257911;72067;27230;6458;419398;24277;8883;2150;420014;23946;9225;2171;0.1905;0.0831;0.0574
32;0.7022;1258638;71340;27291;6397;419739;23936;8928;2105;420277;23683;9254;2142;0.1880;0.0829;0.0567
33;0.7027;1268010;61968;27646;6042;422910;20765;9039;1994;423407;20553;9374;2022;0.1774;0.0896;0.0496
34;0.6896;1272568;57410;27633;6055;424454;19221;9036;1997;424849;19111;9383;2013;0.1766;0.0953;0.0464
35;0.6796;1274091;55887;27529;6159;425006;18669;9034;1999;425347;18613;9351;2045;0.1794;0.0990;0.0454
36;0.6729;1273261;56717;27016;6672;424678;18997;8840;2193;425007;18953;9175;2221;0.1949;0.1049;0.0465
37;0.6595;1279780;50198;27176;6512;426809;16866;8910;2123;427243;16717;9234;2162;0.1897;0.1145;0.0415
38;0.6560;1291282;38696;28222;5466;430690;12985;9266;1767;430949;13011;9589;1807;0.1586;0.1219;0.0325
39;0.6292;1300222;29756;29143;4545;433638;10037;9574;1459;434020;9940;9892;1504;0.1320;0.1314;0.0251
40;0.6404;1302403;27575;29076;4612;434352;9323;9555;1478;434739;9221;9886;1510;0.1325;0.1407;0.0236
41;0.6112;1302295;27683;29011;4677;434287;9388;9541;1492;434755;9205;9881;1515;0.1329;0.1413;0.0235
42;0.6221;1302815;27163;28942;4746;434483;9192;9528;1505;434959;9001;9864;1532;0.1344;0.1454;0.0231
43;0.5994;1307097;22881;29427;4261;435960;7715;9675;1358;436391;7569;9996;1400;0.1229;0.1561;0.0197
44;0.5965;1310564;19414;29662;4026;437169;6506;9748;1285;437559;6401;10070;1326;0.1164;0.1716;0.0170
45;0.5833;1309343;20635;29042;4646;436740;6935;9562;1471;437193;6767;9894;1502;0.1318;0.1816;0.0182
46;0.5677;1310277;19701;29213;4475;437042;6633;9608;1425;437456;6504;9940;1456;0.1278;0.1829;0.0175
47;0.5661;1312071;17907;29227;4461;437685;5990;9606;1427;438058;5902;9936;1460;0.1281;0.1983;0.0162
48;0.5655;1313183;16795;29411;4277;438038;5637;9652;1381;438410;5550;9999;1397;0.1226;0.2011;0.0153
49;0.5614;1311850;18128;29200;4488;437630;6045;9601;1432;437950;6010;9927;1469;0.1289;0.1964;0.0164
50;0.5598;1314847;15131;29610;4078;438667;5008;9715;1318;438951;5009;10061;1335;0.1171;0.2104;0.0139
51;0.5459;1314342;15636;29435;4253;438493;5182;9659;1374;438771;5189;10005;1391;0.1221;0.2114;0.0145
52;0.5403;1316122;13856;29609;4079;439104;4571;9712;1321;439392;4568;10061;1335;0.1171;0.2262;0.0130
53;0.5237;1316568;13410;29598;4090;439229;4446;9712;1321;439527;4433;10053;1343;0.1178;0.2325;0.0127
54;0.5321;1316819;13159;29367;4321;439342;4333;9635;1398;439624;4336;9989;1407;0.1235;0.2450;0.0126
55;0.5233;1316952;13026;29409;4279;439390;4285;9643;1390;439671;4289;10000;1396;0.1225;0.2456;0.0125
56;0.5152;1318942;11036;29657;4031;440074;3601;9721;1312;440277;3683;10077;1319;0.1157;0.2637;0.0110
57;0.5205;1319060;10918;29541;4147;440089;3586;9672;1361;440332;3628;10043;1353;0.1187;0.2716;0.0109
58;0.5033;1319156;10822;29677;4011;440100;3575;9730;1303;440357;3603;10076;1320;0.1158;0.2681;0.0108
59;0.5103;1320432;9546;29818;3870;440537;3138;9766;1267;440813;3147;10112;1284;0.1127;0.2898;0.0097
60;0.5068;1320151;9827;29639;4049;440447;3228;9702;1331;440728;3232;10065;1331;0.1168;0.2917;0.0100
61;0.5011;1319492;10486;29405;4283;440218;3457;9625;1408;440496;3464;9987;1409;0.1236;0.2891;0.0107
62;0.4940;1320226;9752;29465;4223;440458;3217;9651;1382;440727;3233;9998;1398;0.1227;0.3019;0.0102
63;0.4834;1317381;12597;29036;4652;439495;4180;9529;1504;439772;4188;9856;1540;0.1351;0.2689;0.0126
64;0.4858;1320393;9585;29592;4096;440506;3169;9712;1321;440738;3222;10043;1353;0.1187;0.2957;0.0100
65;0.4891;1321140;8838;29684;4004;440736;2939;9735;1298;440983;2977;10069;1327;0.1164;0.3083;0.0095
66;0.4722;1321520;8458;29506;4182;440837;2838;9681;1352;441126;2834;10009;1387;0.1217;0.3286;0.0093
67;0.4731;1320438;9540;29284;4404;440453;3222;9618;1415;440733;3227;9938;1458;0.1279;0.3112;0.0103
68;0.4701;1322508;7470;29681;4007;441180;2495;9735;1298;441463;2497;10064;1332;0.1169;0.3479;0.0084
69;0.4669;1323409;6569;30126;3562;441526;2149;9880;1153;441720;2240;10199;1197;0.1050;0.3483;0.0075
70;0.4610;1323899;6079;30054;3634;441680;1995;9852;1181;441934;2026;10183;1213;0.1064;0.3745;0.0071
71;0.4658;1323054;6924;29683;4005;441380;2295;9743;1290;441659;2301;10065;1331;0.1168;0.3665;0.0080
72;0.4560;1322659;7319;29584;4104;441256;2419;9713;1320;441506;2454;10034;1362;0.1195;0.3569;0.0084
73;0.4440;1323029;6949;29592;4096;441340;2335;9709;1324;441629;2331;10034;1362;0.1195;0.3688;0.0081
74;0.4517;1321865;8113;29247;4441;440975;2700;9617;1416;441268;2692;9926;1470;0.1290;0.3532;0.0091
75;0.4376;1323169;6809;29592;4096;441409;2266;9716;1317;441667;2293;10043;1353;0.1187;0.3711;0.0080
76;0.4408;1322203;7775;29287;4401;441085;2590;9633;1400;441343;2617;9950;1446;0.1269;0.3559;0.0089
77;0.4421;1321495;8483;29094;4594;440858;2817;9586;1447;441147;2813;9892;1504;0.1320;0.3484;0.0095
78;0.4439;1322654;7324;29337;4351;441223;2452;9650;1383;441525;2435;9961;1435;0.1259;0.3708;0.0085
79;0.4369;1323326;6652;29529;4159;441437;2238;9700;1333;441733;2227;10013;1383;0.1214;0.3831;0.0079
80;0.4345;1324288;5690;29811;3877;441787;1888;9783;1250;442048;1912;10104;1292;0.1134;0.4032;0.0070
81;0.4296;1324253;5725;29803;3885;441775;1900;9783;1250;442046;1914;10100;1296;0.1137;0.4037;0.0070
82;0.4205;1324330;5648;29903;3785;441828;1847;9828;1205;442067;1893;10129;1267;0.1112;0.4009;0.0069
83;0.4223;1324995;4983;30165;3523;442080;1595;9898;1135;442248;1712;10206;1190;0.1044;0.4101;0.0064
84;0.4183;1324827;5151;30052;3636;442008;1667;9865;1168;442203;1757;10163;1233;0.1082;0.4124;0.0066
85;0.4167;1324902;5076;30019;3669;442014;1661;9844;1189;442269;1691;10154;1242;0.1090;0.4235;0.0064
86;0.4121;1324289;5689;29733;3955;441756;1919;9735;1298;442055;1905;10065;1331;0.1168;0.4113;0.0071
87;0.4135;1323220;6758;29443;4245;441421;2254;9661;1372;441704;2256;9967;1429;0.1254;0.3878;0.0081
88;0.4051;1323110;6868;29385;4303;441383;2292;9638;1395;441679;2281;9944;1452;0.1274;0.3890;0.0082
89;0.4083;1323320;6658;29471;4217;441451;2224;9672;1361;441725;2235;9954;1442;0.1265;0.3922;0.0081
90;0.3986;1326056;3922;30338;3350;442414;1261;9928;1105;442634;1326;10246;1150;0.1009;0.4645;0.0054
91;0.3985;1325114;4864;29958;3730;442055;1620;9811;1222;442334;1626;10133;1263;0.1108;0.4372;0.0063
92;0.3971;1324385;5593;29757;3931;441789;1886;9757;1276;442089;1871;10067;1329;0.1166;0.4153;0.0070
93;0.3944;1325067;4911;29966;3722;442038;1637;9818;1215;442325;1635;10143;1253;0.1100;0.4339;0.0063
94;0.3883;1325634;4344;30225;3463;442266;1409;9888;1145;442503;1457;10225;1171;0.1028;0.4456;0.0058
95;0.3943;1323940;6038;29708;3980;441665;2010;9725;1308;441900;2060;10033;1363;0.1196;0.3982;0.0075
96;0.3946;1324818;5160;29947;3741;441965;1710;9791;1242;442213;1747;10121;1275;0.1119;0.4219;0.0066
97;0.3897;1324624;5354;29925;3763;441930;1745;9782;1251;442153;1807;10104;1292;0.1134;0.4169;0.0068
98;0.3816;1325710;4268;30286;3402;442281;1394;9918;1115;442505;1455;10246;1150;0.1009;0.4415;0.0057
99;0.3808;1322955;7023;29385;4303;441335;2340;9644;1389;441593;2367;9923;1473;0.1293;0.3836;0.0084
100;0.3835;1324612;5366;29914;3774;441890;1785;9790;1243;442132;1828;10116;1280;0.1123;0.4118;0.0068
101;0.3785;1322699;7279;29285;4403;441232;2443;9617;1416;441557;2403;9901;1495;0.1312;0.3835;0.0086
102;0.3776;1322927;7051;29349;4339;441299;2376;9637;1396;441586;2374;9922;1474;0.1293;0.3831;0.0085
103;0.3768;1323814;6164;29632;4056;441609;2066;9706;1327;441878;2082;10023;1373;0.1205;0.3974;0.0076
104;0.3733;1323694;6284;29604;4084;441575;2100;9695;1338;441824;2136;10009;1387;0.1217;0.3937;0.0077
105;0.3711;1322334;7644;29360;4328;441157;2518;9624;1409;441392;2568;9930;1466;0.1286;0.3634;0.0089
106;0.3701;1323209;6769;29525;4163;441449;2226;9682;1351;441679;2281;9974;1422;0.1248;0.3840;0.0081
107;0.3649;1322179;7799;29420;4268;441108;2567;9654;1379;441327;2633;9948;1448;0.1271;0.3548;0.0090
108;0.3649;1323591;6387;29842;3846;441590;2085;9780;1253;441784;2176;10080;1316;0.1155;0.3769;0.0077
109;0.3635;1321517;8461;29295;4393;440904;2771;9613;1420;441118;2842;9905;1491;0.1308;0.3441;0.0095
110;0.3652;1320825;9153;29092;4596;440719;2956;9549;1484;440925;3035;9845;1551;0.1361;0.3382;0.0101
111;0.3651;1322223;7755;29531;4157;441188;2487;9688;1345;441355;2605;9977;1419;0.1245;0.3526;0.0088
112;0.3579;1323455;6523;29789;3899;441585;2090;9774;1259;441763;2197;10068;1328;0.1165;0.3767;0.0077
113;0.3572;1320512;9466;29123;4565;440570;3105;9537;1496;440808;3152;9846;1550;0.1360;0.3296;0.0103
114;0.3570;1320112;9866;29145;4543;440432;3243;9542;1491;440591;3369;9844;1552;0.1362;0.3154;0.0108
115;0.3527;1320580;9398;29341;4347;440608;3067;9606;1427;440776;3184;9904;1492;0.1309;0.3191;0.0103
116;0.3550;1318108;11870;28921;4767;439754;3921;9463;1570;439929;4031;9765;1631;0.1431;0.2881;0.0124
117;0.3537;1320566;9412;29452;4236;440613;3062;9654;1379;440757;3203;9947;1449;0.1271;0.3115;0.0102
118;0.3521;1321404;8574;29568;4120;440888;2787;9681;1352;441047;2913;9992;1404;0.1232;0.3252;0.0095
119;0.3498;1321485;8493;29579;4109;440889;2786;9709;1324;441070;2890;10008;1388;0.1218;0.3245;0.0094
120;0.3485;1321882;8096;29651;4037;441022;2653;9711;1322;441200;2760;10022;1374;0.1206;0.3324;0.0091
121;0.3455;1323050;6928;29899;3789;441384;2291;9804;1229;441623;2337;10117;1279;0.1122;0.3537;0.0079
122;0.3479;1319416;10562;29258;4430;440165;3510;9573;1460;440361;3599;9890;1506;0.1322;0.2950;0.0112
123;0.3462;1321810;8168;29633;4055;440971;2704;9697;1336;441207;2753;10034;1362;0.1195;0.3310;0.0090
124;0.3455;1319387;10591;29241;4447;440156;3519;9568;1465;440359;3601;9888;1508;0.1323;0.2952;0.0112
125;0.3413;1322620;7358;29820;3868;441210;2465;9763;1270;441490;2470;10094;1302;0.1143;0.3452;0.0083
126;0.3412;1319236;10742;29206;4482;440122;3553;9558;1475;440319;3641;9882;1514;0.1329;0.2937;0.0113
127;0.3393;1319741;10237;29233;4455;440292;3383;9566;1467;440464;3496;9884;1512;0.1327;0.3019;0.0110
128;0.3410;1322782;7196;29950;3738;441301;2374;9810;1223;441526;2434;10132;1264;0.1109;0.3418;0.0081
129;0.3373;1320109;9869;29306;4382;440403;3272;9583;1450;440628;3332;9884;1512;0.1327;0.3121;0.0106
130;0.3369;1321560;8418;29805;3883;440878;2797;9747;1286;441091;2869;10081;1315;0.1154;0.3143;0.0092
131;0.3342;1320189;9789;29557;4131;440461;3214;9674;1359;440621;3339;9983;1413;0.1240;0.2973;0.0104
132;0.3306;1322215;7763;30014;3674;441122;2553;9824;1209;441351;2609;10156;1240;0.1088;0.3222;0.0085
133;0.3313;1319608;10370;29421;4267;440269;3406;9624;1409;440473;3487;9928;1468;0.1288;0.2963;0.0109
134;0.3336;1321019;8959;29687;4001;440717;2958;9713;1320;440926;3034;10054;1342;0.1178;0.3067;0.0096
135;0.3342;1318070;11908;29251;4437;439760;3915;9580;1453;439946;4014;9890;1506;0.1322;0.2728;0.0121
136;0.3344;1321278;8700;29887;3801;440811;2864;9779;1254;441007;2953;10120;1276;0.1120;0.3017;0.0093
137;0.3288;1320321;9657;29672;4016;440508;3167;9703;1330;440667;3293;10047;1349;0.1184;0.2906;0.0102
138;0.3306;1320392;9586;29567;4121;440520;3155;9676;1357;440690;3270;10009;1387;0.1217;0.2978;0.0102
139;0.3329;1321280;8698;29726;3962;440800;2875;9716;1317;440975;2985;10047;1349;0.1184;0.3113;0.0095
140;0.3258;1322801;7177;30044;3644;441303;2372;9816;1217;441521;2439;10166;1230;0.1079;0.3352;0.0081
141;0.3233;1322337;7641;30056;3632;441156;2519;9825;1208;441357;2603;10175;1221;0.1071;0.3193;0.0084
142;0.3278;1319908;10070;29696;3992;440377;3298;9704;1329;440525;3435;10056;1340;0.1176;0.2806;0.0105
143;0.3220;1323819;6159;30243;3445;441651;2024;9896;1137;441877;2083;10240;1156;0.1014;0.3569;0.0071
144;0.3203;1323283;6695;30200;3488;441454;2221;9866;1167;441702;2258;10234;1162;0.1020;0.3398;0.0075
145;0.3182;1322143;7835;29873;3815;441057;2618;9775;1258;441324;2636;10101;1295;0.1136;0.3294;0.0086
146;0.3229;1322713;7265;30107;3581;441238;2437;9842;1191;441495;2465;10183;1213;0.1064;0.3298;0.0081
147;0.3199;1324221;5757;30435;3253;441754;1921;9949;1084;442035;1925;10308;1088;0.0955;0.3611;0.0066
148;0.3142;1322686;7292;30042;3646;441278;2397;9821;1212;441478;2482;10157;1239;0.1087;0.3330;0.0082
149;0.3153;1319900;10078;29461;4227;440350;3325;9645;1388;440531;3429;9986;1410;0.1237;0.2914;0.0106
150;0.3189;1319798;10180;29506;4182;440358;3317;9645;1388;440524;3436;10007;1389;0.1219;0.2879;0.0106
151;0.3155;1322203;7775;29992;3696;441113;2562;9809;1224;441324;2636;10159;1237;0.1085;0.3194;0.0085
152;0.3137;1323557;6421;30239;3449;441539;2136;9884;1149;441814;2146;10240;1156;0.1014;0.3501;0.0073
153;0.3120;1324120;5858;30342;3346;441720;1955;9919;1114;442019;1941;10275;1121;0.0984;0.3661;0.0067
154;0.3099;1322548;7430;30062;3626;441218;2457;9830;1203;441495;2465;10183;1213;0.1064;0.3298;0.0081
155;0.3106;1323413;6565;30243;3445;441501;2174;9887;1146;441791;2169;10235;1161;0.1019;0.3486;0.0073
156;0.3123;1325146;4832;30605;3083;442047;1628;9998;1035;442349;1611;10351;1045;0.0917;0.3934;0.0058
157;0.3117;1322911;7067;30261;3427;441342;2333;9879;1154;441608;2352;10239;1157;0.1015;0.3297;0.0077
158;0.3090;1325192;4786;30754;2934;442085;1590;10051;982;442397;1563;10410;986;0.0865;0.3868;0.0056
159;0.3061;1324754;5224;30607;3081;441932;1743;10010;1023;442240;1720;10359;1037;0.0910;0.3761;0.0061
160;0.3064;1324090;5888;30412;3276;441713;1962;9934;1099;442033;1927;10298;1098;0.0963;0.3630;0.0066
161;0.3072;1324159;5819;30518;3170;441742;1933;9986;1047;442044;1916;10337;1059;0.0929;0.3560;0.0065
162;0.3075;1324509;5469;30580;3108;441857;1818;9999;1034;442154;1806;10357;1039;0.0912;0.3652;0.0062
163;0.3053;1324098;5880;30357;3331;441752;1923;9926;1107;442012;1948;10271;1125;0.0987;0.3661;0.0067
164;0.3055;1323432;6546;30172;3516;441529;2146;9869;1164;441780;2180;10216;1180;0.1035;0.3512;0.0074
165;0.3044;1322231;7747;29874;3814;441088;2587;9785;1248;441384;2576;10123;1273;0.1117;0.3307;0.0085
166;0.3036;1322074;7904;29840;3848;441049;2626;9776;1257;441332;2628;10104;1292;0.1134;0.3296;0.0086
167;0.3026;1323749;6229;30228;3460;441621;2054;9892;1141;441889;2071;10233;1163;0.1021;0.3596;0.0071
168;0.3013;1323412;6566;30194;3494;441511;2164;9879;1154;441786;2174;10228;1168;0.1025;0.3495;0.0073
169;0.3033;1322783;7195;30013;3675;441273;2402;9832;1201;441558;2402;10164;1232;0.1081;0.3390;0.0080
170;0.3008;1323576;6402;30169;3519;441554;2121;9880;1153;441825;2135;10219;1177;0.1033;0.3554;0.0073
171;0.2996;1322221;7757;29883;3805;441070;2605;9782;1251;441384;2576;10114;1282;0.1125;0.3323;0.0085
172;0.2983;1323400;6578;30121;3567;441501;2174;9869;1164;441769;2191;10208;1188;0.1042;0.3516;0.0074
173;0.2983;1323582;6396;30180;3508;441561;2114;9893;1140;441817;2143;10221;1175;0.1031;0.3541;0.0073
174;0.2986;1322553;7425;29944;3744;441191;2484;9830;1203;441461;2499;10156;1240;0.1088;0.3316;0.0082
175;0.2969;1323959;6019;30236;3452;441653;2022;9904;1129;441937;2023;10243;1153;0.1012;0.3630;0.0070
176;0.2939;1323870;6108;30208;3480;441642;2033;9900;1133;441921;2039;10232;1164;0.1021;0.3634;0.0070
177;0.2972;1322566;7412;29931;3757;441186;2489;9820;1213;441452;2508;10144;1252;0.1099;0.3330;0.0083
178;0.2987;1322980;6998;30078;3610;441326;2349;9861;1172;441590;2370;10190;1206;0.1058;0.3372;0.0079
179;0.2953;1322555;7423;29942;3746;441193;2482;9820;1213;441452;2508;10140;1256;0.1102;0.3337;0.0083
180;0.2965;1322988;6990;30028;3660;441356;2319;9844;1189;441587;2373;10166;1230;0.1079;0.3414;0.0079
181;0.2963;1322926;7052;30051;3637;441334;2341;9867;1166;441575;2385;10192;1204;0.1057;0.3355;0.0079
182;0.2975;1323768;6210;30271;3417;441660;2015;9917;1116;441873;2087;10265;1131;0.0992;0.3515;0.0071
183;0.2947;1323668;6310;30155;3533;441604;2071;9894;1139;441823;2137;10227;1169;0.1026;0.3536;0.0073
184;0.2954;1323635;6343;30228;3460;441595;2080;9911;1122;441821;2139;10241;1155;0.1014;0.3506;0.0072
185;0.2928;1323530;6448;30145;3543;441560;2115;9887;1146;441781;2179;10234;1162;0.1020;0.3478;0.0073
186;0.2912;1324174;5804;30259;3429;441784;1891;9924;1109;442017;1943;10256;1140;0.1000;0.3698;0.0068
187;0.2894;1323541;6437;30107;3581;441571;2104;9868;1165;441775;2185;10198;1198;0.1051;0.3541;0.0074
188;0.2928;1323052;6926;29973;3715;441402;2273;9832;1201;441612;2348;10156;1240;0.1088;0.3456;0.0079
189;0.2916;1323458;6520;30066;3622;441552;2123;9856;1177;441773;2187;10201;1195;0.1049;0.3533;0.0074
190;0.2909;1323272;6706;29998;3690;441458;2217;9840;1193;441689;2271;10167;1229;0.1078;0.3511;0.0077
191;0.2890;1323620;6358;30091;3597;441580;2095;9865;1168;441813;2147;10196;1200;0.1053;0.3585;0.0074
192;0.2890;1322935;7043;29942;3746;441324;2351;9815;1218;441571;2389;10137;1259;0.1105;0.3451;0.0080
193;0.2902;1323551;6427;30090;3598;441558;2117;9862;1171;441784;2176;10206;1190;0.1044;0.3535;0.0074
194;0.2887;1324120;5858;30229;3459;441751;1924;9906;1127;442004;1956;10239;1157;0.1015;0.3717;0.0068
195;0.2887;1322767;7211;29909;3779;441291;2384;9817;1216;441515;2445;10133;1263;0.1108;0.3406;0.0081
196;0.2894;1322288;7690;29811;3877;441122;2553;9770;1263;441365;2595;10096;1300;0.1141;0.3338;0.0086
197;0.2877;1322482;7496;29879;3809;441169;2506;9792;1241;441427;2533;10103;1293;0.1135;0.3380;0.0084
198;0.2872;1323154;6824;29981;3707;441395;2280;9836;1197;441654;2306;10164;1232;0.1081;0.3482;0.0078
199;0.2850;1322600;7378;29861;3827;441239;2436;9789;1244;441484;2476;10104;1292;0.1134;0.3429;0.0083
200;0.2864;1322887;7091;29919;3769;441320;2355;9806;1227;441562;2398;10121;1275;0.1119;0.3471;0.0081
201;0.2855;1322399;7579;29826;3862;441140;2535;9780;1253;441409;2551;10088;1308;0.1148;0.3389;0.0085
202;0.2870;1323156;6822;29970;3718;441427;2248;9825;1208;441665;2295;10151;1245;0.1092;0.3517;0.0078
203;0.2864;1322991;6987;29948;3740;441349;2326;9812;1221;441599;2361;10137;1259;0.1105;0.3478;0.0079
204;0.2865;1322648;7330;29870;3818;441241;2434;9785;1248;441488;2472;10117;1279;0.1122;0.3410;0.0082
205;0.2846;1322776;7202;29906;3782;441262;2413;9797;1236;441532;2428;10115;1281;0.1124;0.3454;0.0081
206;0.2826;1322557;7421;29806;3882;441198;2477;9771;1262;441449;2511;10088;1308;0.1148;0.3425;0.0084
207;0.2844;1322570;7408;29833;3855;441190;2485;9776;1257;441449;2511;10090;1306;0.1146;0.3422;0.0084
208;0.2831;1321903;8075;29671;4017;440962;2713;9729;1304;441244;2716;10032;1364;0.1197;0.3343;0.0090
209;0.2820;1322629;7349;29838;3850;441216;2459;9775;1258;441470;2490;10089;1307;0.1147;0.3442;0.0083
210;0.2828;1321858;8120;29668;4020;440940;2735;9731;1302;441225;2735;10023;1373;0.1205;0.3342;0.0090
211;0.2851;1321667;8311;29643;4045;440877;2798;9718;1315;441156;2804;10018;1378;0.1209;0.3295;0.0092
212;0.2822;1323320;6658;30009;3679;441476;2199;9819;1214;441693;2267;10144;1252;0.1099;0.3558;0.0077
213;0.2807;1323465;6513;30017;3671;441520;2155;9824;1209;441740;2220;10156;1240;0.1088;0.3584;0.0076
214;0.2816;1323667;6311;30047;3641;441607;2068;9838;1195;441831;2129;10184;1212;0.1064;0.3628;0.0073
215;0.2804;1323219;6759;29921;3767;441439;2236;9796;1237;441650;2310;10126;1270;0.1114;0.3547;0.0079
216;0.2785;1323580;6398;30023;3665;441588;2087;9835;1198;441789;2171;10160;1236;0.1085;0.3628;0.0075
217;0.2768;1322110;7868;29668;4020;441069;2606;9713;1320;441290;2670;10033;1363;0.1196;0.3380;0.0089
218;0.2786;1322916;7062;29855;3833;441343;2332;9776;1257;441559;2401;10095;1301;0.1142;0.3514;0.0081
219;0.2825;1323425;6553;29965;3723;441517;2158;9805;1228;441733;2227;10137;1259;0.1105;0.3612;0.0077
220;0.2783;1322940;7038;29839;3849;441343;2332;9758;1275;441563;2397;10096;1300;0.1141;0.3516;0.0081
221;0.2777;1323237;6741;29917;3771;441437;2238;9791;1242;441660;2300;10115;1281;0.1124;0.3577;0.0079
222;0.2755;1323569;6409;29999;3689;441580;2095;9803;1230;441790;2170;10142;1254;0.1100;0.3662;0.0075
223;0.2761;1323816;6162;30049;3639;441663;2012;9827;1206;441878;2082;10155;1241;0.1089;0.3735;0.0073
224;0.2738;1323502;6476;29936;3752;441566;2109;9794;1239;441760;2200;10118;1278;0.1121;0.3675;0.0076
225;0.2726;1322760;7218;29699;3989;441296;2379;9725;1308;441524;2436;10038;1358;0.1192;0.3579;0.0083
226;0.2726;1322197;7781;29581;4107;441082;2593;9688;1345;441346;2614;9994;1402;0.1230;0.3491;0.0088
227;0.2743;1322554;7424;29608;4080;441216;2459;9707;1326;441470;2490;10005;1391;0.1221;0.3584;0.0085
228;0.2731;1322983;6995;29697;3991;441358;2317;9732;1301;441595;2365;10034;1362;0.1195;0.3654;0.0082
229;0.2719;1322541;7437;29604;4084;441211;2464;9700;1333;441466;2494;10005;1391;0.1221;0.3580;0.0085
230;0.2735;1321666;8312;29355;4333;440900;2775;9629;1404;441173;2787;9919;1477;0.1296;0.3464;0.0094
231;0.2711;1323098;6880;29771;3917;441401;2274;9746;1287;441646;2314;10062;1334;0.1171;0.3657;0.0080
232;0.2734;1321830;8148;29365;4323;440956;2719;9637;1396;441222;2738;9908;1488;0.1306;0.3521;0.0093
233;0.2711;1322232;7746;29477;4211;441091;2584;9661;1372;441360;2600;9960;1436;0.1260;0.3558;0.0089
234;0.2694;1322287;7691;29486;4202;441118;2557;9663;1370;441365;2595;9963;1433;0.1257;0.3558;0.0088
235;0.2690;1322727;7251;29631;4057;441264;2411;9699;1334;441541;2419;10009;1387;0.1217;0.3644;0.0084
236;0.2693;1322656;7322;29581;4107;441241;2434;9695;1338;441512;2448;10001;1395;0.1224;0.3630;0.0084
237;0.2682;1322652;7326;29582;4106;441242;2433;9690;1343;441501;2459;9989;1407;0.1235;0.3639;0.0085
238;0.2685;1322755;7223;29573;4115;441305;2370;9699;1334;441537;2423;9989;1407;0.1235;0.3674;0.0084
239;0.2678;1322323;7655;29412;4276;441165;2510;9652;1381;441389;2571;9933;1463;0.1284;0.3627;0.0089
240;0.2673;1323145;6833;29675;4013;441410;2265;9735;1298;441667;2293;10029;1367;0.1200;0.3735;0.0080
241;0.2655;1322696;7282;29516;4172;441284;2391;9683;1350;441518;2442;9964;1432;0.1257;0.3696;0.0085
242;0.2658;1322074;7904;29268;4420;441066;2609;9611;1422;441312;2648;9888;1508;0.1323;0.3628;0.0091
243;0.2659;1322123;7855;29347;4341;441091;2584;9636;1397;441344;2616;9917;1479;0.1298;0.3612;0.0090
244;0.2674;1321726;8252;29262;4426;440941;2734;9600;1433;441213;2747;9886;1510;0.1325;0.3547;0.0093
245;0.2687;1321521;8457;29049;4639;440861;2814;9541;1492;441108;2852;9823;1573;0.1380;0.3555;0.0097
246;0.2651;1322921;7057;29577;4111;441345;2330;9705;1328;441583;2377;9992;1404;0.1232;0.3713;0.0083
247;0.2654;1321516;8462;29201;4487;440878;2797;9584;1449;441166;2794;9863;1533;0.1345;0.3543;0.0095
248;0.2682;1320382;9596;28819;4869;440475;3200;9473;1560;440755;3205;9717;1679;0.1473;0.3438;0.0107
249;0.2647;1320912;9066;28949;4739;440661;3014;9515;1518;440952;3008;9763;1633;0.1433;0.3519;0.0102
250;0.2638;1321357;8621;29065;4623;440816;2859;9544;1489;441075;2885;9810;1586;0.1392;0.3547;0.0098
251;0.2637;1322613;7365;29373;4315;441234;2441;9650;1383;441486;2474;9921;1475;0.1294;0.3735;0.0087
252;0.2617;1321343;8635;28932;4756;440821;2854;9525;1508;441052;2908;9783;1613;0.1415;0.3568;0.0099
253;0.2621;1321753;8225;29138;4550;440948;2727;9574;1459;441208;2752;9840;1556;0.1365;0.3612;0.0095
254;0.2625;1321273;8705;29037;4651;440774;2901;9537;1496;441049;2911;9806;1590;0.1395;0.3533;0.0099
255;0.2626;1321987;7991;29170;4518;441038;2637;9588;1445;441306;2654;9858;1538;0.1350;0.3669;0.0092
256;0.2600;1320806;9172;28839;4849;440644;3031;9484;1549;440908;3052;9747;1649;0.1447;0.3508;0.0103
257;0.2625;1321204;8774;28993;4695;440759;2916;9540;1493;441046;2914;9783;1613;0.1415;0.3563;0.0099
258;0.2596;1321756;8222;29188;4500;440960;2715;9594;1439;441227;2733;9855;1541;0.1352;0.3606;0.0094
259;0.2598;1322109;7869;29250;4438;441071;2604;9608;1425;441324;2636;9884;1512;0.1327;0.3645;0.0091
260;0.2593;1322251;7727;29263;4425;441112;2563;9618;1415;441350;2610;9897;1499;0.1315;0.3648;0.0090
261;0.2611;1321473;8505;29020;4668;440859;2816;9531;1502;441096;2864;9797;1599;0.1403;0.3583;0.0098
262;0.2595;1321500;8478;29037;4651;440885;2790;9542;1491;441141;2819;9807;1589;0.1394;0.3605;0.0097
263;0.2592;1320889;9089;28818;4870;440662;3013;9472;1561;440936;3024;9744;1652;0.1450;0.3533;0.0103
264;0.2584;1321539;8439;28958;4730;440892;2783;9519;1514;441142;2818;9791;1605;0.1408;0.3629;0.0097
265;0.2581;1322149;7829;29182;4506;441094;2581;9581;1452;441340;2620;9853;1543;0.1354;0.3706;0.0091
266;0.2572;1320045;9933;28528;5160;440415;3260;9395;1638;440669;3291;9656;1740;0.1527;0.3459;0.0110
267;0.2582;1320457;9521;28609;5079;440533;3142;9420;1613;440807;3153;9688;1708;0.1499;0.3514;0.0107
268;0.2567;1320871;9107;28753;4935;440659;3016;9460;1573;440934;3026;9727;1669;0.1465;0.3555;0.0103
269;0.2569;1321081;8897;28860;4828;440729;2946;9500;1533;440996;2964;9756;1640;0.1439;0.3562;0.0101
270;0.2583;1319960;10018;28487;5201;440389;3286;9390;1643;440663;3297;9643;1753;0.1538;0.3471;0.0111
271;0.2565;1321773;8205;29037;4651;440961;2714;9551;1482;441236;2724;9823;1573;0.1380;0.3661;0.0094
272;0.2555;1321240;8738;28943;4745;440801;2874;9518;1515;441074;2886;9785;1611;0.1414;0.3582;0.0099
273;0.2550;1321147;8831;28865;4823;440781;2894;9496;1537;441034;2926;9768;1628;0.1429;0.3575;0.0100
274;0.2546;1321327;8651;28867;4821;440855;2820;9506;1527;441091;2869;9780;1616;0.1418;0.3603;0.0098
275;0.2542;1320768;9210;28642;5046;440649;3026;9424;1609;440922;3038;9708;1688;0.1481;0.3572;0.0104
276;0.2532;1321745;8233;28986;4702;440989;2686;9536;1497;441228;2732;9820;1576;0.1383;0.3658;0.0095
277;0.2549;1321551;8427;28979;4709;440912;2763;9527;1506;441175;2785;9798;1598;0.1402;0.3646;0.0096
278;0.2536;1321185;8793;28800;4888;440799;2876;9476;1557;441051;2909;9744;1652;0.1450;0.3622;0.0100
279;0.2547;1322022;7956;29077;4611;441062;2613;9566;1467;441330;2630;9845;1551;0.1361;0.3710;0.0092
280;0.2527;1321154;8824;28797;4891;440788;2887;9480;1553;441062;2898;9737;1659;0.1456;0.3641;0.0100
281;0.2526;1322095;7883;29154;4534;441086;2589;9595;1438;441357;2603;9854;1542;0.1353;0.3720;0.0091
282;0.2546;1321246;8732;28863;4825;440812;2863;9510;1523;441074;2886;9770;1626;0.1427;0.3604;0.0099
283;0.2538;1321333;8645;28845;4843;440818;2857;9499;1534;441086;2874;9769;1627;0.1428;0.3615;0.0099
284;0.2533;1321741;8237;29086;4602;440981;2694;9583;1450;441253;2707;9826;1570;0.1378;0.3671;0.0094
285;0.2519;1320981;8997;28783;4905;440755;2920;9491;1542;441004;2956;9743;1653;0.1451;0.3586;0.0101
286;0.2524;1320329;9649;28547;5141;440516;3159;9431;1602;440808;3152;9653;1743;0.1529;0.3561;0.0107
287;0.2519;1320757;9221;28628;5060;440647;3028;9448;1585;440933;3027;9694;1702;0.1494;0.3599;0.0104
288;0.2517;1321200;8778;28872;4816;440807;2868;9512;1521;441070;2890;9766;1630;0.1430;0.3606;0.0099
289;0.2508;1321840;8138;29101;4587;441002;2673;9571;1462;441289;2671;9830;1566;0.1374;0.3696;0.0093
290;0.2534;1321635;8343;29089;4599;440926;2749;9572;1461;441227;2733;9827;1569;0.1377;0.3647;0.0094
291;0.2511;1320802;9176;28923;4765;440655;3020;9530;1503;440920;3040;9785;1611;0.1414;0.3464;0.0102
292;0.2501;1320284;9694;28552;5136;440499;3176;9425;1608;440795;3165;9653;1743;0.1529;0.3551;0.0108
293;0.2506;1321446;8532;28927;4761;440877;2798;9530;1503;441169;2791;9786;1610;0.1413;0.3658;0.0097
294;0.2497;1321490;8488;28941;4747;440901;2774;9539;1494;441179;2781;9797;1599;0.1403;0.3651;0.0096
295;0.2494;1321866;8112;29097;4591;441015;2660;9584;1449;441309;2651;9834;1562;0.1371;0.3708;0.0093
296;0.2515;1321992;7986;29109;4579;441057;2618;9583;1450;441355;2605;9833;1563;0.1372;0.3750;0.0092
297;0.2484;1320889;9089;28744;4944;440687;2988;9484;1549;441016;2944;9718;1678;0.1472;0.3630;0.0102
298;0.2496;1321530;8448;28961;4727;440894;2781;9536;1497;441223;2737;9780;1616;0.1418;0.3712;0.0096
299;0.2478;1320984;8994;28749;4939;440722;2953;9486;1547;441046;2914;9733;1663;0.1459;0.3633;0.0101
300;0.2474;1321755;8223;29061;4627;440989;2686;9570;1463;441294;2666;9820;1576;0.1383;0.3715;0.0093


==> data/gnn_training/generalized_fold/sage.csv <==
epoch;loss;R;C;A
1;1.37895;0.002;0.006525;0.0575
2;1.208125;0.003775;0.01305;0.0778
3;1.12225;0.0065;0.023175;0.0908
4;1.0869;0.01005;0.035525;0.08915
5;1.063575;0.01335;0.0463;0.086825
6;1.04215;0.01575;0.056125;0.08935
7;1.016975;0.0163;0.05965;0.092075
8;0.98085;0.016125;0.0606;0.094675
9;0.950975;0.0171;0.067525;0.098725
10;0.9199;0.01635;0.068;0.104425
11;0.887625;0.015675;0.068475;0.111575
12;0.862825;0.0166;0.07855;0.12005
13;0.839425;0.01615;0.083175;0.128025
14;0.817925;0.016025;0.086325;0.13495
15;0.799;0.016775;0.094825;0.143025
16;0.7804;0.01495;0.089625;0.1527
17;0.758525;0.01345;0.08595;0.16055
18;0.740225;0.012875;0.0876;0.1714
19;0.72285;0.012625;0.0892;0.17735
20;0.71005;0.012925;0.0939;0.18235
21;0.699475;0.01305;0.0988;0.18915
22;0.685275;0.01245;0.09665;0.1956
23;0.672075;0.0122;0.09695;0.2002
24;0.65565;0.01205;0.097925;0.20455
25;0.641075;0.0124;0.100725;0.2049
26;0.630475;0.013275;0.107475;0.20355
27;0.6173;0.012675;0.105225;0.2101
28;0.60835;0.012475;0.104975;0.213175
29;0.6013;0.012125;0.104475;0.216875
30;0.591;0.012075;0.1063;0.221025
31;0.58675;0.01205;0.107575;0.224975
32;0.577575;0.01185;0.107975;0.23035
33;0.5653;0.010875;0.103625;0.2393
34;0.55595;0.011;0.105;0.239925
35;0.547225;0.0112;0.10695;0.2399
36;0.542475;0.0108;0.1043;0.243325
37;0.5341;0.009875;0.0981;0.2537
38;0.526675;0.009075;0.094125;0.262375
39;0.519975;0.008125;0.088125;0.2743
40;0.51085;0.00765;0.08575;0.282625
41;0.505225;0.007525;0.08525;0.285975
42;0.49955;0.007275;0.08315;0.287175
43;0.493;0.0075;0.085425;0.286325
44;0.489575;0.00795;0.089575;0.283225
45;0.484;0.007775;0.089075;0.290225
46;0.4766;0.007975;0.09165;0.291875
47;0.472625;0.008525;0.09655;0.287625
48;0.46655;0.008025;0.093475;0.297075
49;0.461725;0.009225;0.1025;0.281325
50;0.4589;0.00855;0.098075;0.292275
51;0.45285;0.008675;0.0992;0.2919
52;0.447225;0.010325;0.1112;0.275725
53;0.443725;0.00955;0.106675;0.287225
54;0.437675;0.009475;0.10635;0.289225
55;0.4316;0.008675;0.101275;0.302175
56;0.4266;0.007525;0.093875;0.313825
57;0.422075;0.0072;0.09175;0.322625
58;0.417725;0.00715;0.0923;0.3273
59;0.415775;0.007075;0.092475;0.330975
60;0.4126;0.006175;0.085925;0.35055
61;0.40865;0.0066;0.089625;0.342875
62;0.406425;0.00635;0.08715;0.348525
63;0.401025;0.006425;0.087375;0.34615
64;0.3985;0.007175;0.0933;0.329625
65;0.39555;0.00705;0.0928;0.3331
66;0.3916;0.0075;0.097675;0.326075
67;0.38995;0.0073;0.096875;0.3331
68;0.385525;0.006875;0.094625;0.3442
69;0.38075;0.006175;0.088875;0.363175
70;0.375925;0.005525;0.082975;0.3795
71;0.37195;0.00505;0.07825;0.390975
72;0.3687;0.0049;0.0769;0.395225
73;0.36705;0.005375;0.08155;0.383925
74;0.366425;0.005725;0.0851;0.376
75;0.364575;0.0059;0.08715;0.372625
76;0.36285;0.0062;0.0898;0.365325
77;0.361775;0.006175;0.089325;0.3657
78;0.35935;0.005725;0.085175;0.381275
79;0.357225;0.005825;0.085975;0.377625
80;0.355175;0.0054;0.081875;0.38615
81;0.351275;0.0052;0.080575;0.391775
82;0.3494;0.00585;0.0875;0.374975
83;0.3476;0.005775;0.087825;0.3814
84;0.34505;0.0059;0.0907;0.38565
85;0.34315;0.0056;0.088225;0.399725
86;0.34025;0.00515;0.0845;0.415125
87;0.337425;0.0056;0.089275;0.40625
88;0.336575;0.005575;0.0891;0.40705
89;0.3361;0.00595;0.093175;0.39605
90;0.3361;0.005975;0.09375;0.395325
91;0.336725;0.0055;0.089525;0.408625
92;0.335875;0.00545;0.0891;0.410325
93;0.335025;0.00565;0.091175;0.406125
94;0.333775;0.0056;0.0904;0.40735
95;0.3306;0.00605;0.094925;0.3971
96;0.329525;0.00625;0.097;0.392475
97;0.328575;0.006075;0.095625;0.396925
98;0.3284;0.00625;0.0978;0.392625
99;0.32835;0.0053;0.087975;0.4252
100;0.326475;0.004975;0.08505;0.43505
101;0.325625;0.005;0.084675;0.4331
102;0.323625;0.005075;0.0852;0.4297
103;0.322975;0.005275;0.087525;0.41905
104;0.320875;0.0055;0.08945;0.411025
105;0.32065;0.0054;0.08885;0.414575
106;0.31995;0.005475;0.0891;0.41135
107;0.319625;0.005725;0.091275;0.39915
108;0.3199;0.005425;0.08815;0.4068
109;0.3175;0.0052;0.0863;0.41495
110;0.317075;0.00515;0.08695;0.42045
111;0.3149;0.005025;0.086575;0.43055
112;0.312925;0.005125;0.088175;0.43
113;0.311775;0.00555;0.092025;0.416675
114;0.311075;0.0059;0.094275;0.40555
115;0.310775;0.0063;0.09775;0.390525
116;0.31055;0.006525;0.099425;0.383125
117;0.3098;0.0065;0.099575;0.385225
118;0.3086;0.0062;0.09735;0.393375
119;0.30765;0.0062;0.0976;0.393625
120;0.30715;0.006725;0.10285;0.385
121;0.30775;0.006725;0.103;0.3862
122;0.306575;0.0065;0.100875;0.393575
123;0.305975;0.0068;0.10385;0.3879
124;0.305625;0.0066;0.102175;0.391
125;0.303975;0.00665;0.102475;0.38815
126;0.30315;0.0072;0.10785;0.374325
127;0.30235;0.007175;0.107425;0.374475
128;0.3015;0.00675;0.103175;0.384075
129;0.300375;0.007075;0.106375;0.37885
130;0.30085;0.0067;0.10265;0.38745
131;0.300875;0.006925;0.105025;0.3836
132;0.300375;0.007275;0.108775;0.376
133;0.30015;0.007075;0.106675;0.37945
134;0.2994;0.00745;0.110225;0.370225
135;0.2982;0.00735;0.109325;0.3718
136;0.29735;0.00735;0.1091;0.371375
137;0.29625;0.007225;0.10825;0.374525
138;0.294625;0.007175;0.10765;0.375525
139;0.2941;0.006925;0.105275;0.3815
140;0.294075;0.006925;0.1053;0.381875
141;0.294;0.0069;0.104725;0.382125
142;0.293625;0.0066;0.102125;0.3889
143;0.29265;0.007075;0.1063;0.378975
144;0.292425;0.007175;0.1074;0.377125
145;0.29155;0.007125;0.1071;0.378625
146;0.291075;0.007475;0.1103;0.37135
147;0.29175;0.00715;0.107475;0.377225
148;0.29115;0.00715;0.10745;0.37725
149;0.29135;0.007225;0.107975;0.37495
150;0.29075;0.007425;0.109825;0.37125
151;0.289775;0.00745;0.10995;0.3709
152;0.2883;0.0076;0.11105;0.367925
153;0.28775;0.0075;0.1104;0.37135
154;0.2879;0.007275;0.108675;0.3757
155;0.28685;0.007075;0.107075;0.38045
156;0.286925;0.00695;0.105975;0.382775
157;0.286275;0.0074;0.109875;0.37165
158;0.28535;0.00705;0.1063;0.3791
159;0.284975;0.007425;0.109925;0.372325
160;0.284825;0.00715;0.107975;0.3795
161;0.284575;0.006825;0.1054;0.38735
162;0.284475;0.0069;0.105975;0.385825
163;0.2843;0.006825;0.104975;0.3862
164;0.283925;0.007025;0.106625;0.381775
165;0.28315;0.007025;0.10645;0.381375
166;0.28275;0.007275;0.10895;0.376
167;0.2826;0.00725;0.108825;0.3761
168;0.2824;0.0073;0.108975;0.373475
169;0.283225;0.0072;0.10805;0.376875
170;0.28235;0.00695;0.106;0.38265
171;0.281625;0.006825;0.10485;0.385375
172;0.28065;0.00675;0.104125;0.386825
173;0.279325;0.007;0.10665;0.380675
174;0.27935;0.007075;0.107525;0.379875
175;0.2794;0.007025;0.1072;0.3812
176;0.279625;0.007;0.10735;0.382575
177;0.279575;0.007025;0.10775;0.382925
178;0.2796;0.00735;0.1107;0.3755
179;0.27945;0.007425;0.111225;0.37385
180;0.278675;0.007225;0.1097;0.379925
181;0.277725;0.00715;0.1089;0.38175
182;0.277025;0.006925;0.10695;0.386825
183;0.276375;0.00695;0.1075;0.387575
184;0.276125;0.0072;0.1097;0.381125
185;0.2766;0.0072;0.109675;0.380575
186;0.2769;0.007175;0.109475;0.38215
187;0.2774;0.0074;0.111475;0.377275
188;0.277275;0.007375;0.1115;0.3789
189;0.27665;0.007225;0.11065;0.384625
190;0.275625;0.00725;0.111275;0.38485
191;0.27505;0.007075;0.10955;0.388175
192;0.2754;0.007;0.108825;0.390475
193;0.27515;0.00735;0.1117;0.381425
194;0.275225;0.0076;0.11355;0.37495
195;0.27445;0.007275;0.11115;0.384025
196;0.273325;0.007325;0.111575;0.381825
197;0.27325;0.007125;0.10985;0.386075
198;0.273275;0.006725;0.1063;0.395525
199;0.27265;0.006675;0.10565;0.397275
200;0.272225;0.0066;0.104725;0.399225
201;0.27175;0.00645;0.103475;0.40325
202;0.27135;0.00665;0.105275;0.398325
203;0.27125;0.0067;0.105875;0.3964
204;0.2717;0.0065;0.1043;0.401925
205;0.2714;0.0065;0.1044;0.402125
206;0.270825;0.006275;0.1026;0.407975
207;0.270625;0.006475;0.104325;0.402125
208;0.269825;0.006675;0.106275;0.397125
209;0.269525;0.0068;0.10755;0.394325
210;0.269225;0.0071;0.109975;0.38665
211;0.26905;0.007075;0.1097;0.387875
212;0.269;0.007225;0.110975;0.384875
213;0.268475;0.00735;0.112075;0.383075
214;0.268475;0.0073;0.11175;0.384775
215;0.2683;0.00735;0.11235;0.3843
216;0.2681;0.00755;0.1142;0.3804
217;0.268375;0.007725;0.115625;0.3756
218;0.2683;0.00815;0.119675;0.368475
219;0.268175;0.008525;0.12325;0.361675
220;0.268075;0.008375;0.122325;0.365475
221;0.2675;0.00825;0.1214;0.369425
222;0.267425;0.00805;0.119525;0.37155
223;0.266925;0.007925;0.118225;0.3731
224;0.266425;0.00785;0.11765;0.37465
225;0.26655;0.007625;0.1158;0.37975
226;0.265825;0.0073;0.113175;0.3885
227;0.26585;0.007375;0.113975;0.3882
228;0.2659;0.007475;0.1147;0.3858
229;0.2654;0.00805;0.11965;0.374225
230;0.265425;0.00825;0.1215;0.369575
231;0.265225;0.0084;0.122675;0.3668
232;0.265125;0.0087;0.124975;0.361275
233;0.2658;0.008525;0.1234;0.363425
234;0.265675;0.008825;0.12605;0.357725
235;0.26565;0.0085;0.123375;0.36335
236;0.264925;0.008175;0.12095;0.370125
237;0.264925;0.0083;0.1222;0.36895
238;0.264725;0.008775;0.125725;0.3613
239;0.265175;0.0093;0.130125;0.35265
240;0.2654;0.009525;0.132275;0.34895
241;0.264475;0.00965;0.133625;0.34775
242;0.2642;0.009025;0.128925;0.358075
243;0.263375;0.0085;0.12475;0.367925
244;0.26275;0.0083;0.1228;0.371075
245;0.262375;0.0081;0.120975;0.373475
246;0.2621;0.008175;0.1218;0.372925
247;0.2621;0.0081;0.12115;0.3741
248;0.26225;0.007825;0.11905;0.381225
249;0.2622;0.007475;0.115775;0.3875
250;0.2617;0.00725;0.1136;0.391975
251;0.2622;0.00715;0.112625;0.393525
252;0.262275;0.0074;0.114625;0.387225
253;0.2621;0.00775;0.11805;0.382375
254;0.2625;0.00785;0.11915;0.38075
255;0.2612;0.008;0.121125;0.3793
256;0.261025;0.008;0.1214;0.380125
257;0.261025;0.0082;0.123375;0.377525
258;0.260625;0.00835;0.12485;0.3751
259;0.260725;0.00835;0.12485;0.375825
260;0.260425;0.008375;0.125;0.3749
261;0.259875;0.008;0.121725;0.3813
262;0.25985;0.007625;0.118625;0.389475
263;0.25975;0.0076;0.1184;0.3897
264;0.259625;0.00755;0.118225;0.39225
265;0.26;0.007525;0.118275;0.393075
266;0.26005;0.00775;0.120175;0.38825
267;0.259675;0.00805;0.1232;0.3838
268;0.25965;0.0084;0.12655;0.377225
269;0.259075;0.008875;0.130725;0.3691
270;0.258675;0.00915;0.133375;0.3642
271;0.25865;0.0096;0.13665;0.3561
272;0.258825;0.00955;0.135925;0.356225
273;0.258875;0.009425;0.134925;0.358125
274;0.258975;0.009125;0.132325;0.363525
275;0.258775;0.00875;0.12955;0.369825
276;0.25815;0.00865;0.128925;0.372475
277;0.25795;0.008475;0.127325;0.3756
278;0.2583;0.00855;0.1277;0.374175
279;0.2581;0.008425;0.12665;0.37665
280;0.25795;0.008475;0.127225;0.376525
281;0.25785;0.0086;0.128525;0.375275
282;0.2571;0.00865;0.129525;0.37555
283;0.257025;0.008775;0.130625;0.3735
284;0.257075;0.0088;0.131025;0.373175
285;0.257075;0.0085;0.128375;0.377925
286;0.2568;0.008175;0.125575;0.38495
287;0.256425;0.00785;0.1228;0.3912
288;0.255875;0.00765;0.12085;0.394225
289;0.255575;0.007975;0.12395;0.3892
290;0.255575;0.0083;0.126675;0.38155
291;0.255925;0.008475;0.1283;0.37835
292;0.25615;0.0088;0.131175;0.3726
293;0.256325;0.0087;0.130125;0.3735
294;0.25605;0.0087;0.130275;0.37405
295;0.256225;0.00855;0.129025;0.37685
296;0.255825;0.0083;0.127025;0.381875
297;0.255375;0.008275;0.126825;0.38275


==> data/gnn_training/heavy_set/gcn.csv <==
epoch;loss;R;C;A
1;23.20535;0.002975;0.00095;0.0174
2;15.255875;0.0012;0.0006;0.0203
3;10.8123;0.00045;0.0003;0.01665
4;7.93025;0.000125;0.000075;0.010425
5;5.947675;0.00005;0.0002;0.064575
6;4.553125;0.000075;0.000725;0.158675
7;3.598375;0.00015;0.001825;0.2771
8;2.9467;0.0003;0.004325;0.4217
9;2.522775;0.0005;0.0079;0.507125
10;2.177775;0.000825;0.012975;0.546
11;1.88575;0.0017;0.023675;0.540625
12;1.6944;0.003825;0.04655;0.49765
13;1.5502;0.0079;0.086425;0.444725
14;1.44895;0.01515;0.15115;0.3908
15;1.3863;0.025225;0.23405;0.355725
16;1.33925;0.036575;0.3194;0.328
17;1.320275;0.047475;0.396325;0.307875
18;1.3028;0.05705;0.45745;0.293475
19;1.2801;0.06485;0.503125;0.2833
20;1.2546;0.070525;0.5362;0.277125
21;1.231;0.076875;0.56995;0.270075
22;1.218825;0.082525;0.599;0.26445
23;1.20975;0.086325;0.620075;0.2615
24;1.193925;0.089325;0.63885;0.260025
25;1.18195;0.09025;0.649525;0.261675
26;1.1654;0.090925;0.659;0.263525
27;1.1554;0.093875;0.67485;0.261725
28;1.158225;0.09725;0.6913;0.258875
29;1.153725;0.100425;0.705975;0.25575
30;1.155325;0.102175;0.715;0.254425
31;1.14995;0.101575;0.7159;0.2562
32;1.127575;0.097575;0.705125;0.263325
33;1.1041;0.095125;0.697825;0.2672
34;1.079725;0.0924;0.688575;0.27125
35;1.06825;0.092775;0.688;0.2701
36;1.06825;0.097175;0.6983;0.261825
37;1.07415;0.1005;0.703875;0.2553
38;1.076625;0.1033;0.70735;0.249025
39;1.069425;0.103125;0.700475;0.247
40;1.056175;0.1029;0.69225;0.244675
41;1.04165;0.103275;0.686125;0.24175
42;1.0345;0.10675;0.689325;0.23525
43;1.0314;0.10875;0.68875;0.2305
44;1.02605;0.110975;0.688925;0.2258
45;1.0241;0.112275;0.68595;0.222175
46;1.01375;0.110875;0.67625;0.2218
47;0.997375;0.110425;0.6705;0.2208
48;0.98085;0.108725;0.66125;0.22115
49;0.954175;0.1051;0.647675;0.224125
50;0.922525;0.102225;0.633625;0.22545
51;0.894275;0.099625;0.617625;0.2255
52;0.871075;0.096675;0.60085;0.226
53;0.850925;0.094475;0.583225;0.224525
54;0.834525;0.091175;0.5627;0.224475
55;0.81725;0.0886;0.5482;0.225
56;0.800125;0.08815;0.54305;0.224075
57;0.7884;0.08815;0.544125;0.224475
58;0.774525;0.0875;0.545;0.226625
59;0.75595;0.08345;0.531775;0.232825
60;0.731825;0.07785;0.51335;0.240925
61;0.703875;0.074125;0.50085;0.246125
62;0.6868;0.073375;0.4992;0.247625
63;0.6781;0.0746;0.50525;0.2465
64;0.672;0.07615;0.512625;0.244875
65;0.667975;0.07565;0.512675;0.24655
66;0.6586;0.07385;0.506475;0.24945
67;0.6471;0.072225;0.501275;0.25255
68;0.63845;0.07085;0.495225;0.254225
69;0.6295;0.06955;0.489725;0.25615
70;0.62035;0.069775;0.492525;0.256725
71;0.61555;0.072925;0.50405;0.251825
72;0.612075;0.0765;0.51705;0.246675
73;0.6119;0.079175;0.525825;0.241875
74;0.610125;0.079675;0.523675;0.239125
75;0.6021;0.07845;0.515925;0.239275
76;0.591825;0.076125;0.503625;0.2406
77;0.57845;0.074975;0.49565;0.2404
78;0.56885;0.075;0.4922;0.23865
79;0.5612;0.072725;0.480625;0.2405
80;0.552275;0.069825;0.4672;0.243575
81;0.545325;0.068475;0.45895;0.243925
82;0.542075;0.068325;0.4562;0.24305
83;0.53575;0.067925;0.45275;0.24265
84;0.530725;0.0698;0.459075;0.239325
85;0.5252;0.067675;0.4495;0.2421
86;0.512825;0.06525;0.4382;0.2445
87;0.507075;0.0662;0.43985;0.24195
88;0.502975;0.0638;0.426825;0.243525
89;0.49825;0.06435;0.424675;0.24
90;0.4958;0.062175;0.413525;0.242225
91;0.48945;0.06055;0.4057;0.243775
92;0.486175;0.06035;0.403925;0.24345
93;0.4824;0.059075;0.3974;0.2447
94;0.479225;0.061425;0.404425;0.239575
95;0.4788;0.061925;0.40425;0.237625
96;0.47505;0.063425;0.4081;0.2343
97;0.47525;0.065325;0.4142;0.230525
98;0.47295;0.064325;0.4093;0.2314
99;0.467575;0.062925;0.401125;0.23195
100;0.464325;0.06335;0.39975;0.22985
101;0.4624;0.06015;0.38395;0.23295
102;0.457925;0.058925;0.374;0.23165
103;0.456575;0.0582;0.366925;0.230125
104;0.4535;0.0558;0.353575;0.230775
105;0.445875;0.0559;0.35265;0.2296
106;0.441625;0.05595;0.3516;0.228675
107;0.439525;0.056525;0.35045;0.22565
108;0.438;0.0566;0.347825;0.223775
109;0.437;0.0586;0.351075;0.217875
110;0.43735;0.056225;0.339725;0.2205
111;0.431275;0.054025;0.331625;0.224225
112;0.425175;0.052075;0.32545;0.2281
113;0.42025;0.048725;0.3143;0.234725
114;0.41575;0.04905;0.315925;0.234325
115;0.412925;0.0482;0.312675;0.236075
116;0.410375;0.048975;0.313475;0.2333
117;0.4101;0.0492;0.3113;0.23045
118;0.40835;0.048275;0.30255;0.2282
119;0.4074;0.04735;0.292975;0.22515
120;0.4053;0.0443;0.2758;0.22625
121;0.401375;0.045625;0.2795;0.22315
122;0.400525;0.045375;0.281;0.2257
123;0.398725;0.0472;0.289575;0.223625
124;0.398975;0.047625;0.29265;0.224
125;0.397075;0.0436;0.2747;0.22975
126;0.393175;0.042475;0.267125;0.229475
127;0.390825;0.04015;0.259425;0.2351
128;0.3879;0.0402;0.26235;0.237275
129;0.387725;0.04035;0.266525;0.240375
130;0.385725;0.039775;0.26875;0.2462
131;0.3835;0.03755;0.26185;0.2553
132;0.37915;0.0365;0.261575;0.26115
133;0.376075;0.0384;0.273425;0.26015
134;0.376225;0.038175;0.2737;0.262
135;0.37485;0.0396;0.2799;0.2575
136;0.375625;0.037625;0.2698;0.26205
137;0.372525;0.034675;0.2551;0.26805
138;0.368675;0.032925;0.245825;0.272475
139;0.36545;0.030175;0.2314;0.279725
140;0.362525;0.029;0.224975;0.28295
141;0.360725;0.028375;0.220925;0.283525
142;0.3591;0.02745;0.2171;0.288375
143;0.358375;0.02715;0.218;0.292925
144;0.3565;0.026425;0.21815;0.301825
145;0.354375;0.02555;0.22005;0.313325
146;0.351825;0.0262;0.2284;0.3171
147;0.351425;0.02735;0.23955;0.31905
148;0.350725;0.028475;0.24885;0.3181
149;0.35;0.0279;0.248425;0.32475
150;0.3478;0.027325;0.25045;0.334725
151;0.34485;0.027325;0.257375;0.3431
152;0.34295;0.0274;0.265875;0.352625
153;0.3413;0.027775;0.274925;0.360375
154;0.338825;0.029175;0.287475;0.3589
155;0.33785;0.029225;0.290825;0.362175
156;0.336925;0.029025;0.2907;0.3646
157;0.335175;0.031275;0.30695;0.35725
158;0.33695;0.030475;0.303575;0.362925
159;0.335325;0.0318;0.312225;0.35835
160;0.334625;0.03135;0.3131;0.36585
161;0.332375;0.030375;0.3089;0.371875
162;0.330425;0.030825;0.3144;0.37295
163;0.3304;0.0298;0.3114;0.380875
164;0.3292;0.030125;0.314575;0.380325
165;0.3295;0.0297;0.312925;0.38345
166;0.32815;0.028825;0.309025;0.3905
167;0.32605;0.026425;0.294475;0.4077
168;0.322625;0.02695;0.3006;0.408225
169;0.3214;0.02595;0.297475;0.4191
170;0.32005;0.0277;0.312575;0.414125
171;0.319275;0.029675;0.33025;0.405925
172;0.3194;0.03055;0.33775;0.40375
173;0.318825;0.03195;0.3486;0.3971
174;0.3178;0.030925;0.341275;0.401625
175;0.315825;0.0308;0.33995;0.402
176;0.31465;0.0285;0.32435;0.41535
177;0.312125;0.0288;0.326375;0.4139
178;0.3124;0.0286;0.326225;0.416625
179;0.31295;0.027475;0.319675;0.4255
180;0.31095;0.0287;0.330325;0.420075
181;0.31125;0.028275;0.3297;0.424925
182;0.309825;0.028925;0.336025;0.42345
183;0.308575;0.028925;0.33575;0.423325
184;0.30785;0.028075;0.329175;0.42835
185;0.30615;0.0258;0.31215;0.443425
186;0.304125;0.023525;0.296;0.45925
187;0.3015;0.025075;0.309525;0.452725
188;0.30195;0.02485;0.3086;0.455
189;0.300925;0.0249;0.310025;0.4559
190;0.29955;0.02585;0.3191;0.451125
191;0.299675;0.026275;0.323;0.449725
192;0.2993;0.026925;0.3292;0.4475
193;0.2987;0.02765;0.335725;0.443075
194;0.297575;0.028175;0.3393;0.439375
195;0.296975;0.02685;0.32995;0.44735
196;0.294875;0.027575;0.336225;0.44425
197;0.294425;0.028075;0.340225;0.4411
198;0.295125;0.027375;0.335175;0.44595
199;0.2936;0.0277;0.337625;0.44405
200;0.29415;0.0269;0.331625;0.44885
201;0.29345;0.026925;0.33225;0.4493
202;0.29295;0.026425;0.3288;0.4534
203;0.2916;0.026125;0.327225;0.456225
204;0.28995;0.026375;0.330525;0.456275
205;0.289425;0.027075;0.337075;0.453875
206;0.289475;0.029;0.353025;0.443325
207;0.29085;0.0295;0.357975;0.441525
208;0.290575;0.029375;0.357325;0.4427
209;0.289825;0.0291;0.3558;0.4448
210;0.28855;0.029025;0.355675;0.445525
211;0.288475;0.0285;0.35125;0.4482
212;0.28825;0.028325;0.349675;0.448975
213;0.287875;0.0275;0.34285;0.4538
214;0.286875;0.0268;0.3372;0.4576
215;0.285475;0.026675;0.3363;0.458675
216;0.284425;0.0259;0.3296;0.463525
217;0.283125;0.026725;0.3363;0.458775
218;0.283375;0.02605;0.330975;0.463125
219;0.282475;0.0255;0.326875;0.467425
220;0.281775;0.02575;0.3298;0.466925
221;0.2817;0.0248;0.3229;0.473625
222;0.280375;0.024375;0.3202;0.477875
223;0.2792;0.02525;0.3281;0.4732
224;0.27925;0.0258;0.332925;0.47
225;0.278925;0.0267;0.340125;0.464375
226;0.2791;0.027025;0.342975;0.462375
227;0.279325;0.026525;0.338925;0.46555
228;0.2785;0.026275;0.337075;0.467425
229;0.278275;0.025925;0.334525;0.46985
230;0.277875;0.02615;0.336575;0.46815
231;0.278125;0.026025;0.3359;0.46935
232;0.278125;0.02585;0.335;0.47095
233;0.277675;0.02625;0.338725;0.469075
234;0.277475;0.02675;0.3429;0.4664
235;0.276875;0.0271;0.345675;0.463975
236;0.27675;0.02765;0.35;0.46045
237;0.2766;0.0274;0.347775;0.4616
238;0.27695;0.026775;0.342975;0.46615
239;0.276525;0.026325;0.339525;0.469625
240;0.2759;0.02605;0.337775;0.47215
241;0.27485;0.02615;0.33975;0.473125
242;0.273825;0.02695;0.3468;0.4684
243;0.27405;0.02755;0.35225;0.465125
244;0.27395;0.027325;0.350825;0.46715
245;0.274025;0.02695;0.34755;0.4692
246;0.2738;0.02675;0.346275;0.47075
247;0.27345;0.026525;0.344625;0.472525
248;0.273175;0.026575;0.3451;0.472225
249;0.27305;0.02655;0.3451;0.47295
250;0.2727;0.025775;0.338525;0.47825
251;0.272025;0.025625;0.337525;0.47935
252;0.271725;0.02565;0.33805;0.4796
253;0.271775;0.025875;0.34;0.478075
254;0.271875;0.025975;0.340875;0.47725
255;0.271925;0.025675;0.338125;0.4792
256;0.27155;0.025425;0.335675;0.48035
257;0.2715;0.0249;0.33105;0.483625
258;0.27155;0.0249;0.3309;0.483525
259;0.272;0.024125;0.323875;0.488875
260;0.271825;0.023475;0.31815;0.493525
261;0.271025;0.02365;0.3199;0.492475
262;0.270475;0.023325;0.317525;0.4954
263;0.269225;0.02415;0.325325;0.49
264;0.26935;0.024675;0.330125;0.48655
265;0.269625;0.023925;0.3236;0.491925
266;0.2693;0.023875;0.323075;0.492075
267;0.26965;0.0234;0.3187;0.495425
268;0.26955;0.023225;0.31745;0.4969
269;0.269375;0.0234;0.319025;0.49595
270;0.269575;0.024;0.324125;0.49165
271;0.269625;0.023975;0.324175;0.4921
272;0.269075;0.02365;0.32125;0.49445
273;0.26875;0.02385;0.3233;0.493225
274;0.2682;0.023575;0.321375;0.495625
275;0.2679;0.023475;0.3203;0.496075
276;0.267975;0.0243;0.3273;0.4902
277;0.268475;0.0245;0.32875;0.4883
278;0.2689;0.024475;0.32825;0.4882
279;0.269525;0.0241;0.324525;0.49055
280;0.26925;0.023525;0.3198;0.4949
281;0.2684;0.023225;0.317425;0.4974
282;0.2678;0.02275;0.313325;0.501
283;0.266425;0.023;0.3159;0.499725
284;0.266125;0.023;0.31605;0.49975
285;0.265925;0.022875;0.31505;0.501
286;0.265725;0.02345;0.3204;0.49745
287;0.266025;0.023375;0.31975;0.498025
288;0.2661;0.0232;0.318225;0.499475
289;0.266;0.023125;0.31775;0.500375
290;0.2657;0.02225;0.309975;0.506625
291;0.26485;0.022575;0.31355;0.505225
292;0.264925;0.022625;0.3143;0.505275
293;0.264775;0.022275;0.311275;0.507825
294;0.26425;0.022425;0.3128;0.50695
295;0.264275;0.022225;0.310975;0.508125
296;0.2638;0.02245;0.3134;0.507025
297;0.264125;0.022525;0.313925;0.5065


==> data/gnn_training/heavy_set/lr.csv <==
epoch;loss;R;C;A
1;1.633125;0.0074;0.10005;0.47585
2;1.19305;0.0195;0.218275;0.518375
3;0.92295;0.038025;0.360475;0.4273
4;0.776525;0.0634;0.499275;0.3311
5;0.719425;0.091125;0.60115;0.263
6;0.71505;0.11935;0.664475;0.215075
7;0.732375;0.144025;0.70405;0.18305
8;0.7435;0.166525;0.7295;0.1624
9;0.74845;0.177675;0.7422;0.15315
10;0.7388;0.183825;0.74875;0.149
11;0.714825;0.1808;0.7469;0.1515
12;0.6836;0.171775;0.741875;0.1582
13;0.654975;0.172675;0.74325;0.157725
14;0.635875;0.175975;0.746075;0.1558
15;0.63915;0.186225;0.754025;0.14885
16;0.643725;0.18905;0.75505;0.146325
17;0.636475;0.191;0.753675;0.1445
18;0.629375;0.1838;0.746975;0.148975
19;0.609475;0.180525;0.7447;0.150925
20;0.59695;0.177225;0.742325;0.1536
21;0.583625;0.16795;0.736275;0.160875
22;0.568525;0.167775;0.73625;0.161025
23;0.5564;0.159325;0.72795;0.167
24;0.538475;0.15965;0.729025;0.166925
25;0.534275;0.15785;0.72895;0.16905
26;0.52415;0.15185;0.7255;0.174725
27;0.5106;0.14625;0.72155;0.180775
28;0.5016;0.141;0.715925;0.18555
29;0.489125;0.139025;0.713575;0.18755
30;0.486575;0.138025;0.708725;0.187575
31;0.48235;0.1368;0.703975;0.18805
32;0.47545;0.1337;0.697625;0.190775
33;0.4672;0.13165;0.690825;0.191825
34;0.454625;0.126775;0.683825;0.196975
35;0.442025;0.1241;0.6806;0.200425
36;0.435325;0.12565;0.684475;0.1992
37;0.432725;0.123525;0.68485;0.202725
38;0.429275;0.1249;0.688;0.20145
39;0.428425;0.1281;0.692725;0.19765
40;0.4303;0.124;0.684625;0.201825
41;0.424875;0.125975;0.685275;0.198825
42;0.42415;0.122275;0.6798;0.2035
43;0.41935;0.11625;0.6692;0.210825
44;0.40815;0.10965;0.656075;0.220725
45;0.396925;0.103325;0.6459;0.229125
46;0.38945;0.1037;0.645675;0.228325
47;0.388825;0.1045;0.6473;0.227275
48;0.38915;0.10775;0.653825;0.221825
49;0.391425;0.108525;0.6539;0.220125
50;0.389525;0.1083;0.65155;0.2198
51;0.387475;0.105275;0.643725;0.22365
52;0.38185;0.101775;0.634825;0.22885
53;0.376575;0.099575;0.628325;0.2315
54;0.373475;0.095;0.61845;0.23785
55;0.367525;0.096575;0.62175;0.235425
56;0.370275;0.096475;0.6206;0.23525
57;0.36965;0.095675;0.618475;0.2364
58;0.367325;0.09265;0.60955;0.241075
59;0.363675;0.09005;0.603325;0.24495
60;0.3586;0.0904;0.603575;0.244075
61;0.3577;0.088875;0.600575;0.246925
62;0.354725;0.09065;0.60645;0.244325
63;0.354575;0.090325;0.604775;0.244525
64;0.3531;0.0904;0.60465;0.244275
65;0.3542;0.090725;0.6041;0.24315
66;0.354575;0.089625;0.6001;0.24455
67;0.353025;0.088375;0.59695;0.24665
68;0.351375;0.086475;0.5915;0.2498
69;0.347375;0.08635;0.590375;0.24965
70;0.3476;0.086125;0.587425;0.24905
71;0.348325;0.0837;0.577225;0.252125
72;0.34705;0.083725;0.5763;0.25165
73;0.34995;0.082775;0.57275;0.252875
74;0.349425;0.084025;0.5774;0.25135
75;0.3505;0.085025;0.5813;0.24985
76;0.35055;0.083775;0.57645;0.251625
77;0.34725;0.0838;0.576275;0.25145
78;0.345925;0.078375;0.559125;0.261425
79;0.3402;0.078525;0.559275;0.261025
80;0.34135;0.07705;0.55505;0.26415
81;0.338775;0.0754;0.550825;0.26735
82;0.33625;0.0775;0.55865;0.263425
83;0.337175;0.07665;0.5562;0.265075
84;0.334975;0.077775;0.560225;0.262975
85;0.33665;0.076975;0.55755;0.264475
86;0.335775;0.0771;0.5571;0.26375
87;0.335725;0.07545;0.551625;0.2669
88;0.33355;0.07495;0.548475;0.267125
89;0.332925;0.074525;0.545625;0.26725
90;0.332475;0.0723;0.537225;0.27135
91;0.330175;0.0723;0.53625;0.270875
92;0.33085;0.072225;0.535675;0.270875
93;0.3327;0.071275;0.53135;0.272225
94;0.3334;0.0736;0.538275;0.26715
95;0.33775;0.0742;0.5386;0.265175
96;0.340075;0.073675;0.53485;0.265225
97;0.339975;0.0754;0.5395;0.26135
98;0.34225;0.073375;0.53095;0.264425
99;0.340725;0.071725;0.52405;0.2671
100;0.338625;0.069325;0.516175;0.272625
101;0.334275;0.0668;0.509875;0.27895
102;0.3301;0.0647;0.50445;0.284975
103;0.325775;0.062875;0.5018;0.2916
104;0.32285;0.0645;0.510475;0.289475
105;0.32475;0.0643;0.51025;0.29015
106;0.32535;0.06445;0.5113;0.29005
107;0.325575;0.06665;0.5203;0.2853
108;0.32675;0.065375;0.515875;0.2883
109;0.32495;0.0677;0.523325;0.28315
110;0.32555;0.0681;0.525625;0.2827
111;0.324675;0.06675;0.52055;0.285725
112;0.323375;0.068225;0.52705;0.282975
113;0.324625;0.065375;0.5191;0.2902
114;0.322125;0.06555;0.51975;0.28975
115;0.32265;0.065375;0.5185;0.289875
116;0.32295;0.06335;0.51125;0.2947
117;0.32065;0.06505;0.5167;0.290425
118;0.3228;0.063925;0.512925;0.293625
119;0.322075;0.0637;0.513575;0.295
120;0.32185;0.064125;0.514225;0.29345
121;0.32175;0.06075;0.50205;0.302
122;0.317675;0.060125;0.500375;0.3043
123;0.31715;0.060675;0.5026;0.303075
124;0.317125;0.060725;0.504875;0.3041
125;0.3176;0.06275;0.51275;0.29885
126;0.320075;0.06425;0.519175;0.2951
127;0.32045;0.06265;0.513325;0.29955
128;0.31885;0.06145;0.50835;0.302525
129;0.3166;0.059725;0.504175;0.308525
130;0.3133;0.058625;0.50085;0.312025
131;0.3128;0.06015;0.5069;0.308075
132;0.3139;0.06155;0.512375;0.304425
133;0.316125;0.06465;0.523225;0.2963
134;0.318825;0.065175;0.526175;0.29535
135;0.3181;0.06435;0.525125;0.2987
136;0.316225;0.06355;0.524925;0.3024
137;0.312075;0.06155;0.520175;0.30855
138;0.308775;0.0617;0.52145;0.308525
139;0.3079;0.061875;0.521825;0.307875
140;0.307725;0.062275;0.521325;0.305675
141;0.3099;0.063125;0.52245;0.3024
142;0.31085;0.061625;0.515875;0.3065
143;0.309625;0.0611;0.513675;0.307875
144;0.30855;0.05925;0.507525;0.313775
145;0.305725;0.05745;0.50185;0.3192
146;0.304025;0.058;0.505525;0.318325
147;0.304725;0.0597;0.512875;0.3143
148;0.30615;0.061125;0.51805;0.309925
149;0.306875;0.0615;0.519475;0.308825
150;0.306225;0.062375;0.522375;0.306
151;0.3055;0.06165;0.519325;0.30765
152;0.30485;0.0632;0.5241;0.303225
153;0.307375;0.064175;0.5265;0.29985
154;0.309025;0.0645;0.527275;0.298675
155;0.309975;0.06515;0.530725;0.29755
156;0.30985;0.0641;0.528925;0.301275
157;0.306925;0.063025;0.528075;0.30605
158;0.305325;0.063575;0.531125;0.30525
159;0.30525;0.061625;0.5246;0.3113
160;0.30285;0.061125;0.523325;0.312925
161;0.303125;0.061375;0.523875;0.312
162;0.30235;0.059625;0.518825;0.3179
163;0.300475;0.060775;0.52335;0.314575
164;0.3016;0.060025;0.521275;0.3172
165;0.3004;0.060575;0.52485;0.316575
166;0.30055;0.061975;0.531;0.3129
167;0.300575;0.06225;0.533575;0.31305
168;0.300575;0.06285;0.53755;0.312375
169;0.300625;0.06155;0.5331;0.31645
170;0.29975;0.06055;0.5288;0.319125
171;0.299475;0.05935;0.5233;0.321975
172;0.297825;0.0586;0.520075;0.324025
173;0.296325;0.058225;0.519;0.325425
174;0.295325;0.05925;0.52445;0.32325
175;0.295675;0.059775;0.527675;0.3225
176;0.29525;0.06015;0.529;0.3213
177;0.29485;0.061025;0.532225;0.31855
178;0.294625;0.059925;0.52655;0.321025
179;0.29295;0.0605;0.528025;0.318975
180;0.293275;0.059525;0.524475;0.322275
181;0.292525;0.059225;0.524375;0.323775
182;0.29225;0.0594;0.5261;0.323775
183;0.292275;0.059875;0.528325;0.32275
184;0.29265;0.059775;0.5274;0.322625
185;0.2921;0.060025;0.5271;0.321075
186;0.2922;0.06025;0.525775;0.31915
187;0.292325;0.059225;0.519975;0.320825
188;0.292025;0.061025;0.52795;0.315875
189;0.2935;0.06145;0.530475;0.315125
190;0.293775;0.06015;0.5288;0.3214
191;0.291725;0.058925;0.5271;0.32705
192;0.28905;0.057925;0.524175;0.3307
193;0.28735;0.057175;0.5225;0.333725
194;0.286475;0.05825;0.52665;0.3301
195;0.287875;0.05975;0.53245;0.32545
196;0.289225;0.058325;0.526725;0.330275
197;0.28855;0.058375;0.526225;0.3298
198;0.2887;0.057025;0.5199;0.333675
199;0.2878;0.0562;0.517925;0.33685
200;0.2868;0.058325;0.52825;0.331025
201;0.287325;0.058925;0.5319;0.329975
202;0.28665;0.059625;0.536925;0.32895
203;0.28575;0.06005;0.539475;0.328225
204;0.2855;0.059075;0.53525;0.331025
205;0.284475;0.058;0.53195;0.335025
206;0.282725;0.058;0.531875;0.334975
207;0.282525;0.057;0.527075;0.3376
208;0.28165;0.056725;0.526075;0.338575
209;0.281275;0.05715;0.528225;0.337375
210;0.281875;0.056575;0.525725;0.339275
211;0.281875;0.056475;0.526075;0.34015
212;0.28265;0.05695;0.529325;0.33935
213;0.28375;0.05755;0.531925;0.337625
214;0.284125;0.058525;0.536475;0.334725
215;0.28415;0.0592;0.539075;0.33245
216;0.2837;0.059975;0.541925;0.3299
217;0.2833;0.059925;0.54085;0.329575
218;0.28315;0.060525;0.54355;0.327925
219;0.28345;0.0595;0.5391;0.331075
220;0.2824;0.058;0.5318;0.335125
221;0.281075;0.056725;0.52645;0.33905
222;0.279975;0.05605;0.52425;0.34145
223;0.279175;0.0566;0.52695;0.339925
224;0.279325;0.057025;0.529175;0.338775
225;0.279325;0.056825;0.528375;0.33955
226;0.2791;0.0563;0.525075;0.34065
227;0.27935;0.0557;0.521725;0.342175
228;0.279225;0.054925;0.51905;0.34525
229;0.278725;0.0542;0.516825;0.34835
230;0.277625;0.0538;0.51635;0.35055
231;0.2759;0.05455;0.521025;0.348975
232;0.275375;0.05595;0.527575;0.3448
233;0.2755;0.05675;0.530325;0.341525
234;0.2759;0.057525;0.532275;0.337975
235;0.276875;0.0569;0.528175;0.33905
236;0.277075;0.056175;0.5239;0.340525
237;0.277175;0.056175;0.523575;0.3403
238;0.27715;0.05545;0.521025;0.342975
239;0.276375;0.05565;0.52335;0.34325
240;0.275475;0.0561;0.524075;0.34105
241;0.2758;0.056275;0.525125;0.3407
242;0.27585;0.058225;0.532225;0.334075
243;0.278325;0.05905;0.5341;0.330475
244;0.279675;0.05815;0.531325;0.334075
245;0.27865;0.0576;0.528775;0.3358
246;0.278225;0.055875;0.52315;0.34205
247;0.27535;0.054225;0.517725;0.34865
248;0.273475;0.053975;0.51825;0.350675
249;0.27295;0.053275;0.516525;0.35425
250;0.272325;0.0529;0.515575;0.35605
251;0.271675;0.053525;0.519675;0.3548
252;0.272025;0.05435;0.52465;0.352875
253;0.272375;0.054675;0.526625;0.35195
254;0.27235;0.0555;0.530975;0.349625
255;0.27335;0.05495;0.527575;0.350825
256;0.2729;0.05365;0.520825;0.3547
257;0.27175;0.053675;0.521075;0.354675
258;0.271575;0.051975;0.513425;0.360675
259;0.269675;0.0521;0.51525;0.361125
260;0.268975;0.05235;0.518175;0.361325
261;0.268725;0.05245;0.520175;0.362025
262;0.268225;0.05385;0.52705;0.3574
263;0.27005;0.0545;0.52985;0.3551
264;0.271575;0.05585;0.533425;0.349025
265;0.27445;0.055725;0.530375;0.34785
266;0.275575;0.054575;0.523825;0.3509
267;0.274925;0.054325;0.52315;0.35205
268;0.27435;0.052625;0.516225;0.3583
269;0.27185;0.053825;0.52275;0.35495
270;0.272075;0.053075;0.5195;0.3581
271;0.271175;0.052575;0.5165;0.359225
272;0.270375;0.052425;0.516525;0.36035
273;0.269925;0.051275;0.5117;0.364425
274;0.269175;0.05145;0.5133;0.364325
275;0.269525;0.0499;0.505875;0.370475
276;0.268875;0.049225;0.50255;0.372975
277;0.269275;0.048325;0.498875;0.376875
278;0.26865;0.0484;0.5002;0.377225
279;0.26835;0.0487;0.502875;0.3768
280;0.26835;0.049125;0.506175;0.376125
281;0.2677;0.049725;0.510475;0.37485
282;0.2671;0.0494;0.50985;0.376825
283;0.26595;0.049575;0.512075;0.377225
284;0.2653;0.04975;0.51405;0.377375
285;0.264825;0.048925;0.510425;0.38095
286;0.264025;0.0501;0.51665;0.376775
287;0.2649;0.05095;0.520025;0.3729
288;0.265525;0.05175;0.522575;0.369
289;0.26635;0.05295;0.5268;0.363125
290;0.26685;0.05325;0.5273;0.361525
291;0.266775;0.053375;0.52635;0.3599
292;0.2673;0.053125;0.524925;0.360575
293;0.267025;0.05185;0.518375;0.365275
294;0.2665;0.05075;0.513175;0.3693
295;0.26565;0.051075;0.5146;0.3682
296;0.26695;0.0498;0.50775;0.372675
297;0.267025;0.050225;0.51025;0.371325


==> data/gnn_training/heavy_set/original.csv <==
Using: heavy_set
Size of dataset: 71
1364846 50595 453970 16611 454915 16540
Training GCN
epoch;loss;tn-t;fp-t;fn-t;tp-t;tn-v;fp-v;fn-v;tp-v;tn-e;fp-e;fn-e;tp-e;A;C;R
1;40.4923;1304655;9596;50533;62;434106;3253;16594;17;435105;3270;16515;25;0.0015;0.0076;0.0072
2;24.3247;1310291;3960;50547;48;436012;1347;16600;11;437022;1353;16520;20;0.0012;0.0146;0.0030
3;16.4154;1312533;1718;50557;38;436772;587;16602;9;437787;588;16525;15;0.0009;0.0249;0.0013
4;11.5890;1313761;490;50576;19;437186;173;16608;3;438201;174;16536;4;0.0002;0.0225;0.0004
5;8.6944;1314121;130;50591;4;437309;50;16610;1;438324;51;16539;1;0.0001;0.0192;0.0001
6;6.5504;1314199;52;50593;2;437341;18;16611;0;438357;18;16540;0;0.0000;0.0000;0.0000
7;4.8872;1314200;51;50592;3;437338;21;16611;0;438357;18;16540;0;0.0000;0.0000;0.0000
8;3.6587;1314158;93;50563;32;437329;30;16598;13;438340;35;16529;11;0.0007;0.2391;0.0001
9;3.1162;1314104;147;50484;111;437312;47;16581;30;438320;55;16504;36;0.0022;0.3956;0.0002
10;2.7314;1314027;224;50367;228;437288;71;16531;80;438295;80;16468;72;0.0044;0.4737;0.0003
11;2.2805;1313891;360;50104;491;437234;125;16466;145;438254;121;16374;166;0.0100;0.5784;0.0006
12;1.9630;1313688;563;49842;753;437170;189;16376;235;438196;179;16292;248;0.0150;0.5808;0.0009
13;1.7362;1313268;983;49505;1090;437020;339;16273;338;438072;303;16168;372;0.0225;0.5511;0.0015
14;1.5633;1311449;2802;48257;2338;436423;936;15876;735;437430;945;15760;780;0.0472;0.4522;0.0038
15;1.5151;1306829;7422;45443;5152;434895;2464;14972;1639;435924;2451;14861;1679;0.1015;0.4065;0.0091
16;1.3862;1299527;14724;41678;8917;432501;4858;13731;2880;433442;4933;13654;2886;0.1745;0.3691;0.0172
17;1.3312;1286538;27713;36226;14369;428303;9056;12000;4611;429152;9223;11885;4655;0.2814;0.3354;0.0305
18;1.3127;1272986;41265;31374;19221;423705;13654;10409;6202;424556;13819;10275;6265;0.3788;0.3119;0.0441
19;1.3269;1262334;51917;28091;22504;420104;17255;9261;7350;420918;17457;9214;7326;0.4429;0.2956;0.0545
20;1.3103;1255668;58583;26107;24488;417829;19530;8596;8015;418713;19662;8565;7975;0.4822;0.2886;0.0608
21;1.2613;1247173;67078;23831;26764;414930;22429;7846;8765;415762;22613;7842;8698;0.5259;0.2778;0.0688
22;1.2219;1240209;74042;22072;28523;412641;24718;7293;9318;413414;24961;7253;9287;0.5615;0.2712;0.0753
23;1.2249;1238389;75862;21249;29346;412070;25289;7066;9545;412778;25597;7027;9513;0.5752;0.2709;0.0772
24;1.2159;1228184;86067;19229;31366;408586;28773;6388;10223;409372;29003;6331;10209;0.6172;0.2604;0.0862
25;1.2126;1222230;92021;18080;32515;406667;30692;6014;10597;407401;30974;5919;10621;0.6421;0.2553;0.0914
26;1.1856;1223227;91024;17901;32694;407079;30280;5953;10658;407874;30501;5858;10682;0.6458;0.2594;0.0905
27;1.1616;1225197;89054;17652;32943;407676;29683;5881;10730;408547;29828;5784;10756;0.6503;0.2650;0.0892
28;1.1680;1224533;89718;17243;33352;407492;29867;5713;10898;408409;29966;5625;10915;0.6599;0.2670;0.0899
29;1.1464;1219629;94622;16283;34312;405857;31502;5395;11216;406804;31571;5293;11247;0.6800;0.2627;0.0941
30;1.1456;1209765;104486;14751;35844;402508;34851;4912;11699;403589;34786;4810;11730;0.7092;0.2522;0.1023
31;1.1729;1209494;104757;14419;36176;402423;34936;4798;11813;403509;34866;4695;11845;0.7161;0.2536;0.1027
32;1.1500;1209692;104559;14353;36242;402569;34790;4753;11858;403565;34810;4655;11885;0.7186;0.2545;0.1026
33;1.1528;1211756;102495;14481;36114;403237;34122;4801;11810;404206;34169;4696;11844;0.7161;0.2574;0.1011
34;1.1241;1213096;101155;14644;35951;403644;33715;4842;11769;404700;33675;4750;11790;0.7128;0.2593;0.0999
35;1.0834;1228798;85453;16669;33926;408954;28405;5538;11073;410045;28330;5408;11132;0.6730;0.2821;0.0867
36;1.0561;1221537;92714;15768;34827;406499;30860;5237;11374;407541;30834;5138;11402;0.6894;0.2700;0.0928
37;1.0553;1224850;89401;16313;34282;407552;29807;5419;11192;408558;29817;5308;11232;0.6791;0.2736;0.0902
38;1.0782;1210971;103280;14687;35908;402951;34408;4880;11731;403981;34394;4789;11751;0.7105;0.2547;0.1014
39;1.0834;1207421;106830;14456;36139;401718;35641;4813;11798;402745;35630;4727;11813;0.7142;0.2490;0.1043
40;1.0797;1204862;109389;14470;36125;400922;36437;4799;11812;401872;36503;4768;11772;0.7117;0.2439;0.1061
41;1.0652;1210439;103812;15432;35163;402796;34563;5150;11461;403716;34659;5078;11462;0.6930;0.2485;0.1014
42;1.0494;1210842;103409;15829;34766;402815;34544;5280;11331;403862;34513;5244;11296;0.6830;0.2466;0.1007
43;1.0304;1207225;107026;15900;34695;401602;35757;5292;11319;402626;35749;5272;11268;0.6813;0.2397;0.1034
44;1.0216;1201736;112515;15585;35010;399770;37589;5202;11409;400792;37583;5174;11366;0.6872;0.2322;0.1076
45;1.0366;1192040;122211;14671;35924;396523;40836;4907;11704;397592;40783;4866;11674;0.7058;0.2225;0.1153
46;1.0370;1199550;114701;15821;34774;398936;38423;5275;11336;400163;38212;5282;11258;0.6807;0.2276;0.1087
47;1.0090;1194911;119340;15714;34881;397440;39919;5248;11363;398584;39791;5260;11280;0.6820;0.2209;0.1123
48;1.0138;1193872;120379;16033;34562;397044;40315;5366;11245;398248;40127;5371;11169;0.6753;0.2177;0.1128
49;0.9952;1197772;116479;16459;34136;398409;38950;5498;11113;399492;38883;5508;11032;0.6670;0.2210;0.1097
50;0.9715;1200965;113286;16903;33692;399474;37885;5651;10960;400610;37765;5661;10879;0.6577;0.2236;0.1069
51;0.9429;1202374;111877;17453;33142;399922;37437;5858;10753;401053;37322;5872;10668;0.6450;0.2223;0.1055
52;0.9071;1211104;103147;18784;31811;402788;34571;6272;10339;403914;34461;6268;10272;0.6210;0.2296;0.0983
53;0.8686;1210873;103378;19232;31363;402706;34653;6440;10171;403825;34550;6437;10103;0.6108;0.2263;0.0982
54;0.8585;1212360;101891;20153;30442;403210;34149;6735;9876;404316;34059;6721;9819;0.5937;0.2238;0.0965
55;0.8501;1215532;98719;21019;29576;404283;33076;7015;9596;405320;33055;6982;9558;0.5779;0.2243;0.0937
56;0.8265;1220117;94134;22220;28375;405719;31640;7465;9146;406778;31597;7435;9105;0.5505;0.2237;0.0895
57;0.8030;1224916;89335;23466;27129;407419;29940;7882;8729;408439;29936;7796;8744;0.5287;0.2261;0.0850
58;0.7894;1223521;90730;23146;27449;407025;30334;7778;8833;408003;30372;7679;8861;0.5357;0.2259;0.0862
59;0.7816;1216759;97492;22080;28515;404736;32623;7421;9190;405798;32577;7322;9218;0.5573;0.2206;0.0919
60;0.7796;1220097;94154;22181;28414;405782;31577;7470;9141;406830;31545;7364;9176;0.5548;0.2253;0.0895
61;0.7475;1228829;85422;23313;27282;408723;28636;7836;8775;409674;28701;7738;8802;0.5322;0.2347;0.0824
62;0.7151;1243233;71018;25749;24846;413523;23836;8658;7953;414504;23871;8554;7986;0.4828;0.2507;0.0700
63;0.6851;1243963;70288;25691;24904;413770;23589;8639;7972;414759;23616;8541;7999;0.4836;0.2530;0.0695
64;0.6678;1238126;76125;24669;25926;411782;25577;8275;8336;412796;25579;8190;8350;0.5048;0.2461;0.0746
65;0.6792;1232390;81861;23743;26852;409882;27477;7958;8653;410952;27423;7846;8694;0.5256;0.2407;0.0794
66;0.6803;1237650;76601;24629;25966;411706;25653;8230;8381;412700;25675;8155;8385;0.5070;0.2462;0.0749
67;0.6607;1236950;77301;24395;26200;411484;25875;8136;8475;412438;25937;8054;8486;0.5131;0.2465;0.0757
68;0.6517;1240653;73598;24750;25845;412724;24635;8244;8367;413692;24683;8188;8352;0.5050;0.2528;0.0726
69;0.6417;1240982;73269;25003;25592;412817;24542;8318;8293;413830;24545;8257;8283;0.5008;0.2523;0.0722
70;0.6343;1245309;68942;25746;24849;414297;23062;8566;8045;415320;23055;8499;8041;0.4862;0.2586;0.0684
71;0.6261;1242876;71375;25622;24973;413465;23894;8505;8106;414524;23851;8453;8087;0.4889;0.2532;0.0702
72;0.6159;1246257;67994;25933;24662;414686;22673;8616;7995;415700;22675;8551;7989;0.4830;0.2605;0.0674
73;0.6051;1240054;74197;24497;26098;412629;24730;8147;8464;413580;24795;8071;8469;0.5120;0.2546;0.0731
74;0.6151;1230290;83961;23427;27168;409307;28052;7783;8828;410339;28036;7735;8805;0.5323;0.2390;0.0810
75;0.6122;1225724;88527;23101;27494;407799;29560;7680;8931;408865;29510;7594;8946;0.5409;0.2326;0.0845
76;0.6152;1233665;80586;24259;26336;410473;26886;8027;8584;411427;26948;7971;8569;0.5181;0.2413;0.0781
77;0.5980;1237019;77232;24964;25631;411578;25781;8260;8351;412519;25856;8213;8327;0.5034;0.2436;0.0751
78;0.5830;1235482;78769;25110;25485;411081;26278;8301;8310;412066;26309;8248;8292;0.5013;0.2396;0.0761
79;0.5711;1236238;78013;25599;24996;411330;26029;8446;8165;412318;26057;8408;8132;0.4917;0.2379;0.0752
80;0.5617;1238147;76104;25884;24711;411942;25417;8531;8080;412977;25398;8498;8042;0.4862;0.2405;0.0735
81;0.5596;1235956;78295;25766;24829;411217;26142;8506;8105;412253;26122;8442;8098;0.4896;0.2366;0.0752
82;0.5524;1245693;68558;27593;23002;414534;22825;9086;7525;415431;22944;9015;7525;0.4550;0.2470;0.0670
83;0.5354;1249389;64862;28456;22139;415793;21566;9347;7264;416664;21711;9296;7244;0.4380;0.2502;0.0636
84;0.5339;1243863;70388;27723;22872;413927;23432;9109;7502;414884;23491;9044;7496;0.4532;0.2419;0.0681
85;0.5466;1236082;78169;26465;24130;411208;26151;8720;7891;412336;26039;8624;7916;0.4786;0.2331;0.0746
86;0.5271;1247098;67153;28286;22309;414927;22432;9280;7331;415930;22445;9242;7298;0.4412;0.2454;0.0654
87;0.5153;1240162;74089;27197;23398;412561;24798;8954;7657;413691;24684;8877;7663;0.4633;0.2369;0.0711
88;0.5118;1253751;60500;29636;20959;417223;20136;9697;6914;418112;20263;9678;6862;0.4149;0.2530;0.0596
89;0.4971;1247300;66951;28625;21970;414934;22425;9389;7222;416010;22365;9371;7169;0.4334;0.2427;0.0649
90;0.5041;1242302;71949;27921;22674;413238;24121;9184;7427;414289;24086;9133;7407;0.4478;0.2352;0.0692
91;0.4989;1250948;63303;29705;20890;416180;21179;9714;6897;417204;21171;9738;6802;0.4112;0.2432;0.0615
92;0.4929;1250139;64112;29921;20674;415984;21375;9792;6819;416968;21407;9819;6721;0.4063;0.2389;0.0618
93;0.4873;1257064;57187;30813;19782;418245;19114;10074;6537;419251;19124;10110;6430;0.3888;0.2516;0.0562
94;0.4787;1249482;64769;29453;21142;415697;21662;9638;6973;416730;21645;9651;6889;0.4165;0.2414;0.0627
95;0.4858;1251619;62632;30085;20510;416438;20921;9843;6768;417428;20947;9857;6683;0.4041;0.2419;0.0607
96;0.4778;1255903;58348;31282;19313;417850;19509;10219;6392;418886;19489;10252;6288;0.3802;0.2439;0.0567
97;0.4746;1245557;68694;29369;21226;414369;22990;9629;6982;415429;22946;9644;6896;0.4169;0.2311;0.0656
98;0.4770;1246681;67570;29432;21163;414766;22593;9646;6965;415814;22561;9662;6878;0.4158;0.2336;0.0647
99;0.4708;1244129;70122;29258;21337;413885;23474;9586;7025;414963;23412;9601;6939;0.4195;0.2286;0.0667
100;0.4786;1246679;67572;29974;20621;414713;22646;9827;6784;415819;22556;9848;6692;0.4046;0.2288;0.0643
101;0.4654;1250127;64124;30313;20282;415934;21425;9948;6663;416931;21444;9968;6572;0.3973;0.2346;0.0616
102;0.4555;1252808;61443;31174;19421;416817;20542;10187;6424;417840;20535;10204;6336;0.3831;0.2358;0.0591
103;0.4578;1241586;72665;29635;20960;413064;24295;9704;6907;414117;24258;9692;6848;0.4140;0.2202;0.0684
104;0.4709;1261086;53165;33248;17347;419632;17727;10885;5726;420608;17767;10893;5647;0.3414;0.2412;0.0515
105;0.4475;1254639;59612;32444;18151;417465;19894;10602;6009;418508;19867;10627;5913;0.3575;0.2294;0.0567
106;0.4501;1255296;58955;32496;18099;417670;19689;10638;5973;418695;19680;10672;5868;0.3548;0.2297;0.0562
107;0.4455;1251975;62276;32219;18376;416597;20762;10526;6085;417573;20802;10575;5965;0.3606;0.2228;0.0588
108;0.4404;1260189;54062;33306;17289;419254;18105;10912;5699;420349;18026;10955;5585;0.3377;0.2365;0.0519
109;0.4305;1254221;60030;32580;18015;417255;20104;10657;5954;418331;20044;10697;5843;0.3533;0.2257;0.0569
110;0.4417;1251875;62376;32726;17869;416488;20871;10733;5878;417546;20829;10748;5792;0.3502;0.2176;0.0585
111;0.4394;1251207;63044;32673;17922;416267;21092;10724;5887;417268;21107;10749;5791;0.3501;0.2153;0.0591
112;0.4364;1249945;64306;32655;17940;415897;21462;10710;5901;416925;21450;10739;5801;0.3507;0.2129;0.0599
113;0.4319;1265015;49236;34783;15812;420831;16528;11423;5188;421913;16462;11448;5092;0.3079;0.2362;0.0474
114;0.4174;1262347;51904;34315;16280;419957;17402;11270;5341;421028;17347;11284;5256;0.3178;0.2325;0.0497
115;0.4150;1260585;53666;33917;16678;419373;17986;11152;5459;420441;17934;11158;5382;0.3254;0.2308;0.0513
116;0.4167;1266208;48043;34870;15725;421229;16130;11462;5149;422291;16084;11477;5063;0.3061;0.2394;0.0465
117;0.4139;1263529;50722;34495;16100;420334;17025;11311;5300;421404;16971;11339;5201;0.3144;0.2346;0.0487
118;0.4061;1266392;47859;34975;15620;421314;16045;11496;5115;422368;16007;11498;5042;0.3048;0.2395;0.0463
119;0.4048;1256398;57853;33763;16832;418015;19344;11079;5532;419072;19303;11105;5435;0.3286;0.2197;0.0544
120;0.4156;1264499;49752;35254;15341;420614;16745;11611;5000;421718;16657;11621;4919;0.2974;0.2280;0.0474
121;0.4069;1266880;47371;36134;14461;421423;15936;11883;4728;422506;15869;11918;4622;0.2794;0.2256;0.0450
122;0.4023;1269532;44719;36769;13826;422296;15063;12129;4482;423390;14985;12132;4408;0.2665;0.2273;0.0426
123;0.3964;1269837;44414;37129;13466;422396;14963;12226;4385;423489;14886;12241;4299;0.2599;0.2241;0.0422
124;0.3999;1257916;56335;34567;16028;418416;18943;11359;5252;419585;18790;11376;5164;0.3122;0.2156;0.0527
125;0.4035;1268578;45673;35883;14712;422034;15325;11792;4819;423074;15301;11820;4720;0.2854;0.2358;0.0440
126;0.3951;1261100;53151;35118;15477;419509;17850;11548;5063;420631;17744;11565;4975;0.3008;0.2190;0.0499
127;0.3974;1268187;46064;36428;14167;421875;15484;11999;4612;422921;15454;12038;4502;0.2722;0.2256;0.0439
128;0.3923;1276667;37584;38189;12406;424727;12632;12557;4054;425686;12689;12564;3976;0.2404;0.2386;0.0366
129;0.3879;1273314;40937;37426;13169;423603;13756;12305;4306;424616;13759;12321;4219;0.2551;0.2347;0.0395
130;0.3857;1272511;41740;36635;13960;423368;13991;12059;4552;424349;14026;12074;4466;0.2700;0.2415;0.0406
131;0.3857;1268432;45819;35925;14670;422013;15346;11759;4852;423031;15344;11844;4696;0.2839;0.2343;0.0441
132;0.3916;1276590;37661;37359;13236;424689;12670;12251;4360;425686;12689;12288;4252;0.2571;0.2510;0.0372
133;0.3799;1277066;37185;37016;13579;424915;12444;12145;4466;425816;12559;12173;4367;0.2640;0.2580;0.0372
134;0.3768;1283324;30927;38156;12439;427055;10304;12522;4089;427953;10422;12530;4010;0.2424;0.2779;0.0317
135;0.3683;1274428;39823;36096;14499;423988;13371;11833;4778;424905;13470;11863;4677;0.2828;0.2577;0.0399
136;0.3793;1268391;45860;34951;15644;422014;15345;11459;5152;423022;15353;11503;5037;0.3045;0.2470;0.0448
137;0.3805;1278246;36005;36976;13619;425297;12062;12134;4477;426240;12135;12156;4384;0.2651;0.2654;0.0363
138;0.3713;1276847;37404;36982;13613;424794;12565;12119;4492;425789;12586;12121;4419;0.2672;0.2599;0.0374
139;0.3714;1282899;31352;38296;12299;426820;10539;12568;4043;427850;10525;12530;4010;0.2424;0.2759;0.0320
140;0.3669;1281677;32574;38065;12530;426391;10968;12476;4135;427441;10934;12476;4064;0.2457;0.2710;0.0330
141;0.3651;1285749;28502;38975;11620;427804;9555;12795;3816;428826;9549;12769;3771;0.2280;0.2831;0.0293
142;0.3584;1288991;25260;39900;10695;428854;8505;13115;3496;429845;8530;13075;3465;0.2095;0.2889;0.0264
143;0.3597;1288164;26087;39534;11061;428579;8780;13003;3608;429549;8826;12956;3584;0.2167;0.2888;0.0273
144;0.3597;1284442;29809;38903;11692;427217;10142;12776;3835;428279;10096;12744;3796;0.2295;0.2733;0.0305
145;0.3586;1290269;23982;39720;10875;429319;8040;13043;3568;430263;8112;13022;3518;0.2127;0.3025;0.0256
146;0.3555;1290676;23575;39695;10900;429446;7913;13063;3548;430425;7950;13016;3524;0.2131;0.3071;0.0252
147;0.3522;1292131;22120;39542;11053;429967;7392;12996;3615;430891;7484;12946;3594;0.2173;0.3244;0.0244
148;0.3512;1289438;24813;38534;12061;429069;8290;12684;3927;430015;8360;12619;3921;0.2371;0.3193;0.0270
149;0.3484;1288244;26007;38063;12532;428691;8668;12516;4095;429630;8745;12469;4071;0.2461;0.3176;0.0282
150;0.3539;1286524;27727;37500;13095;428099;9260;12321;4290;429099;9276;12277;4263;0.2577;0.3149;0.0298
151;0.3494;1287638;26613;37630;12965;428487;8872;12364;4247;429453;8922;12330;4210;0.2545;0.3206;0.0289
152;0.3483;1292296;21955;38604;11991;430056;7303;12682;3929;431012;7363;12647;3893;0.2354;0.3459;0.0247
153;0.3396;1291543;22708;37602;12993;429823;7536;12347;4264;430818;7557;12335;4205;0.2542;0.3575;0.0259
154;0.3421;1287838;26413;35995;14600;428618;8741;11810;4801;429547;8828;11820;4720;0.2854;0.3484;0.0298
155;0.3418;1288842;25409;35881;14714;428918;8441;11780;4831;429843;8532;11768;4772;0.2885;0.3587;0.0292
156;0.3417;1292013;22238;36637;13958;429956;7403;12022;4589;430948;7427;12047;4493;0.2716;0.3769;0.0262
157;0.3297;1286569;27682;35057;15538;428203;9156;11526;5085;429089;9286;11505;5035;0.3044;0.3516;0.0315
158;0.3382;1288165;26086;35395;15200;428712;8647;11623;4988;429647;8728;11598;4942;0.2988;0.3615;0.0300
159;0.3381;1289810;24441;35805;14790;429256;8103;11765;4846;430210;8165;11777;4763;0.2880;0.3684;0.0284
160;0.3347;1282843;31408;33371;17224;426969;10390;11030;5581;427924;10451;10973;5567;0.3366;0.3475;0.0352
161;0.3368;1290212;24039;35711;14884;429396;7963;11727;4884;430334;8041;11729;4811;0.2909;0.3743;0.0283
162;0.3317;1282530;31721;33439;17156;426834;10525;11037;5574;427821;10554;11026;5514;0.3334;0.3432;0.0353
163;0.3353;1292287;21964;35685;14910;430150;7209;11739;4872;431095;7280;11718;4822;0.2915;0.3984;0.0266
164;0.3257;1287287;26964;34106;16489;428485;8874;11287;5324;429431;8944;11251;5289;0.3198;0.3716;0.0313
165;0.3290;1288635;25616;34591;16004;428953;8406;11409;5202;429878;8497;11364;5176;0.3129;0.3786;0.0301
166;0.3316;1287570;26681;34147;16448;428582;8777;11262;5349;429510;8865;11224;5316;0.3214;0.3749;0.0312
167;0.3305;1291085;23166;35003;15592;429769;7590;11555;5056;430707;7668;11509;5031;0.3042;0.3962;0.0279
168;0.3269;1289184;25067;34522;16073;429130;8229;11391;5220;430070;8305;11360;5180;0.3132;0.3841;0.0296
169;0.3236;1292576;21675;35443;15152;430215;7144;11662;4949;431205;7170;11623;4917;0.2973;0.4068;0.0266
170;0.3232;1297821;16430;37009;13586;431944;5415;12128;4483;432917;5458;12186;4354;0.2632;0.4437;0.0216
171;0.3168;1289400;24851;33698;16897;429229;8130;11156;5455;430162;8213;11103;5437;0.3287;0.3983;0.0300
172;0.3220;1294089;20162;35101;15494;430780;6579;11559;5052;431716;6659;11566;4974;0.3007;0.4276;0.0256
173;0.3182;1286016;28235;32041;18554;428093;9266;10599;6012;428999;9376;10624;5916;0.3577;0.3869;0.0336
174;0.3201;1290480;23771;33328;17267;429570;7789;11009;5602;430457;7918;11018;5522;0.3339;0.4109;0.0295
175;0.3173;1286241;28010;31953;18642;428174;9185;10580;6031;429079;9296;10607;5933;0.3587;0.3896;0.0335
176;0.3197;1288743;25508;32739;17856;428999;8360;10817;5794;429872;8503;10848;5692;0.3441;0.4010;0.0312
177;0.3141;1290463;23788;33469;17126;429520;7839;11070;5541;430396;7979;11108;5432;0.3284;0.4050;0.0295
178;0.3122;1291141;23110;33565;17030;429747;7612;11075;5536;430630;7745;11105;5435;0.3286;0.4124;0.0290
179;0.3126;1295814;18437;35191;15404;431303;6056;11630;4981;432215;6160;11640;4900;0.2963;0.4430;0.0243
180;0.3096;1287508;26743;32250;18345;428560;8799;10689;5922;429462;8913;10715;5825;0.3522;0.3952;0.0324
181;0.3152;1291479;22772;33562;17033;429903;7456;11082;5529;430762;7613;11119;5421;0.3278;0.4159;0.0287
182;0.3144;1295875;18376;34848;15747;431310;6049;11527;5084;432209;6166;11538;5002;0.3024;0.4479;0.0245
183;0.3046;1291183;23068;32999;17596;429802;7557;10914;5697;430676;7699;10935;5605;0.3389;0.4213;0.0292
184;0.3108;1289733;24518;32449;18146;429366;7993;10765;5846;430208;8167;10756;5784;0.3497;0.4146;0.0307
185;0.3095;1288974;25277;32299;18296;429071;8288;10716;5895;429971;8404;10700;5840;0.3531;0.4100;0.0313
186;0.3094;1295890;18361;34888;15707;431318;6041;11515;5096;432218;6157;11556;4984;0.3013;0.4474;0.0245
187;0.3017;1294783;19468;34315;16280;430947;6412;11357;5254;431830;6545;11369;5171;0.3126;0.4414;0.0258
188;0.3040;1298776;15475;35980;14615;432266;5093;11883;4728;433224;5151;11882;4658;0.2816;0.4749;0.0216
189;0.3014;1298354;15897;35590;15005;432112;5247;11735;4876;433065;5310;11768;4772;0.2885;0.4733;0.0222
190;0.2989;1289956;24295;32139;18456;429406;7953;10653;5958;430298;8077;10661;5879;0.3554;0.4213;0.0307
191;0.3035;1295625;18626;34479;16116;431227;6132;11394;5217;432143;6232;11430;5110;0.3089;0.4505;0.0249
192;0.2999;1298777;15474;35728;14867;432256;5103;11783;4828;433195;5180;11788;4752;0.2873;0.4785;0.0218
193;0.2959;1294763;19488;33695;16900;430985;6374;11166;5445;431918;6457;11167;5373;0.3248;0.4542;0.0260
194;0.2994;1288310;25941;31421;19174;428834;8525;10409;6202;429750;8625;10404;6136;0.3710;0.4157;0.0324
195;0.3020;1293397;20854;33260;17335;430491;6868;11026;5585;431395;6980;11021;5519;0.3337;0.4416;0.0275
196;0.2975;1296045;18206;34350;16245;431375;5984;11360;5251;432310;6065;11356;5184;0.3134;0.4608;0.0247
197;0.2914;1292873;21378;32987;17608;430341;7018;10950;5661;431220;7155;10931;5609;0.3391;0.4394;0.0281
198;0.2970;1293779;20472;33214;17381;430643;6716;11030;5581;431566;6809;11023;5517;0.3336;0.4476;0.0271
199;0.2936;1290554;23697;32121;18474;429599;7760;10640;5971;430483;7892;10605;5935;0.3588;0.4292;0.0304
200;0.2957;1294054;20197;33439;17156;430719;6640;11077;5534;431668;6707;11092;5448;0.3294;0.4482;0.0267
201;0.2942;1295500;18751;34029;16566;431230;6129;11260;5351;432154;6221;11266;5274;0.3189;0.4588;0.0253
202;0.2909;1292621;21630;32766;17829;430250;7109;10875;5736;431146;7229;10860;5680;0.3434;0.4400;0.0284
203;0.2958;1293780;20471;33213;17382;430634;6725;11014;5597;431562;6813;11002;5538;0.3348;0.4484;0.0272
204;0.2929;1294087;20164;33360;17235;430758;6601;11054;5557;431666;6709;11051;5489;0.3319;0.4500;0.0268
205;0.2922;1297602;16649;34777;15818;431849;5510;11477;5134;432803;5572;11494;5046;0.3051;0.4752;0.0233
206;0.2855;1293941;20310;33105;17490;430705;6654;10986;5625;431595;6780;10964;5576;0.3371;0.4513;0.0272
207;0.2892;1293009;21242;32606;17989;430393;6966;10799;5812;431299;7076;10784;5756;0.3480;0.4486;0.0282
208;0.2908;1291688;22563;32100;18495;429969;7390;10614;5997;430849;7526;10617;5923;0.3581;0.4404;0.0296
209;0.2924;1290355;23896;31589;19006;429530;7829;10457;6154;430385;7990;10438;6102;0.3689;0.4330;0.0310
210;0.2910;1292141;22110;32225;18370;430115;7244;10663;5948;430987;7388;10637;5903;0.3569;0.4441;0.0292
211;0.2881;1293632;20619;32765;17830;430602;6757;10842;5769;431485;6890;10827;5713;0.3454;0.4533;0.0277
212;0.2878;1292857;21394;32422;18173;430366;6993;10744;5867;431225;7150;10718;5822;0.3520;0.4488;0.0285
213;0.2873;1290605;23646;31609;18986;429629;7730;10470;6141;430488;7887;10446;6094;0.3684;0.4359;0.0307
214;0.2907;1294008;20243;33033;17562;430746;6613;10935;5676;431650;6725;10929;5611;0.3392;0.4548;0.0271
215;0.2872;1294170;20081;33038;17557;430784;6575;10939;5672;431693;6682;10931;5609;0.3391;0.4564;0.0270
216;0.2863;1295984;18267;33762;16833;431356;6003;11159;5452;432271;6104;11169;5371;0.3247;0.4681;0.0252
217;0.2833;1293315;20936;32666;17929;430499;6860;10826;5785;431417;6958;10821;5719;0.3458;0.4511;0.0279
218;0.2851;1294587;19664;33205;17390;430933;6426;10982;5629;431836;6539;10990;5550;0.3356;0.4591;0.0266
219;0.2830;1297292;16959;34366;16229;431780;5579;11369;5242;432684;5691;11374;5166;0.3123;0.4758;0.0239
220;0.2811;1292861;21390;32406;18189;430363;6996;10737;5874;431243;7132;10727;5813;0.3515;0.4491;0.0285
221;0.2843;1296011;18240;33755;16840;431370;5989;11160;5451;432287;6088;11173;5367;0.3245;0.4685;0.0252
222;0.2815;1296864;17387;34049;16546;431642;5717;11274;5337;432569;5806;11260;5280;0.3192;0.4763;0.0244
223;0.2802;1296356;17895;33836;16759;431472;5887;11187;5424;432423;5952;11181;5359;0.3240;0.4738;0.0249
224;0.2808;1296492;17759;33857;16738;431545;5814;11208;5403;432475;5900;11182;5358;0.3239;0.4759;0.0247
225;0.2790;1297735;16516;34395;16200;431901;5458;11386;5225;432876;5499;11351;5189;0.3137;0.4855;0.0235
226;0.2768;1293736;20515;32510;18085;430674;6685;10753;5858;431497;6878;10738;5802;0.3508;0.4576;0.0279
227;0.2804;1294420;19831;32852;17743;430893;6466;10870;5741;431735;6640;10861;5679;0.3433;0.4610;0.0271
228;0.2795;1293247;21004;32388;18207;430516;6843;10723;5888;431344;7031;10707;5833;0.3527;0.4534;0.0283
229;0.2797;1296605;17646;33808;16787;431574;5785;11192;5419;432491;5884;11163;5377;0.3251;0.4775;0.0248
230;0.2777;1295554;18697;33305;17290;431269;6090;11030;5581;432142;6233;11006;5534;0.3346;0.4703;0.0259
231;0.2771;1295320;18931;33196;17399;431174;6185;10989;5622;432074;6301;10985;5555;0.3359;0.4685;0.0261
232;0.2786;1294614;19637;32869;17726;430959;6400;10877;5734;431808;6567;10875;5665;0.3425;0.4631;0.0269
233;0.2781;1295685;18566;33333;17262;431280;6079;11059;5552;432178;6197;11028;5512;0.3333;0.4707;0.0257
234;0.2787;1296070;18181;33492;17103;431417;5942;11091;5520;432309;6066;11050;5490;0.3319;0.4751;0.0254
235;0.2771;1296105;18146;33446;17149;431395;5964;11073;5538;432297;6078;11043;5497;0.3323;0.4749;0.0254
236;0.2768;1293183;21068;32212;18383;430497;6862;10646;5965;431313;7062;10629;5911;0.3574;0.4556;0.0285
237;0.2773;1293987;20264;32532;18063;430761;6598;10765;5846;431580;6795;10751;5789;0.3500;0.4600;0.0277
238;0.2763;1294817;19434;32836;17759;431004;6355;10875;5736;431858;6517;10867;5673;0.3430;0.4654;0.0268
239;0.2766;1294113;20138;32567;18028;430799;6560;10787;5824;431609;6766;10758;5782;0.3496;0.4608;0.0276
240;0.2762;1294134;20117;32580;18015;430805;6554;10791;5820;431614;6761;10776;5764;0.3485;0.4602;0.0275
241;0.2787;1296371;17880;33544;17051;431494;5865;11109;5502;432404;5971;11069;5471;0.3308;0.4782;0.0252
242;0.2746;1296567;17684;33586;17009;431549;5810;11130;5481;432459;5916;11095;5445;0.3292;0.4793;0.0250
243;0.2741;1295300;18951;32890;17705;431114;6245;10867;5744;432008;6367;10873;5667;0.3426;0.4709;0.0265
244;0.2720;1293907;20344;32250;18345;430707;6652;10669;5942;431569;6806;10645;5895;0.3564;0.4641;0.0279
245;0.2746;1293320;20931;32065;18530;430532;6827;10606;6005;431384;6991;10602;5938;0.3590;0.4593;0.0284
246;0.2755;1294401;19850;32496;18099;430853;6506;10746;5865;431726;6649;10734;5806;0.3510;0.4662;0.0274
247;0.2737;1296178;18073;33254;17341;431395;5964;10988;5623;432315;6060;10968;5572;0.3369;0.4790;0.0256
248;0.2723;1295381;18870;32860;17735;431159;6200;10874;5737;432031;6344;10861;5679;0.3433;0.4723;0.0264
249;0.2737;1294170;20081;32362;18233;430792;6567;10713;5898;431654;6721;10686;5854;0.3539;0.4655;0.0276
250;0.2741;1295380;18871;32830;17765;431164;6195;10867;5744;432036;6339;10843;5697;0.3444;0.4733;0.0265
251;0.2726;1296006;18245;33126;17469;431351;6008;10956;5655;432252;6123;10937;5603;0.3388;0.4778;0.0258
252;0.2718;1295569;18682;32891;17704;431222;6137;10879;5732;432103;6272;10861;5679;0.3433;0.4752;0.0263
253;0.2723;1297166;17085;33678;16917;431702;5657;11132;5479;432659;5716;11121;5419;0.3276;0.4867;0.0245
254;0.2714;1295885;18366;33064;17531;431320;6039;10941;5670;432220;6155;10910;5630;0.3404;0.4777;0.0259
255;0.2714;1295929;18322;33029;17566;431299;6060;10931;5680;432237;6138;10901;5639;0.3409;0.4788;0.0259
256;0.2720;1294641;19610;32486;18109;430942;6417;10741;5870;431803;6572;10732;5808;0.3511;0.4691;0.0272
257;0.2727;1296838;17413;33539;17056;431602;5757;11071;5540;432521;5854;11063;5477;0.3311;0.4834;0.0249
258;0.2716;1297013;17238;33573;17022;431658;5701;11086;5525;432601;5774;11092;5448;0.3294;0.4855;0.0247
259;0.2699;1296775;17476;33511;17084;431590;5769;11071;5540;432524;5851;11064;5476;0.3311;0.4834;0.0249
260;0.2718;1296637;17614;33485;17110;431548;5811;11068;5543;432468;5907;11039;5501;0.3326;0.4822;0.0251
261;0.2729;1296739;17512;33588;17007;431596;5763;11109;5502;432525;5850;11074;5466;0.3305;0.4830;0.0249
262;0.2734;1299751;14500;35038;15557;432566;4793;11572;5039;433527;4848;11556;4984;0.3013;0.5069;0.0216
263;0.2692;1299118;15133;34673;15922;432351;5008;11443;5168;433319;5056;11443;5097;0.3082;0.5020;0.0223
264;0.2686;1295873;18378;33064;17531;431323;6036;10941;5670;432240;6135;10923;5617;0.3396;0.4780;0.0258
265;0.2707;1298046;16205;34094;16501;431995;5364;11250;5361;432952;5423;11231;5309;0.3210;0.4947;0.0236
266;0.2684;1296763;17488;33470;17125;431575;5784;11051;5560;432544;5831;11041;5499;0.3325;0.4853;0.0249
267;0.2697;1297244;17007;33679;16916;431742;5617;11128;5483;432698;5677;11124;5416;0.3274;0.4882;0.0244
268;0.2697;1298643;15608;34408;16187;432200;5159;11365;5246;433179;5196;11354;5186;0.3135;0.4995;0.0228
269;0.2694;1298144;16107;34171;16424;432021;5338;11291;5320;432999;5376;11265;5275;0.3189;0.4953;0.0234
270;0.2698;1298510;15741;34372;16223;432160;5199;11341;5270;433137;5238;11330;5210;0.3150;0.4987;0.0230
271;0.2693;1297922;16329;34033;16562;431974;5385;11230;5381;432916;5459;11208;5332;0.3224;0.4941;0.0237
272;0.2690;1298124;16127;34130;16465;432003;5356;11272;5339;432993;5382;11250;5290;0.3198;0.4957;0.0235
273;0.2702;1295953;18298;33070;17525;431314;6045;10941;5670;432249;6126;10928;5612;0.3393;0.4781;0.0258
274;0.2700;1298576;15675;34349;16246;432186;5173;11352;5259;433173;5202;11327;5213;0.3152;0.5005;0.0229
275;0.2671;1298989;15262;34580;16015;432327;5032;11425;5186;433307;5068;11401;5139;0.3107;0.5035;0.0224
276;0.2677;1297349;16902;33711;16884;431765;5594;11135;5476;432746;5629;11115;5425;0.3280;0.4908;0.0243
277;0.2680;1296956;17295;33533;17062;431653;5706;11070;5541;432614;5761;11056;5484;0.3316;0.4877;0.0247
278;0.2688;1298913;15338;34550;16045;432284;5075;11410;5201;433280;5095;11398;5142;0.3109;0.5023;0.0225
279;0.2674;1296083;18168;33118;17477;431359;6000;10948;5663;432307;6068;10938;5602;0.3387;0.4800;0.0257
280;0.2697;1296499;17752;33336;17259;431497;5862;11014;5597;432470;5905;11019;5521;0.3338;0.4832;0.0251
281;0.2697;1296988;17263;33622;16973;431671;5688;11114;5497;432639;5736;11088;5452;0.3296;0.4873;0.0246
282;0.2713;1300253;13998;35291;15304;432736;4623;11651;4960;433703;4672;11644;4896;0.2960;0.5117;0.0210
283;0.2663;1298223;16028;34174;16421;432061;5298;11278;5333;433031;5344;11251;5289;0.3198;0.4974;0.0234
284;0.2663;1297760;16491;33918;16677;431896;5463;11198;5413;432863;5512;11176;5364;0.3243;0.4932;0.0239
285;0.2673;1298768;15483;34462;16133;432259;5100;11395;5216;433229;5146;11359;5181;0.3132;0.5017;0.0227
286;0.2658;1299423;14828;34805;15790;432466;4893;11485;5126;433441;4934;11473;5067;0.3063;0.5066;0.0220
287;0.2651;1298196;16055;34127;16468;432062;5297;11271;5340;433023;5352;11241;5299;0.3204;0.4975;0.0234
288;0.2655;1298233;16018;34112;16483;432075;5284;11261;5350;433039;5336;11242;5298;0.3203;0.4982;0.0234
289;0.2665;1296845;17406;33408;17187;431600;5759;11052;5559;432555;5820;11005;5535;0.3346;0.4875;0.0250
290;0.2670;1299697;14554;34879;15716;432564;4795;11525;5086;433528;4847;11517;5023;0.3037;0.5089;0.0217
291;0.2654;1298809;15442;34357;16238;432270;5089;11362;5249;433246;5129;11342;5198;0.3143;0.5033;0.0227
292;0.2651;1298485;15766;34208;16387;432150;5209;11307;5304;433146;5229;11273;5267;0.3184;0.5018;0.0231
293;0.2653;1299926;14325;34935;15660;432651;4708;11535;5076;433599;4776;11520;5020;0.3035;0.5125;0.0215
294;0.2636;1298604;15647;34206;16389;432216;5143;11308;5303;433184;5191;11281;5259;0.3180;0.5033;0.0230
295;0.2657;1298645;15606;34219;16376;432236;5123;11306;5305;433200;5175;11292;5248;0.3173;0.5035;0.0229
296;0.2645;1299721;14530;34798;15797;432590;4769;11495;5116;433547;4828;11474;5066;0.3063;0.5120;0.0217
297;0.2632;1299331;14920;34581;16014;432464;4895;11437;5174;433435;4940;11419;5121;0.3096;0.5090;0.0221
298;0.2637;1299267;14984;34573;16022;432455;4904;11410;5201;433397;4978;11401;5139;0.3107;0.5080;0.0222
299;0.2638;1297842;16409;33770;16825;431948;5411;11148;5463;432947;5428;11132;5408;0.3270;0.4991;0.0238
300;0.2658;1299650;14601;34623;15972;432544;4815;11438;5173;433473;4902;11439;5101;0.3084;0.5099;0.0220
Training SAGE
epoch;loss;tn-t;fp-t;fn-t;tp-t;tn-v;fp-v;fn-v;tp-v;tn-e;fp-e;fn-e;tp-e;A;C;R
1;55.9116;1116950;197301;20899;29696;371984;65375;6987;9624;372651;65724;6960;9580;0.5792;0.1272;0.1655
2;33.3808;1243294;70957;29604;20991;413858;23501;9821;6790;414701;23674;9810;6730;0.4069;0.2214;0.0668
3;19.5189;1277186;37065;31015;19580;425183;12176;10268;6343;426106;12269;10214;6326;0.3825;0.3402;0.0409
4;11.3431;1285615;28636;31026;19569;427884;9475;10250;6361;428814;9561;10229;6311;0.3816;0.3976;0.0349
5;6.5269;1280197;34054;28290;22305;426133;11226;9328;7283;426931;11444;9314;7226;0.4369;0.3870;0.0410
6;3.9138;1273878;40373;26670;23925;424117;13242;8814;7797;424923;13452;8812;7728;0.4672;0.3649;0.0466
7;2.7736;1261735;52516;23908;26687;419911;17448;7936;8675;420903;17472;7926;8614;0.5208;0.3302;0.0573
8;2.1393;1256499;57752;22929;27666;418142;19217;7604;9007;419127;19248;7618;8922;0.5394;0.3167;0.0619
9;1.6635;1255585;58666;22790;27805;417857;19502;7546;9065;418790;19585;7536;9004;0.5444;0.3149;0.0628
10;1.3332;1247215;67036;21362;29233;415023;22336;7092;9519;416033;22342;7070;9470;0.5726;0.2977;0.0699
11;1.1395;1229883;84368;18660;31935;409266;28093;6168;10443;410238;28137;6142;10398;0.6287;0.2698;0.0847
12;0.9451;1220930;93321;16986;33609;406326;31033;5606;11005;407241;31134;5552;10988;0.6643;0.2609;0.0926
13;0.8684;1211588;102663;15337;35258;403125;34234;5056;11555;404151;34224;4992;11548;0.6982;0.2523;0.1006
14;0.8881;1207606;106645;14577;36018;401819;35540;4762;11849;402925;35450;4691;11849;0.7164;0.2505;0.1040
15;0.8565;1212153;102098;14693;35902;403387;33972;4813;11798;404491;33884;4752;11788;0.7127;0.2581;0.1004
16;0.8301;1215149;99102;14859;35736;404382;32977;4907;11704;405468;32907;4822;11718;0.7085;0.2626;0.0981
17;0.8093;1216268;97983;15038;35557;404649;32710;4981;11630;405849;32526;4928;11612;0.7021;0.2631;0.0970
18;0.7637;1237610;76641;18122;32473;411756;25603;5980;10631;412775;25600;5955;10585;0.6400;0.2925;0.0795
19;0.7444;1230946;83305;17611;32984;409483;27876;5812;10799;410648;27727;5830;10710;0.6475;0.2786;0.0845
20;0.7002;1242965;71286;19814;30781;413544;23815;6555;10056;414659;23716;6540;10000;0.6046;0.2966;0.0741
21;0.6791;1245070;69181;20461;30134;414230;23129;6781;9830;415336;23039;6729;9811;0.5932;0.2987;0.0722
22;0.6621;1252775;61476;21818;28777;416873;20486;7279;9332;417927;20448;7191;9349;0.5652;0.3138;0.0655
23;0.6650;1257073;57178;22922;27673;418288;19071;7635;8976;419385;18990;7551;8989;0.5435;0.3213;0.0615
24;0.6476;1256158;58093;22857;27738;417943;19416;7592;9019;419123;19252;7516;9024;0.5456;0.3191;0.0622
25;0.6481;1259726;54525;23903;26692;419122;18237;7967;8644;420237;18138;7890;8650;0.5230;0.3229;0.0589
26;0.6419;1251044;63207;22163;28432;416230;21129;7370;9241;417397;20978;7320;9220;0.5574;0.3053;0.0664
27;0.6269;1267768;46483;25146;25449;421875;15484;8359;8252;422942;15433;8318;8222;0.4971;0.3476;0.0520
28;0.6190;1251393;62858;22243;28352;416392;20967;7363;9248;417503;20872;7337;9203;0.5564;0.3060;0.0661
29;0.6054;1268672;45579;25835;24760;422255;15104;8569;8042;423280;15095;8543;7997;0.4835;0.3463;0.0508
30;0.5943;1259791;54460;24491;26104;419178;18181;8114;8497;420330;18045;8073;8467;0.5119;0.3194;0.0583
31;0.5818;1270374;43877;26613;23982;422824;14535;8836;7775;423951;14424;8787;7753;0.4687;0.3496;0.0487
32;0.5846;1272861;41390;26948;23647;423711;13648;8946;7665;424747;13628;8899;7641;0.4620;0.3593;0.0468
33;0.5660;1280940;33311;28698;21897;426376;10983;9539;7072;427449;10926;9502;7038;0.4255;0.3918;0.0395
34;0.5380;1281185;33066;28204;22391;426437;10922;9344;7267;427454;10921;9347;7193;0.4349;0.3971;0.0398
35;0.5158;1278557;35694;27285;23310;425628;11731;9057;7554;426589;11786;9014;7526;0.4550;0.3897;0.0425
36;0.5262;1273286;40965;26005;24590;423909;13450;8657;7954;424882;13493;8600;7940;0.4800;0.3705;0.0471
37;0.5073;1275970;38281;26538;24057;424771;12588;8825;7786;425775;12600;8787;7753;0.4687;0.3809;0.0447
38;0.4987;1279419;34832;27570;23025;425942;11417;9161;7450;426920;11455;9136;7404;0.4476;0.3926;0.0415
39;0.4942;1275887;38364;26630;23965;424790;12569;8879;7732;425732;12643;8813;7727;0.4672;0.3793;0.0448
40;0.4767;1282760;31491;28380;22215;427007;10352;9440;7171;428057;10318;9377;7163;0.4331;0.4098;0.0384
41;0.4737;1280846;33405;27803;22792;426409;10950;9242;7369;427380;10995;9189;7351;0.4444;0.4007;0.0403
42;0.4715;1282448;31803;28151;22444;426951;10408;9336;7275;427897;10478;9295;7245;0.4380;0.4088;0.0390
43;0.4684;1280577;33674;27414;23181;426331;11028;9092;7519;427233;11142;9064;7476;0.4520;0.4015;0.0409
44;0.4645;1275619;38632;26230;24365;424731;12628;8741;7870;425561;12814;8696;7844;0.4742;0.3797;0.0454
45;0.4644;1283702;30549;28439;22156;427399;9960;9474;7137;428326;10049;9406;7134;0.4313;0.4152;0.0378
46;0.4615;1283291;30960;28355;22240;427246;10113;9448;7163;428199;10176;9379;7161;0.4330;0.4130;0.0381
47;0.4553;1283639;30612;28455;22140;427362;9997;9468;7143;428272;10103;9399;7141;0.4317;0.4141;0.0379
48;0.4344;1287250;27001;29567;21028;428532;8827;9828;6783;429438;8937;9750;6790;0.4105;0.4317;0.0346
49;0.4323;1282558;31693;28153;22442;427022;10337;9361;7250;427893;10482;9284;7256;0.4387;0.4091;0.0390
50;0.4348;1287621;26630;29774;20821;428617;8742;9896;6715;429552;8823;9818;6722;0.4064;0.4324;0.0342
51;0.4324;1284364;29887;28618;21977;427548;9811;9480;7131;428423;9952;9423;7117;0.4303;0.4170;0.0375
52;0.4235;1282150;32101;28034;22561;426840;10519;9319;7292;427734;10641;9233;7307;0.4418;0.4071;0.0395
53;0.4150;1286260;27991;29401;21194;428170;9189;9755;6856;429087;9288;9710;6830;0.4129;0.4237;0.0354
54;0.4266;1280599;33652;28089;22506;426292;11067;9310;7301;427228;11147;9239;7301;0.4414;0.3958;0.0406
55;0.4289;1289403;24848;30649;19946;429112;8247;10164;6447;430106;8269;10121;6419;0.3881;0.4370;0.0323
56;0.4126;1285446;28805;29389;21206;427824;9535;9773;6838;428781;9594;9697;6843;0.4137;0.4163;0.0361
57;0.4068;1288902;25349;30488;20107;428978;8381;10127;6484;429916;8459;10054;6486;0.3921;0.4340;0.0329
58;0.4078;1283990;30261;29033;21562;427370;9989;9653;6958;428329;10046;9575;6965;0.4211;0.4094;0.0374
59;0.4095;1287896;26355;30297;20298;428605;8754;10064;6547;429595;8780;9986;6554;0.3963;0.4274;0.0337
60;0.4037;1290500;23751;31190;19405;429485;7874;10350;6261;430469;7906;10280;6260;0.3785;0.4419;0.0311
61;0.4054;1289266;24985;30842;19753;429067;8292;10231;6380;430065;8310;10180;6360;0.3845;0.4335;0.0322
62;0.3969;1285661;28590;29691;20904;427861;9498;9876;6735;428851;9524;9777;6763;0.4089;0.4152;0.0358
63;0.3938;1283981;30270;29376;21219;427326;10033;9757;6854;428273;10102;9668;6872;0.4155;0.4049;0.0373
64;0.3932;1286127;28124;29964;20631;428043;9316;9943;6668;429012;9363;9852;6688;0.4044;0.4167;0.0353
65;0.3971;1284123;30128;29505;21090;427378;9981;9805;6806;428342;10033;9713;6827;0.4128;0.4049;0.0371
66;0.4034;1287262;26989;30526;20069;428424;8935;10138;6473;429355;9020;10055;6485;0.3921;0.4183;0.0341
67;0.3972;1289858;24393;31398;19197;429271;8088;10395;6216;430236;8139;10355;6185;0.3739;0.4318;0.0315
68;0.3967;1289072;25179;31336;19259;429030;8329;10374;6237;429926;8449;10300;6240;0.3773;0.4248;0.0323
69;0.3871;1285197;29054;30212;20383;427748;9611;10017;6594;428697;9678;9898;6642;0.4016;0.4070;0.0359
70;0.3871;1283141;31110;29673;20922;427091;10268;9843;6768;427995;10380;9747;6793;0.4107;0.3956;0.0377
71;0.3850;1290455;23796;32186;18409;429527;7832;10600;6011;430408;7967;10596;5944;0.3594;0.4273;0.0306
72;0.3765;1286246;28005;30581;20014;428130;9229;10152;6459;429043;9332;10058;6482;0.3919;0.4099;0.0348
73;0.3882;1285462;28789;30388;20207;427850;9509;10070;6541;428791;9584;9993;6547;0.3958;0.4059;0.0355
74;0.3882;1287902;26349;31146;19449;428690;8669;10309;6302;429570;8805;10261;6279;0.3796;0.4163;0.0332
75;0.3784;1285392;28859;30448;20147;427874;9485;10107;6504;428761;9614;10028;6512;0.3937;0.4038;0.0354
76;0.3817;1287121;27130;31043;19552;428442;8917;10256;6355;429295;9080;10205;6335;0.3830;0.4110;0.0339
77;0.3771;1284712;29539;30124;20471;427616;9743;9959;6652;428477;9898;9910;6630;0.4008;0.4011;0.0363
78;0.3824;1285176;29075;30242;20353;427788;9571;10009;6602;428612;9763;9971;6569;0.3972;0.4022;0.0359
79;0.3729;1287042;27209;31026;19569;428399;8960;10253;6358;429260;9115;10203;6337;0.3831;0.4101;0.0340
80;0.3766;1297201;17050;34810;15785;431743;5616;11431;5180;432737;5638;11503;5037;0.3045;0.4719;0.0235
81;0.3611;1292996;21255;33022;17573;430334;7025;10875;5736;431276;7099;10882;5658;0.3421;0.4435;0.0280
82;0.3699;1287623;26628;31157;19438;428587;8772;10288;6323;429454;8921;10254;6286;0.3800;0.4134;0.0334
83;0.3710;1288271;25980;31389;19206;428801;8558;10359;6252;429681;8694;10327;6213;0.3756;0.4168;0.0328
84;0.3674;1297391;16860;34753;15842;431801;5558;11419;5192;432835;5540;11477;5063;0.3061;0.4775;0.0233
85;0.3615;1290557;23694;31980;18615;429524;7835;10561;6050;430449;7926;10543;5997;0.3626;0.4307;0.0306
86;0.3678;1285309;28942;30451;20144;427880;9479;10087;6524;428679;9696;10042;6498;0.3929;0.4013;0.0356
87;0.3643;1296969;17282;34892;15703;431657;5702;11460;5151;432691;5684;11526;5014;0.3031;0.4687;0.0235
88;0.3597;1286897;27354;30752;19843;428378;8981;10154;6457;429213;9162;10132;6408;0.3874;0.4116;0.0342
89;0.3639;1289576;24675;31684;18911;429247;8112;10455;6156;430143;8232;10432;6108;0.3693;0.4259;0.0315
90;0.3602;1285480;28771;30227;20368;427905;9454;10011;6600;428745;9630;9954;6586;0.3982;0.4061;0.0356
91;0.3519;1290441;23810;31873;18722;429516;7843;10530;6081;430433;7942;10503;6037;0.3650;0.4319;0.0307
92;0.3471;1290578;23673;31987;18608;429551;7808;10553;6058;430485;7890;10532;6008;0.3632;0.4323;0.0306
93;0.3531;1295129;19122;33829;16766;431085;6274;11165;5446;432020;6355;11189;5351;0.3235;0.4571;0.0257
94;0.3525;1290645;23606;32180;18415;429563;7796;10626;5985;430474;7901;10592;5948;0.3596;0.4295;0.0304
95;0.3466;1289141;25110;31533;19062;429075;8284;10421;6190;429987;8388;10381;6159;0.3724;0.4234;0.0320
96;0.3529;1292317;21934;32804;17791;430128;7231;10835;5776;431105;7270;10794;5746;0.3474;0.4415;0.0286
97;0.3452;1290406;23845;32063;18532;429505;7854;10577;6034;430450;7925;10543;5997;0.3626;0.4308;0.0306
98;0.3454;1296324;17927;34358;16237;431438;5921;11372;5239;432446;5929;11361;5179;0.3131;0.4662;0.0244
99;0.3425;1297117;17134;34557;16038;431678;5681;11433;5178;432663;5712;11430;5110;0.3089;0.4722;0.0238
100;0.3372;1293382;20869;33045;17550;430514;6845;10886;5725;431469;6906;10916;5624;0.3400;0.4488;0.0275
101;0.3385;1295187;19064;33766;16829;431085;6274;11129;5482;432050;6325;11154;5386;0.3256;0.4599;0.0257
102;0.3356;1281528;32723;28988;21607;426645;10714;9621;6990;427439;10936;9542;6998;0.4231;0.3902;0.0394
103;0.3432;1292250;22001;32662;17933;430140;7219;10796;5815;431105;7270;10753;5787;0.3499;0.4432;0.0287
104;0.3448;1297896;16355;34954;15641;431945;5414;11579;5032;432965;5410;11564;4976;0.3008;0.4791;0.0228
105;0.3357;1289754;24497;31499;19096;429303;8056;10407;6204;430206;8169;10358;6182;0.3738;0.4308;0.0315
106;0.3354;1293898;20353;33169;17426;430663;6696;10947;5664;431619;6756;10980;5560;0.3362;0.4514;0.0271
107;0.3352;1292853;21398;32840;17755;430288;7071;10837;5774;431262;7113;10850;5690;0.3440;0.4444;0.0281
108;0.3402;1292123;22128;32588;18007;430062;7297;10769;5842;431028;7347;10733;5807;0.3511;0.4415;0.0289
109;0.3319;1296955;17296;34734;15861;431659;5700;11518;5093;432686;5689;11484;5056;0.3057;0.4705;0.0236
110;0.3279;1300880;13371;36455;14140;432874;4485;12094;4517;433971;4404;12070;4470;0.2703;0.5037;0.0195
111;0.3282;1294126;20125;33162;17433;430754;6605;10968;5643;431689;6686;10970;5570;0.3368;0.4545;0.0269
112;0.3275;1292113;22138;32433;18162;430059;7300;10703;5908;431024;7351;10710;5830;0.3525;0.4423;0.0290
113;0.3287;1291068;23183;31865;18730;429726;7633;10531;6080;430636;7739;10499;6041;0.3652;0.4384;0.0303
114;0.3259;1300259;13992;35898;14697;432762;4597;11885;4726;433764;4611;11862;4678;0.2828;0.5036;0.0204
115;0.3246;1295658;18593;33633;16962;431269;6090;11090;5521;432213;6162;11138;5402;0.3266;0.4671;0.0254
116;0.3227;1290468;23783;31565;19030;429526;7833;10449;6162;430435;7940;10433;6107;0.3692;0.4348;0.0309
117;0.3273;1295136;19115;33594;17001;431046;6313;11120;5491;432037;6338;11105;5435;0.3286;0.4616;0.0259
118;0.3197;1291357;22894;32214;18381;429843;7516;10669;5942;430752;7623;10641;5899;0.3567;0.4363;0.0297
119;0.3247;1295913;18338;33941;16654;431308;6051;11226;5385;432296;6079;11220;5320;0.3216;0.4667;0.0251
120;0.3200;1292828;21423;32624;17971;430300;7059;10773;5838;431249;7126;10772;5768;0.3487;0.4473;0.0283
121;0.3252;1289435;24816;31422;19173;429188;8171;10398;6213;430096;8279;10374;6166;0.3728;0.4269;0.0318
122;0.3284;1296044;18207;33986;16609;431336;6023;11254;5357;432335;6040;11231;5309;0.3210;0.4678;0.0249
123;0.3183;1293232;21019;32740;17855;430421;6938;10825;5786;431384;6991;10820;5720;0.3458;0.4500;0.0279
124;0.3188;1294623;19628;33223;17372;430882;6477;10999;5612;431844;6531;10982;5558;0.3360;0.4598;0.0266
125;0.3141;1292955;21296;32631;17964;430376;6983;10804;5807;431278;7097;10775;5765;0.3485;0.4482;0.0283
126;0.3200;1295465;18786;33728;16867;431188;6171;11189;5422;432137;6238;11165;5375;0.3250;0.4628;0.0255
127;0.3136;1296048;18203;33912;16683;431363;5996;11258;5353;432335;6040;11228;5312;0.3212;0.4679;0.0250
128;0.3185;1295415;18836;33588;17007;431158;6201;11140;5471;432131;6244;11128;5412;0.3272;0.4643;0.0256
129;0.3119;1296072;18179;33722;16873;431385;5974;11160;5451;432354;6021;11180;5360;0.3241;0.4710;0.0250
130;0.3159;1291932;22319;32052;18543;430011;7348;10592;6019;430941;7434;10575;5965;0.3606;0.4452;0.0295
131;0.3139;1295628;18623;33615;16980;431199;6160;11149;5462;432173;6202;11119;5421;0.3278;0.4664;0.0255
132;0.3113;1298637;15614;35104;15491;432204;5155;11646;4965;433169;5206;11612;4928;0.2979;0.4863;0.0223
133;0.3087;1292685;21566;32358;18237;430270;7089;10693;5918;431185;7190;10661;5879;0.3554;0.4498;0.0287
134;0.3120;1297527;16724;34425;16170;431863;5496;11434;5177;432833;5542;11407;5133;0.3103;0.4808;0.0235
135;0.3123;1292841;21410;32521;18074;430324;7035;10733;5878;431264;7111;10715;5825;0.3522;0.4503;0.0284
136;0.3096;1293456;20795;32810;17785;430527;6832;10845;5766;431452;6923;10837;5703;0.3448;0.4517;0.0278
137;0.3118;1301026;13225;36152;14443;432947;4412;12003;4608;433980;4395;11972;4568;0.2762;0.5097;0.0197
138;0.3080;1295948;18303;33625;16970;431320;6039;11142;5469;432275;6100;11144;5396;0.3262;0.4694;0.0253
139;0.3073;1296336;17915;33961;16634;431482;5877;11271;5340;432423;5952;11252;5288;0.3197;0.4705;0.0247
140;0.3089;1296827;17424;34079;16516;431649;5710;11320;5291;432616;5759;11298;5242;0.3169;0.4765;0.0242
141;0.3074;1296674;17577;33993;16602;431544;5815;11263;5348;432511;5864;11275;5265;0.3183;0.4731;0.0245
142;0.3057;1294501;19750;33134;17461;430881;6478;10998;5613;431800;6575;10970;5570;0.3368;0.4586;0.0267
143;0.3104;1301120;13131;36173;14422;432988;4371;11995;4616;434028;4347;11977;4563;0.2759;0.5121;0.0196
144;0.3032;1295076;19175;33046;17549;431025;6334;10958;5653;431999;6376;10950;5590;0.3380;0.4672;0.0263
145;0.3055;1299058;15193;34880;15715;432336;5023;11569;5042;433357;5018;11567;4973;0.3007;0.4977;0.0220
146;0.3073;1299093;15158;34646;15949;432327;5032;11505;5106;433351;5024;11486;5054;0.3056;0.5015;0.0222
147;0.3034;1299149;15102;34884;15711;432359;5000;11577;5034;433378;4997;11541;4999;0.3022;0.5001;0.0220
148;0.3077;1300235;14016;35395;15200;432679;4680;11724;4887;433731;4644;11739;4801;0.2903;0.5083;0.0208
149;0.3020;1296097;18154;33303;17292;431310;6049;11011;5600;432328;6047;11025;5515;0.3334;0.4770;0.0254
150;0.3072;1301935;12316;36060;14535;433245;4114;11933;4678;434342;4033;11927;4613;0.2789;0.5335;0.0190
151;0.3001;1299386;14865;34527;16068;432417;4942;11432;5179;433474;4901;11434;5106;0.3087;0.5102;0.0220
152;0.2999;1291442;22809;31121;19474;429812;7547;10301;6310;430805;7570;10255;6285;0.3800;0.4536;0.0305
153;0.3043;1299419;14832;34644;15951;432449;4910;11466;5145;433446;4929;11469;5071;0.3066;0.5071;0.0220
154;0.2978;1298007;16244;33946;16649;431967;5392;11230;5381;432995;5380;11227;5313;0.3212;0.4969;0.0235
155;0.2997;1297988;16263;33734;16861;431940;5419;11174;5437;432991;5384;11161;5379;0.3252;0.4998;0.0237
156;0.3001;1298000;16251;33800;16795;431953;5406;11192;5419;432982;5393;11178;5362;0.3242;0.4986;0.0236
157;0.3002;1298378;15873;33762;16833;432080;5279;11189;5422;433137;5238;11188;5352;0.3236;0.5054;0.0233
158;0.2979;1295831;18420;32902;17693;431200;6159;10906;5705;432252;6123;10893;5647;0.3414;0.4798;0.0259
159;0.3014;1296234;18017;32893;17702;431376;5983;10901;5710;432388;5987;10883;5657;0.3420;0.4858;0.0256
160;0.2953;1296812;17439;33065;17530;431558;5801;10953;5658;432612;5763;10954;5586;0.3377;0.4922;0.0249
161;0.2930;1296714;17537;32808;17787;431534;5825;10879;5732;432570;5805;10869;5671;0.3429;0.4942;0.0252
162;0.2914;1290857;23394;30331;20264;429659;7700;10039;6572;430617;7758;10028;6512;0.3937;0.4563;0.0314
163;0.2976;1294591;19660;31847;18748;430814;6545;10535;6076;431873;6502;10559;5981;0.3616;0.4791;0.0274
164;0.2940;1292842;21409;31078;19517;430247;7112;10288;6323;431278;7097;10266;6274;0.3793;0.4692;0.0294
165;0.2946;1294064;20187;31679;18916;430660;6699;10476;6135;431701;6674;10452;6088;0.3681;0.4770;0.0281
166;0.2932;1295956;18295;32420;18175;431249;6110;10729;5882;432318;6057;10758;5782;0.3496;0.4884;0.0260
167;0.2915;1294554;19697;31735;18860;430838;6521;10497;6114;431860;6515;10508;6032;0.3647;0.4808;0.0276
168;0.2915;1296766;17485;32529;18066;431544;5815;10760;5851;432628;5747;10807;5733;0.3466;0.4994;0.0252
169;0.2878;1292671;21580;30835;19760;430251;7108;10218;6393;431278;7097;10231;6309;0.3814;0.4706;0.0295
170;0.2905;1295271;18980;32002;18593;431062;6297;10580;6031;432122;6253;10612;5928;0.3584;0.4867;0.0268
171;0.2906;1295467;18784;31955;18640;431125;6234;10573;6038;432187;6188;10616;5924;0.3582;0.4891;0.0266
172;0.2874;1293634;20617;31183;19412;430543;6816;10315;6296;431579;6796;10344;6196;0.3746;0.4769;0.0286
173;0.2922;1294550;19701;31671;18924;430838;6521;10469;6142;431900;6475;10486;6054;0.3660;0.4832;0.0275
174;0.2897;1289356;24895;29497;21098;429137;8222;9780;6831;430068;8307;9766;6774;0.4096;0.4492;0.0332
175;0.2878;1291904;22347;30349;20246;429995;7364;10062;6549;430946;7429;10052;6488;0.3923;0.4662;0.0306
176;0.2854;1290354;23897;29754;20841;429467;7892;9883;6728;430431;7944;9838;6702;0.4052;0.4576;0.0322
177;0.2879;1295284;18967;31774;18821;431113;6246;10505;6106;432129;6246;10540;6000;0.3628;0.4900;0.0269
178;0.2834;1292228;22023;30423;20172;430130;7229;10084;6527;431056;7319;10058;6482;0.3919;0.4697;0.0303
179;0.2854;1289345;24906;29363;21232;429139;8220;9761;6850;430080;8295;9716;6824;0.4126;0.4514;0.0332
180;0.2853;1291181;23070;30016;20579;429762;7597;9955;6656;430717;7658;9932;6608;0.3995;0.4632;0.0314
181;0.2862;1289033;25218;29178;21417;429057;8302;9707;6904;429988;8387;9651;6889;0.4165;0.4510;0.0336
182;0.2883;1292275;21976;30502;20093;430098;7261;10131;6480;431092;7283;10115;6425;0.3885;0.4687;0.0301
183;0.2834;1291514;22737;30176;20419;429825;7534;10024;6587;430815;7560;9996;6544;0.3956;0.4640;0.0310
184;0.2851;1288297;25954;28941;21654;428828;8531;9636;6975;429738;8637;9588;6952;0.4203;0.4460;0.0343
185;0.2856;1292710;21541;30658;19937;430271;7088;10171;6440;431204;7171;10149;6391;0.3864;0.4712;0.0298
186;0.2820;1290949;23302;29946;20649;429674;7685;9947;6664;430626;7749;9916;6624;0.4005;0.4609;0.0316
187;0.2822;1291014;23237;29927;20668;429684;7675;9938;6673;430670;7705;9894;6646;0.4018;0.4631;0.0315
188;0.2796;1287842;26409;28755;21840;428654;8705;9570;7041;429531;8844;9532;7008;0.4237;0.4421;0.0348
189;0.2836;1286712;27539;28385;22210;428279;9080;9458;7153;429192;9183;9415;7125;0.4308;0.4369;0.0358
190;0.2863;1290647;23604;29800;20795;429570;7789;9899;6712;430515;7860;9852;6688;0.4044;0.4597;0.0320
191;0.2814;1290835;23416;29858;20737;429628;7731;9922;6689;430590;7785;9866;6674;0.4035;0.4616;0.0318
192;0.2800;1282016;32235;26991;23604;426737;10622;8983;7628;427642;10733;8929;7611;0.4602;0.4149;0.0403
193;0.2858;1289186;25065;29230;21365;429100;8259;9740;6871;429975;8400;9681;6859;0.4147;0.4495;0.0335
194;0.2825;1293034;21217;30762;19833;430346;7013;10216;6395;431306;7069;10214;6326;0.3825;0.4723;0.0294
195;0.2801;1287122;27129;28492;22103;428412;8947;9486;7125;429311;9064;9465;7075;0.4278;0.4384;0.0355
196;0.2804;1291160;23091;30010;20585;429746;7613;9970;6641;430687;7688;9936;6604;0.3993;0.4621;0.0314
197;0.2780;1288231;26020;28970;21625;428794;8565;9646;6965;429682;8693;9613;6927;0.4188;0.4435;0.0343
198;0.2805;1292662;21589;30616;19979;430241;7118;10159;6452;431157;7218;10153;6387;0.3862;0.4695;0.0299
199;0.2789;1286669;27582;28444;22151;428270;9089;9480;7131;429134;9241;9451;7089;0.4286;0.4341;0.0359
200;0.2807;1292820;21431;30639;19956;430292;7067;10165;6446;431214;7161;10143;6397;0.3868;0.4718;0.0298
201;0.2764;1285361;28890;27954;22641;427837;9522;9290;7321;428722;9653;9272;7268;0.4394;0.4295;0.0372
202;0.2818;1293083;21168;30860;19735;430382;6977;10246;6365;431309;7066;10238;6302;0.3810;0.4714;0.0294
203;0.2753;1287136;27115;28576;22019;428438;8921;9517;7094;429299;9076;9476;7064;0.4271;0.4377;0.0355
204;0.2797;1286154;28097;28241;22354;428089;9270;9424;7187;428954;9421;9391;7149;0.4322;0.4314;0.0364
205;0.2769;1289554;24697;29449;21146;429212;8147;9810;6801;430084;8291;9758;6782;0.4100;0.4499;0.0331
206;0.2752;1289696;24555;29537;21058;429279;8080;9825;6786;430133;8242;9792;6748;0.4080;0.4502;0.0330
207;0.2747;1287046;27205;28509;22086;428409;8950;9490;7121;429245;9130;9461;7079;0.4280;0.4367;0.0356
208;0.2756;1282790;31461;27282;23313;427003;10356;9088;7523;427891;10484;9016;7524;0.4549;0.4178;0.0396
209;0.2789;1290030;24221;29628;20967;429398;7961;9844;6767;430250;8125;9818;6722;0.4064;0.4528;0.0326
210;0.2721;1288593;25658;29068;21527;428913;8446;9669;6942;429771;8604;9655;6885;0.4163;0.4445;0.0340
211;0.2734;1281982;32269;26995;23600;426710;10649;8983;7628;427562;10813;8935;7605;0.4598;0.4129;0.0405
212;0.2761;1286240;28011;28292;22303;428133;9226;9430;7181;429003;9372;9379;7161;0.4330;0.4331;0.0363
213;0.2742;1287915;26336;28850;21745;428706;8653;9603;7008;429568;8807;9580;6960;0.4208;0.4414;0.0347
214;0.2750;1286682;27569;28417;22178;428277;9082;9479;7132;429141;9234;9419;7121;0.4305;0.4354;0.0360
215;0.2742;1286292;27959;28258;22337;428153;9206;9423;7188;429009;9366;9386;7154;0.4325;0.4331;0.0363
216;0.2714;1285709;28542;28015;22580;427962;9397;9358;7253;428797;9578;9312;7228;0.4370;0.4301;0.0369
217;0.2727;1288027;26224;28820;21775;428732;8627;9600;7011;429592;8783;9562;6978;0.4219;0.4427;0.0346
218;0.2708;1284769;29482;27726;22869;427631;9728;9245;7366;428493;9882;9193;7347;0.4442;0.4264;0.0379
219;0.2725;1287831;26420;28743;21852;428649;8710;9565;7046;429504;8871;9526;7014;0.4241;0.4415;0.0349
220;0.2696;1284858;29393;27781;22814;427677;9682;9261;7350;428520;9855;9223;7317;0.4424;0.4261;0.0377
221;0.2720;1285493;28758;27964;22631;427879;9480;9317;7294;428748;9627;9289;7251;0.4384;0.4296;0.0371
222;0.2707;1285160;29091;27892;22703;427798;9561;9309;7302;428656;9719;9258;7282;0.4403;0.4283;0.0374
223;0.2721;1286677;27574;28385;22210;428288;9071;9455;7156;429129;9246;9418;7122;0.4306;0.4351;0.0360
224;0.2721;1283231;31020;27368;23227;427120;10239;9115;7496;427999;10376;9054;7486;0.4526;0.4191;0.0393
225;0.2725;1286669;27582;28392;22203;428253;9106;9457;7154;429151;9224;9419;7121;0.4305;0.4357;0.0359
226;0.2707;1282947;31304;27290;23305;427011;10348;9084;7527;427900;10475;9013;7527;0.4551;0.4181;0.0396
227;0.2724;1284306;29945;27656;22939;427510;9849;9213;7398;428380;9995;9177;7363;0.4452;0.4242;0.0382
228;0.2720;1287986;26265;28889;21706;428678;8681;9613;6998;429571;8804;9584;6956;0.4206;0.4414;0.0346
229;0.2686;1286970;27281;28470;22125;428365;8994;9489;7122;429268;9107;9451;7089;0.4286;0.4377;0.0356
230;0.2686;1285000;29251;27806;22789;427716;9643;9259;7352;428637;9738;9223;7317;0.4424;0.4290;0.0375
231;0.2685;1283320;30931;27277;23318;427162;10197;9071;7540;428061;10314;9037;7503;0.4536;0.4211;0.0392
232;0.2695;1286888;27363;28387;22208;428318;9041;9481;7130;429259;9116;9422;7118;0.4304;0.4385;0.0357
233;0.2677;1286651;27600;28381;22214;428247;9112;9457;7154;429177;9198;9418;7122;0.4306;0.4364;0.0359
234;0.2694;1287654;26597;28699;21896;428555;8804;9575;7036;429494;8881;9532;7008;0.4237;0.4411;0.0349
235;0.2691;1284042;30209;27577;23018;427396;9963;9158;7453;428294;10081;9153;7387;0.4466;0.4229;0.0384
236;0.2697;1286577;27674;28322;22273;428233;9126;9448;7163;429164;9211;9403;7137;0.4315;0.4366;0.0359
237;0.2677;1286517;27734;28317;22278;428180;9179;9451;7160;429111;9264;9394;7146;0.4320;0.4355;0.0361
238;0.2671;1287882;26369;28817;21778;428634;8725;9610;7001;429566;8809;9574;6966;0.4212;0.4416;0.0347
239;0.2663;1282088;32163;27052;23543;426794;10565;8970;7641;427680;10695;8952;7588;0.4588;0.4150;0.0402
240;0.2679;1286205;28046;28289;22306;428082;9277;9436;7175;429011;9364;9389;7151;0.4323;0.4330;0.0363
241;0.2650;1283640;30611;27506;23089;427272;10087;9136;7475;428181;10194;9086;7454;0.4507;0.4224;0.0388
242;0.2662;1286253;27998;28301;22294;428098;9261;9424;7187;429056;9319;9382;7158;0.4328;0.4344;0.0362
243;0.2654;1284788;29463;27818;22777;427614;9745;9258;7353;428555;9820;9220;7320;0.4426;0.4271;0.0377
244;0.2648;1282412;31839;27070;23525;426896;10463;8971;7640;427781;10594;8960;7580;0.4583;0.4171;0.0400
245;0.2674;1282488;31763;27140;23455;426896;10463;8993;7618;427803;10572;8990;7550;0.4565;0.4166;0.0398
246;0.2657;1284171;30080;27622;22973;427453;9906;9171;7440;428361;10014;9142;7398;0.4473;0.4249;0.0383
247;0.2630;1283107;31144;27293;23302;427084;10275;9043;7568;428003;10372;9017;7523;0.4548;0.4204;0.0393
248;0.2655;1284241;30010;27584;23011;427481;9878;9164;7447;428422;9953;9112;7428;0.4491;0.4274;0.0382
249;0.2639;1286078;28173;28136;22459;428035;9324;9369;7242;429010;9365;9323;7217;0.4363;0.4352;0.0365
250;0.2647;1284543;29708;27703;22892;427573;9786;9208;7403;428525;9850;9178;7362;0.4451;0.4277;0.0378
251;0.2662;1282817;31434;27255;23340;427023;10336;9043;7568;427934;10441;9014;7526;0.4550;0.4189;0.0395
252;0.2656;1282856;31395;27204;23391;427043;10316;9018;7593;427940;10435;8995;7545;0.4562;0.4196;0.0395
253;0.2642;1287458;26793;28551;22044;428516;8843;9508;7103;429456;8919;9505;7035;0.4253;0.4410;0.0351
254;0.2617;1282942;31309;27191;23404;427078;10281;9023;7588;427974;10401;9006;7534;0.4555;0.4201;0.0394
255;0.2646;1285240;29011;27792;22803;427782;9577;9239;7372;428738;9637;9192;7348;0.4443;0.4326;0.0373
256;0.2610;1286121;28130;28084;22511;428040;9319;9348;7263;429025;9350;9314;7226;0.4369;0.4359;0.0364
257;0.2614;1285888;28363;28000;22595;427971;9388;9330;7281;428912;9463;9290;7250;0.4383;0.4338;0.0367
258;0.2627;1282027;32224;26842;23753;426732;10627;8892;7719;427646;10729;8897;7643;0.4621;0.4160;0.0404
259;0.2663;1282510;31741;26970;23625;426922;10437;8948;7663;427847;10528;8938;7602;0.4596;0.4193;0.0399
260;0.2641;1277634;36617;25526;25069;425303;12056;8498;8113;426143;12232;8486;8054;0.4869;0.3970;0.0446
261;0.2667;1287455;26796;28529;22066;428495;8864;9487;7124;429452;8923;9466;7074;0.4277;0.4422;0.0352
262;0.2609;1281598;32653;26721;23874;426631;10728;8843;7768;427517;10858;8853;7687;0.4648;0.4145;0.0408
263;0.2626;1280740;33511;26489;24106;426339;11020;8774;7837;427224;11151;8772;7768;0.4696;0.4106;0.0416
264;0.2653;1281009;33242;26595;24000;426391;10968;8813;7798;427277;11098;8797;7743;0.4681;0.4110;0.0414
265;0.2619;1280784;33467;26525;24070;426307;11052;8782;7829;427196;11179;8781;7759;0.4691;0.4097;0.0416
266;0.2636;1284995;29256;27744;22851;427733;9626;9218;7393;428705;9670;9159;7381;0.4463;0.4329;0.0375
267;0.2613;1280841;33410;26477;24118;426319;11040;8778;7833;427245;11130;8769;7771;0.4698;0.4111;0.0415
268;0.2643;1288913;25338;29101;21494;428956;8403;9693;6918;429910;8465;9666;6874;0.4156;0.4481;0.0337
269;0.2586;1281875;32376;26774;23821;426724;10635;8867;7744;427609;10766;8870;7670;0.4637;0.4160;0.0405
270;0.2627;1280409;33842;26280;24315;426210;11149;8709;7902;427118;11257;8706;7834;0.4736;0.4104;0.0420
271;0.2627;1284953;29298;27671;22924;427690;9669;9196;7415;428645;9730;9146;7394;0.4470;0.4318;0.0376
272;0.2596;1286445;27806;28098;22497;428142;9217;9348;7263;429130;9245;9316;7224;0.4368;0.4386;0.0362
273;0.2589;1285392;28859;27742;22853;427810;9549;9223;7388;428764;9611;9199;7341;0.4438;0.4330;0.0373
274;0.2602;1283052;31199;27044;23551;427073;10286;8957;7654;428028;10347;8952;7588;0.4588;0.4231;0.0394
275;0.2607;1284497;29754;27384;23211;427540;9819;9082;7529;428503;9872;9078;7462;0.4511;0.4305;0.0381
276;0.2605;1282259;31992;26725;23870;426812;10547;8846;7765;427768;10607;8868;7672;0.4638;0.4197;0.0402
277;0.2591;1283932;30319;27299;23296;427338;10021;9045;7566;428333;10042;9029;7511;0.4541;0.4279;0.0386
278;0.2590;1284658;29593;27516;23079;427565;9794;9130;7481;428573;9802;9107;7433;0.4494;0.4313;0.0379
279;0.2584;1288006;26245;28643;21952;428683;8676;9524;7087;429648;8727;9493;7047;0.4261;0.4467;0.0347
280;0.2588;1280132;34119;26209;24386;426137;11222;8710;7901;427031;11344;8693;7847;0.4744;0.4089;0.0422
281;0.2619;1289049;25202;29036;21559;429007;8352;9660;6951;429946;8429;9628;6912;0.4179;0.4506;0.0337
282;0.2557;1280846;33405;26387;24208;426318;11041;8749;7862;427274;11101;8764;7776;0.4701;0.4119;0.0415
283;0.2608;1283385;30866;27174;23421;427185;10174;9021;7590;428135;10240;8999;7541;0.4559;0.4241;0.0391
284;0.2579;1283550;30701;27204;23391;427206;10153;9013;7598;428186;10189;9018;7522;0.4548;0.4247;0.0389
285;0.2569;1284360;29891;27364;23231;427483;9876;9060;7551;428456;9919;9053;7487;0.4527;0.4301;0.0383
286;0.2567;1285624;28627;27815;22780;427893;9466;9244;7367;428865;9510;9210;7330;0.4432;0.4353;0.0370
287;0.2583;1283737;30514;27179;23416;427288;10071;9015;7596;428256;10119;8991;7549;0.4564;0.4273;0.0388
288;0.2588;1280497;33754;26203;24392;426210;11149;8704;7907;427153;11222;8707;7833;0.4736;0.4111;0.0419
289;0.2597;1283076;31175;26855;23740;427076;10283;8907;7704;428040;10335;8920;7620;0.4607;0.4244;0.0395
290;0.2588;1289535;24716;29090;21505;429172;8187;9643;6968;430138;8237;9623;6917;0.4182;0.4564;0.0333
291;0.2543;1284036;30215;27167;23428;427379;9980;9017;7594;428351;10024;9030;7510;0.4541;0.4283;0.0385
292;0.2599;1283466;30785;27036;23559;427174;10185;8968;7643;428145;10230;8985;7555;0.4568;0.4248;0.0391
293;0.2578;1286809;27442;28168;22427;428297;9062;9339;7272;429267;9108;9303;7237;0.4375;0.4428;0.0359
294;0.2563;1282117;32134;26635;23960;426752;10607;8850;7761;427668;10707;8869;7671;0.4638;0.4174;0.0404
295;0.2571;1283029;31222;26889;23706;427043;10316;8925;7686;428004;10371;8950;7590;0.4589;0.4226;0.0395
296;0.2574;1288157;26094;28617;21978;428713;8646;9499;7112;429696;8679;9455;7085;0.4284;0.4494;0.0347
297;0.2536;1286292;27959;27974;22621;428124;9235;9268;7343;429069;9306;9218;7322;0.4427;0.4403;0.0366
298;0.2552;1281224;33027;26285;24310;426435;10924;8728;7883;427385;10990;8762;7778;0.4703;0.4144;0.0413
299;0.2578;1286206;28045;27940;22655;428110;9249;9275;7336;429048;9327;9239;7301;0.4414;0.4391;0.0366
300;0.2556;1286655;27596;28065;22530;428229;9130;9299;7312;429201;9174;9278;7262;0.4391;0.4418;0.0361
Training LR_CONV
epoch;loss;tn-t;fp-t;fn-t;tp-t;tn-v;fp-v;fn-v;tp-v;tn-e;fp-e;fn-e;tp-e;A;C;R
1;2.5229;1314187;238;50422;47;437889;77;16683;13;437524;70;16565;16;0.0010;0.1860;0.0002
2;1.7694;1314103;322;49852;617;437865;101;16486;210;437481;113;16373;208;0.0125;0.6480;0.0007
3;1.2858;1311150;3275;45489;4980;436898;1068;15091;1605;436529;1065;14935;1646;0.0993;0.6072;0.0060
4;0.9544;1297577;16848;35903;14566;432468;5498;11898;4798;432050;5544;11816;4765;0.2874;0.4622;0.0227
5;0.7626;1271119;43306;26590;23879;423654;14312;8787;7909;423388;14206;8723;7858;0.4739;0.3561;0.0486
6;0.6890;1240884;73541;21125;29344;413557;24409;6954;9742;413259;24335;6942;9639;0.5813;0.2837;0.0748
7;0.7001;1199586;114839;17546;32923;399596;38370;5804;10892;399638;37956;5728;10853;0.6545;0.2224;0.1075
8;0.7260;1164590;149835;15650;34819;388043;49923;5163;11533;388419;49175;5059;11522;0.6949;0.1898;0.1336
9;0.7451;1128370;186055;13928;36541;376016;61950;4614;12082;376294;61300;4524;12057;0.7272;0.1644;0.1615
10;0.7583;1112418;202007;13289;37180;370654;67312;4395;12301;371067;66527;4318;12263;0.7396;0.1556;0.1735
11;0.7446;1080914;233511;12324;38145;360245;77721;4054;12642;360457;77137;4041;12540;0.7563;0.1398;0.1975
12;0.7458;1106246;208179;12929;37540;368580;69386;4245;12451;369022;68572;4217;12364;0.7457;0.1528;0.1782
13;0.7065;1095918;218507;12566;37903;365223;72743;4123;12573;365585;72009;4089;12492;0.7534;0.1478;0.1861
14;0.6624;1128219;186206;13684;36785;375836;62130;4499;12197;376431;61163;4441;12140;0.7322;0.1656;0.1614
15;0.6197;1128670;185755;13426;37043;376019;61947;4392;12304;376516;61078;4374;12207;0.7362;0.1666;0.1614
16;0.6313;1101421;213004;12665;37804;367076;70890;4182;12514;367483;70111;4125;12456;0.7512;0.1509;0.1818
17;0.6301;1078564;235861;12048;38421;359541;78425;3969;12727;359756;77838;3902;12679;0.7647;0.1401;0.1993
18;0.6755;1074230;240195;12073;38396;358043;79923;3971;12725;358328;79266;3913;12668;0.7640;0.1378;0.2024
19;0.6380;1113605;200820;13295;37174;371148;66818;4376;12320;371448;66146;4306;12275;0.7403;0.1565;0.1727
20;0.6023;1090904;223521;12971;37498;363633;74333;4284;12412;363860;73734;4216;12365;0.7457;0.1436;0.1896
21;0.6017;1116623;197802;13416;37053;371993;65973;4393;12303;372388;65206;4346;12235;0.7379;0.1580;0.1705
22;0.5959;1091840;222585;12557;37912;363991;73975;4118;12578;364117;73477;4064;12517;0.7549;0.1456;0.1893
23;0.5879;1131182;183243;13729;36740;376868;61098;4488;12208;377257;60337;4464;12117;0.7308;0.1672;0.1595
24;0.5490;1140360;174065;14272;36197;379929;58037;4679;12017;380299;57295;4618;11963;0.7215;0.1727;0.1525
25;0.5413;1117032;197393;13395;37074;372244;65722;4390;12306;372713;64881;4348;12233;0.7378;0.1586;0.1698
26;0.5474;1136185;178240;14231;36238;378504;59462;4676;12020;378958;58636;4615;11966;0.7217;0.1695;0.1555
27;0.5162;1129553;184872;13476;36993;376379;61587;4436;12260;376750;60844;4393;12188;0.7351;0.1669;0.1608
28;0.5322;1150309;164116;14246;36223;383284;54682;4690;12006;383556;54038;4623;11958;0.7212;0.1812;0.1453
29;0.5008;1149707;164718;14131;36338;383074;54892;4636;12060;383386;54208;4576;12005;0.7240;0.1813;0.1458
30;0.4932;1166373;148052;15048;35421;388653;49313;4939;11757;388869;48725;4876;11705;0.7059;0.1937;0.1331
31;0.4802;1157045;157380;14699;35770;385524;52442;4812;11884;385893;51701;4766;11815;0.7126;0.1860;0.1398
32;0.4823;1160534;153891;14760;35709;386729;51237;4854;11842;387004;50590;4778;11803;0.7118;0.1892;0.1374
33;0.4906;1154077;160348;15119;35350;384471;53495;4955;11741;384885;52709;4898;11683;0.7046;0.1814;0.1418
34;0.4763;1172066;142359;16029;34440;390541;47425;5278;11418;390770;46824;5192;11389;0.6869;0.1956;0.1282
35;0.4526;1173367;141058;16036;34433;391002;46964;5274;11422;391125;46469;5186;11395;0.6872;0.1969;0.1274
36;0.4493;1170637;143788;16181;34288;390065;47901;5316;11380;390247;47347;5229;11352;0.6846;0.1934;0.1292
37;0.4403;1179912;134513;16632;33837;393108;44858;5444;11252;393276;44318;5362;11219;0.6766;0.2020;0.1223
38;0.4259;1186198;128227;16732;33737;395257;42709;5491;11205;395405;42189;5406;11175;0.6740;0.2094;0.1175
39;0.4258;1165450;148975;15238;35231;388386;49580;5004;11692;388572;49022;4929;11652;0.7027;0.1920;0.1336
40;0.4389;1182630;131795;16126;34343;394065;43901;5299;11397;394155;43439;5205;11376;0.6861;0.2075;0.1207
41;0.4265;1172887;141538;15937;34532;390808;47158;5241;11455;390981;46613;5153;11428;0.6892;0.1969;0.1278
42;0.4225;1169643;144782;15719;34750;389746;48220;5174;11522;389922;47672;5092;11489;0.6929;0.1942;0.1303
43;0.4333;1186404;128021;16833;33636;395320;42646;5552;11144;395463;42131;5467;11114;0.6703;0.2087;0.1172
44;0.4172;1171676;142749;15867;34602;390343;47623;5216;11480;390602;46992;5161;11420;0.6887;0.1955;0.1286
45;0.4236;1192441;121984;17044;33425;397374;40592;5604;11092;397336;40258;5517;11064;0.6673;0.2156;0.1130
46;0.4033;1200674;113751;17822;32647;400130;37836;5884;10812;400129;37465;5795;10786;0.6505;0.2235;0.1062
47;0.3885;1220607;93818;19510;30959;406686;31280;6445;10251;406582;31012;6338;10243;0.6178;0.2483;0.0908
48;0.3723;1204959;109466;17903;32566;401522;36444;5920;10776;401435;36159;5837;10744;0.6480;0.2291;0.1033
49;0.3937;1190121;124304;17041;33428;396584;41382;5606;11090;396619;40975;5532;11049;0.6664;0.2124;0.1145
50;0.4008;1196840;117585;17511;32958;398862;39104;5775;10921;398808;38786;5687;10894;0.6570;0.2193;0.1094
51;0.3898;1204232;110193;18195;32274;401287;36679;6011;10685;401138;36456;5905;10676;0.6439;0.2265;0.1038
52;0.3814;1200609;113816;18043;32426;400113;37853;5965;10731;399998;37596;5832;10749;0.6483;0.2223;0.1064
53;0.3861;1191169;123256;17522;32947;396892;41074;5786;10910;396874;40720;5688;10893;0.6570;0.2111;0.1136
54;0.3926;1211980;102445;19065;31404;403870;34096;6280;10416;403763;33831;6206;10375;0.6257;0.2347;0.0973
55;0.3673;1221569;92856;20033;30436;406995;30971;6584;10112;406894;30700;6494;10087;0.6083;0.2473;0.0898
56;0.3603;1211608;102817;19277;31192;403772;34194;6351;10345;403598;33996;6262;10319;0.6223;0.2329;0.0976
57;0.3737;1214537;99888;19533;30936;404707;33259;6446;10250;404548;33046;6342;10239;0.6175;0.2365;0.0953
58;0.3688;1204139;110286;18486;31983;401234;36732;6108;10588;401116;36478;5988;10593;0.6389;0.2250;0.1036
59;0.3783;1222013;92412;20234;30235;407122;30844;6643;10053;407008;30586;6571;10010;0.6037;0.2466;0.0894
60;0.3578;1215523;98902;19764;30705;405048;32918;6516;10180;404917;32677;6404;10177;0.6138;0.2375;0.0944
61;0.3644;1229039;85386;21263;29206;409514;28452;7017;9679;409440;28154;6935;9646;0.5818;0.2552;0.0832
62;0.3542;1217141;97284;19736;30733;405602;32364;6492;10204;405453;32141;6401;10180;0.6140;0.2405;0.0932
63;0.3580;1219792;94633;20151;30318;406479;31487;6636;10060;406373;31221;6555;10026;0.6047;0.2431;0.0908
64;0.3542;1223030;91395;20324;30145;407533;30433;6688;10008;407488;30106;6602;9979;0.6018;0.2489;0.0883
65;0.3525;1220454;93971;20127;30342;406717;31249;6629;10067;406628;30966;6544;10037;0.6053;0.2448;0.0903
66;0.3536;1218614;95811;20006;30463;406104;31862;6579;10117;405932;31662;6512;10069;0.6073;0.2413;0.0919
67;0.3521;1219523;94902;20135;30334;406433;31533;6630;10066;406232;31362;6562;10019;0.6042;0.2421;0.0911
68;0.3586;1221359;93066;20415;30054;407056;30910;6732;9964;406856;30738;6639;9942;0.5996;0.2444;0.0896
69;0.3540;1226092;88333;20949;29520;408504;29462;6910;9786;408351;29243;6810;9771;0.5893;0.2504;0.0859
70;0.3474;1224776;89649;20682;29787;408107;29859;6816;9880;407972;29622;6721;9860;0.5947;0.2497;0.0869
71;0.3455;1228864;85561;21214;29255;409417;28549;7016;9680;409337;28257;6924;9657;0.5824;0.2547;0.0835
72;0.3426;1221937;92488;20671;29798;407226;30740;6834;9862;406986;30608;6713;9868;0.5951;0.2438;0.0891
73;0.3549;1226489;87936;21465;29004;408699;29267;7100;9596;408554;29040;7005;9576;0.5775;0.2480;0.0850
74;0.3503;1235788;78637;22627;27842;411724;26242;7478;9218;411717;25877;7396;9185;0.5539;0.2620;0.0772
75;0.3404;1228492;85933;21389;29080;409356;28610;7076;9620;409230;28364;6985;9596;0.5787;0.2528;0.0836
76;0.3542;1226337;88088;21234;29235;408683;29283;7027;9669;408501;29093;6949;9632;0.5809;0.2487;0.0853
77;0.3528;1220586;93839;20624;29845;406804;31162;6830;9866;406624;30970;6697;9884;0.5961;0.2419;0.0900
78;0.3546;1231307;83118;21847;28622;410212;27754;7239;9457;410153;27441;7138;9443;0.5695;0.2560;0.0812
79;0.3406;1234299;80126;22379;28090;411170;26796;7392;9304;411181;26413;7307;9274;0.5593;0.2599;0.0786
80;0.3410;1226039;88386;21226;29243;408608;29358;7036;9660;408419;29175;6961;9620;0.5802;0.2480;0.0854
81;0.3475;1246315;68110;23948;26521;415291;22675;7921;8775;415305;22289;7835;8746;0.5275;0.2818;0.0683
82;0.3317;1230396;84029;21825;28644;409965;28001;7207;9489;409891;27703;7128;9453;0.5701;0.2544;0.0818
83;0.3452;1241218;73207;23287;27182;413558;24408;7691;9005;413578;24016;7588;8993;0.5424;0.2724;0.0727
84;0.3307;1234045;80380;22182;28287;411122;26844;7331;9365;411124;26470;7241;9340;0.5633;0.2608;0.0788
85;0.3374;1236633;77792;22493;27976;411970;25996;7433;9263;412043;25551;7315;9266;0.5588;0.2661;0.0767
86;0.3354;1234436;79989;22336;28133;411217;26749;7388;9308;411290;26304;7290;9291;0.5603;0.2610;0.0784
87;0.3364;1235942;78483;22518;27951;411800;26166;7442;9254;411779;25815;7320;9261;0.5585;0.2640;0.0772
88;0.3374;1237700;76725;22785;27684;412400;25566;7516;9180;412419;25175;7418;9163;0.5526;0.2668;0.0756
89;0.3339;1235785;78640;22524;27945;411735;26231;7447;9249;411748;25846;7346;9235;0.5570;0.2632;0.0772
90;0.3352;1242208;72217;23354;27115;413867;24099;7721;8975;413892;23702;7654;8927;0.5384;0.2736;0.0718
91;0.3277;1237836;76589;23015;27454;412452;25514;7596;9100;412481;25113;7529;9052;0.5459;0.2649;0.0752
92;0.3349;1239433;74992;23216;27253;413040;24926;7682;9014;412990;24604;7607;8974;0.5412;0.2673;0.0739
93;0.3321;1245931;68494;24141;26328;415185;22781;8000;8696;415232;22362;7903;8678;0.5234;0.2796;0.0683
94;0.3260;1242111;72314;23471;26998;413858;24108;7797;8899;413840;23754;7719;8862;0.5345;0.2717;0.0718
95;0.3304;1238293;76132;23104;27365;412620;25346;7657;9039;412582;25012;7568;9013;0.5436;0.2649;0.0749
96;0.3423;1243722;70703;24055;26414;414455;23511;7980;8716;414423;23171;7895;8686;0.5239;0.2727;0.0701
97;0.3349;1234931;79494;22800;27669;411483;26483;7537;9159;411491;26103;7444;9137;0.5511;0.2593;0.0776
98;0.3434;1238848;75577;23529;26940;412830;25136;7793;8903;412797;24797;7697;8884;0.5358;0.2638;0.0742
99;0.3397;1240327;74098;23874;26595;413328;24638;7926;8770;413293;24301;7817;8764;0.5286;0.2651;0.0728
100;0.3419;1235221;79204;23256;27213;411664;26302;7684;9012;411610;25984;7586;8995;0.5425;0.2572;0.0770
101;0.3440;1244124;70301;24476;25993;414604;23362;8093;8603;414616;22978;8011;8570;0.5169;0.2716;0.0695
102;0.3373;1246351;68074;24873;25596;415346;22620;8213;8483;415324;22270;8155;8426;0.5082;0.2745;0.0676
103;0.3313;1251909;62516;25511;24958;417214;20752;8446;8250;417138;20456;8338;8243;0.4971;0.2872;0.0632
104;0.3245;1247741;66684;24474;25995;415860;22106;8109;8587;415810;21784;8003;8578;0.5173;0.2825;0.0669
105;0.3273;1254495;59930;25578;24891;418106;19860;8477;8219;418034;19560;8370;8211;0.4952;0.2957;0.0611
106;0.3200;1255725;58700;25512;24957;418505;19461;8462;8234;418438;19156;8331;8250;0.4976;0.3010;0.0603
107;0.3196;1244678;69747;23887;26582;414745;23221;7889;8807;414773;22821;7763;8818;0.5318;0.2787;0.0697
108;0.3321;1248734;65691;24631;25838;416103;21863;8148;8548;416129;21465;8018;8563;0.5164;0.2852;0.0661
109;0.3297;1253868;60557;25477;24992;417866;20100;8438;8258;417837;19757;8300;8281;0.4994;0.2953;0.0617
110;0.3209;1245600;68825;23793;26676;415086;22880;7875;8821;415073;22521;7734;8847;0.5336;0.2820;0.0691
111;0.3243;1250698;63727;24704;25765;416751;21215;8195;8501;416796;20798;8057;8524;0.5141;0.2907;0.0646
112;0.3249;1237506;76919;23127;27342;412449;25517;7665;9031;412425;25169;7524;9057;0.5462;0.2646;0.0754
113;0.3321;1252226;62199;25079;25390;417280;20686;8291;8405;417295;20299;8148;8433;0.5086;0.2935;0.0633
114;0.3174;1251853;62572;24903;25566;417162;20804;8236;8460;417166;20428;8070;8511;0.5133;0.2941;0.0637
115;0.3191;1243882;70543;23438;27031;414513;23453;7752;8944;414534;23060;7626;8955;0.5401;0.2797;0.0705
116;0.3299;1251608;62817;24806;25663;417060;20906;8205;8491;417068;20526;8052;8529;0.5144;0.2935;0.0640
117;0.3221;1251476;62949;24943;25526;417047;20919;8241;8455;417015;20579;8104;8477;0.5112;0.2917;0.0640
118;0.3195;1252617;61808;25118;25351;417462;20504;8320;8376;417414;20180;8153;8428;0.5083;0.2946;0.0630
119;0.3203;1253527;60898;24972;25497;417775;20191;8258;8438;417725;19869;8106;8475;0.5111;0.2990;0.0624
120;0.3207;1243301;71124;23666;26803;414306;23660;7823;8873;414320;23274;7690;8891;0.5362;0.2764;0.0708
121;0.3307;1256642;57783;25654;24815;418829;19137;8476;8220;418801;18793;8355;8226;0.4961;0.3045;0.0595
122;0.3166;1253757;60668;24982;25487;417833;20133;8253;8443;417841;19753;8110;8471;0.5109;0.3001;0.0621
123;0.3194;1251496;62929;24840;25629;417090;20876;8204;8492;417019;20575;8063;8518;0.5137;0.2928;0.0641
124;0.3203;1259245;55180;26102;24367;419687;18279;8634;8062;419652;17942;8498;8083;0.4875;0.3106;0.0573
125;0.3144;1260029;54396;26008;24461;419964;18002;8593;8103;419842;17752;8466;8115;0.4894;0.3137;0.0570
126;0.3145;1251215;63210;24572;25897;416980;20986;8103;8593;417015;20579;7962;8619;0.5198;0.2952;0.0643
127;0.3193;1251497;62928;24412;26057;417108;20858;8061;8635;417068;20526;7913;8668;0.5228;0.2969;0.0643
128;0.3222;1249778;64647;24659;25810;416470;21496;8125;8571;416485;21109;7976;8605;0.5190;0.2896;0.0654
129;0.3243;1252970;61455;24893;25576;417592;20374;8209;8487;417543;20051;8040;8541;0.5151;0.2987;0.0630
130;0.3160;1258982;55443;25780;24689;419659;18307;8501;8195;419528;18066;8351;8230;0.4964;0.3130;0.0579
131;0.3129;1257159;57266;25446;25023;419052;18914;8393;8303;418931;18663;8243;8338;0.5029;0.3088;0.0595
132;0.3132;1258578;55847;25397;25072;419488;18478;8381;8315;419361;18233;8252;8329;0.5023;0.3136;0.0585
133;0.3111;1258380;56045;25500;24969;419399;18567;8389;8307;419309;18285;8260;8321;0.5018;0.3127;0.0586
134;0.3140;1251956;62469;24590;25879;417186;20780;8086;8610;417181;20413;7949;8632;0.5206;0.2972;0.0640
135;0.3173;1250449;63976;24364;26105;416666;21300;8033;8663;416721;20873;7880;8701;0.5248;0.2942;0.0651
136;0.3221;1243583;70842;23331;27138;414391;23575;7639;9057;414448;23146;7532;9049;0.5457;0.2811;0.0709
137;0.3219;1255921;58504;24884;25585;418583;19383;8217;8479;418541;19053;8065;8516;0.5136;0.3089;0.0607
138;0.3111;1256134;58291;24771;25698;418621;19345;8151;8545;418591;19003;8018;8563;0.5164;0.3106;0.0607
139;0.3098;1254722;59703;24390;26079;418191;19775;8029;8667;418159;19435;7892;8689;0.5240;0.3090;0.0619
140;0.3055;1253603;60822;24278;26191;417792;20174;7992;8704;417760;19834;7847;8734;0.5267;0.3057;0.0629
141;0.3087;1255344;59081;24705;25764;418348;19618;8143;8553;418342;19252;7980;8601;0.5187;0.3088;0.0613
142;0.3076;1255213;59212;24767;25702;418306;19660;8173;8523;418303;19291;7994;8587;0.5179;0.3080;0.0614
143;0.3091;1252507;61918;24566;25903;417389;20577;8089;8607;417414;20180;7925;8656;0.5220;0.3002;0.0635
144;0.3142;1249096;65329;24044;26425;416265;21701;7926;8770;416300;21294;7773;8808;0.5312;0.2926;0.0663
145;0.3125;1262419;52006;25920;24549;420784;17182;8539;8157;420648;16946;8416;8165;0.4924;0.3252;0.0553
146;0.3027;1257717;56708;25135;25334;419185;18781;8304;8392;419106;18488;8140;8441;0.5091;0.3135;0.0593
147;0.3048;1261526;52899;25700;24769;420425;17541;8452;8244;420370;17224;8333;8248;0.4974;0.3238;0.0561
148;0.3029;1257916;56509;25167;25302;419236;18730;8314;8382;419198;18396;8150;8431;0.5085;0.3143;0.0591
149;0.3057;1260175;54250;25173;25296;419930;18036;8315;8381;419867;17727;8172;8409;0.5071;0.3217;0.0575
150;0.3055;1249698;64727;23646;26823;416496;21470;7802;8894;416495;21099;7652;8929;0.5385;0.2974;0.0661
151;0.3105;1254836;59589;24707;25762;418165;19801;8158;8538;418134;19460;7990;8591;0.5181;0.3063;0.0618
152;0.3058;1256105;58320;24909;25560;418649;19317;8219;8477;418612;18982;8055;8526;0.5142;0.3099;0.0606
153;0.3031;1255799;58626;24677;25792;418477;19489;8144;8552;418486;19108;7981;8600;0.5187;0.3104;0.0610
154;0.3026;1253332;61093;24289;26180;417614;20352;8016;8680;417617;19977;7855;8726;0.5263;0.3040;0.0632
155;0.3079;1247083;67342;23750;26719;415598;22368;7821;8875;415633;21961;7674;8907;0.5372;0.2886;0.0680
156;0.3159;1251236;63189;24453;26016;416955;21011;8043;8653;416980;20614;7896;8685;0.5238;0.2964;0.0645
157;0.3097;1254291;60134;24509;25960;417902;20064;8073;8623;417948;19646;7929;8652;0.5218;0.3057;0.0623
158;0.3064;1250279;64146;23608;26861;416663;21303;7776;8920;416645;20949;7626;8955;0.5401;0.2995;0.0658
159;0.3074;1252559;61866;24137;26332;417380;20586;7970;8726;417425;20169;7793;8788;0.5300;0.3035;0.0638
160;0.3042;1257046;57379;24614;25855;418978;18988;8126;8570;418876;18718;7952;8629;0.5204;0.3155;0.0602
161;0.3033;1251931;62494;23904;26565;417187;20779;7900;8796;417174;20420;7727;8854;0.5340;0.3025;0.0645
162;0.3061;1260057;54368;24901;25568;419968;17998;8224;8472;419792;17802;8059;8522;0.5140;0.3237;0.0580
163;0.2978;1255082;59343;24386;26083;418298;19668;8061;8635;418219;19375;7878;8703;0.5249;0.3100;0.0618
164;0.3053;1255848;58577;24464;26005;418552;19414;8087;8609;418473;19121;7916;8665;0.5226;0.3118;0.0612
165;0.3002;1260564;53861;24925;25544;420144;17822;8244;8452;419989;17605;8061;8520;0.5138;0.3261;0.0575
166;0.2986;1254483;59942;23985;26484;418052;19914;7904;8792;417998;19596;7759;8822;0.5321;0.3104;0.0626
167;0.3023;1258884;55541;24723;25746;419550;18416;8148;8548;419434;18160;8015;8566;0.5166;0.3205;0.0588
168;0.3005;1253703;60722;23709;26760;417874;20092;7825;8871;417713;19881;7678;8903;0.5369;0.3093;0.0634
169;0.3008;1254005;60420;23653;26816;417948;20018;7804;8892;417850;19744;7654;8927;0.5384;0.3114;0.0631
170;0.2987;1253294;61131;23467;27002;417734;20232;7740;8956;417666;19928;7587;8994;0.5424;0.3110;0.0637
171;0.3023;1256541;57884;23977;26492;418721;19245;7897;8799;418638;18956;7751;8830;0.5325;0.3178;0.0612
172;0.3007;1260053;54372;24646;25823;419954;18012;8130;8566;419770;17824;7974;8607;0.5191;0.3256;0.0582
173;0.2973;1258854;55571;24514;25955;419584;18382;8102;8594;419405;18189;7939;8642;0.5212;0.3221;0.0591
174;0.2976;1258947;55478;24569;25900;419605;18361;8130;8566;419459;18135;7953;8628;0.5204;0.3224;0.0589
175;0.2957;1260054;54371;24614;25855;419977;17989;8114;8582;419781;17813;7966;8615;0.5196;0.3260;0.0582
176;0.2947;1261876;52549;24847;25622;420579;17387;8213;8483;420357;17237;8045;8536;0.5148;0.3312;0.0567
177;0.2933;1254101;60324;23422;27047;417990;19976;7701;8995;417872;19722;7577;9004;0.5430;0.3134;0.0632
178;0.2990;1256806;57619;23924;26545;418919;19047;7875;8821;418754;18840;7739;8842;0.5333;0.3194;0.0610
179;0.2940;1258271;56154;24374;26095;419319;18647;8025;8671;419199;18395;7877;8704;0.5249;0.3212;0.0597
180;0.2931;1257660;56765;24203;26266;419122;18844;7977;8719;419019;18575;7832;8749;0.5277;0.3202;0.0602
181;0.2924;1259310;55115;24553;25916;419690;18276;8087;8609;419537;18057;7954;8627;0.5203;0.3233;0.0588
182;0.2923;1253936;60489;23595;26874;417891;20075;7768;8928;417803;19791;7641;8940;0.5392;0.3112;0.0633
183;0.2953;1262990;51435;25041;25428;420977;16989;8269;8427;420739;16855;8113;8468;0.5107;0.3344;0.0558
184;0.2901;1259312;55113;24124;26345;419695;18271;7953;8743;419535;18059;7838;8743;0.5273;0.3262;0.0590
185;0.2913;1258755;55670;24169;26300;419446;18520;7955;8741;419302;18292;7840;8741;0.5272;0.3233;0.0595
186;0.2924;1251931;62494;23220;27249;417146;20820;7636;9060;417085;20509;7493;9088;0.5481;0.3071;0.0652
187;0.2968;1263280;51145;25214;25255;421019;16947;8320;8376;420826;16768;8174;8407;0.5070;0.3339;0.0554
188;0.2879;1258115;56310;24240;26229;419280;18686;7981;8715;419057;18537;7857;8724;0.5261;0.3200;0.0600
189;0.2917;1257255;57170;24463;26006;419027;18939;8046;8650;418831;18763;7927;8654;0.5219;0.3156;0.0604
190;0.2929;1256399;58026;24241;26228;418702;19264;7990;8706;418564;19030;7877;8704;0.5249;0.3138;0.0611
191;0.2956;1255090;59335;23597;26872;418205;19761;7767;8929;418083;19511;7645;8936;0.5389;0.3141;0.0626
192;0.2938;1256075;58350;23723;26746;418541;19425;7820;8876;418439;19155;7691;8890;0.5362;0.3170;0.0617
193;0.2928;1264083;50342;24833;25636;421382;16584;8207;8489;421064;16530;8038;8543;0.5152;0.3407;0.0552
194;0.2847;1262823;51602;24610;25859;420912;17054;8127;8569;420652;16942;7991;8590;0.5181;0.3364;0.0562
195;0.2849;1260134;54291;24122;26347;419943;18023;7955;8741;419740;17854;7840;8741;0.5272;0.3287;0.0586
196;0.2870;1260064;54361;24017;26452;419911;18055;7915;8781;419694;17900;7801;8780;0.5295;0.3291;0.0587
197;0.2893;1259101;55324;23927;26542;419567;18399;7883;8813;419378;18216;7764;8817;0.5318;0.3262;0.0595
198;0.2903;1256016;58409;23411;27058;418503;19463;7707;8989;418329;19265;7605;8976;0.5413;0.3178;0.0622
199;0.2903;1266921;47504;25220;25249;422352;15614;8316;8380;421929;15665;8220;8361;0.5043;0.3480;0.0529
200;0.2843;1259659;54766;24148;26321;419809;18157;7942;8754;419605;17989;7834;8747;0.5275;0.3272;0.0589
201;0.2899;1265268;49157;25109;25360;421737;16229;8275;8421;421417;16177;8183;8398;0.5065;0.3417;0.0541
202;0.2867;1259929;54496;23888;26581;419910;18056;7869;8827;419676;17918;7736;8845;0.5334;0.3305;0.0589
203;0.2863;1257360;57065;23371;27098;419030;18936;7678;9018;418777;18817;7534;9047;0.5456;0.3247;0.0614
204;0.2864;1257205;57220;23432;27037;418940;19026;7710;8986;418755;18839;7593;8988;0.5421;0.3230;0.0613
205;0.2872;1262328;52097;24155;26314;420657;17309;7957;8739;420462;17132;7849;8732;0.5266;0.3376;0.0569
206;0.2831;1258226;56199;23426;27043;419302;18664;7708;8988;419097;18497;7568;9013;0.5436;0.3276;0.0606
207;0.2853;1261778;52647;24103;26366;420526;17440;7929;8767;420263;17331;7815;8766;0.5287;0.3359;0.0575
208;0.2823;1262838;51587;24011;26458;420902;17064;7921;8775;420497;17097;7811;8770;0.5289;0.3390;0.0570
209;0.2802;1262589;51836;24111;26358;420787;17179;7955;8741;420457;17137;7855;8726;0.5263;0.3374;0.0569
210;0.2823;1262840;51585;24211;26258;420870;17096;7978;8718;420574;17020;7886;8695;0.5244;0.3381;0.0566
211;0.2818;1263034;51391;24242;26227;420949;17017;7989;8707;420688;16906;7881;8700;0.5247;0.3398;0.0564
212;0.2808;1260501;53924;23638;26831;420079;17887;7773;8923;419838;17756;7669;8912;0.5375;0.3342;0.0587
213;0.2826;1265083;49342;24665;25804;421676;16290;8136;8560;421338;16256;8020;8561;0.5163;0.3450;0.0546
214;0.2823;1263406;51019;24166;26303;421099;16867;7968;8728;420792;16802;7862;8719;0.5258;0.3416;0.0562
215;0.2849;1261059;53366;23586;26883;420279;17687;7760;8936;420025;17569;7665;8916;0.5377;0.3366;0.0583
216;0.2852;1257579;56846;23237;27232;419111;18855;7627;9069;418925;18669;7497;9084;0.5479;0.3273;0.0611
217;0.2841;1260473;53952;23861;26608;420088;17878;7837;8859;419877;17717;7718;8863;0.5345;0.3334;0.0585
218;0.2824;1260046;54379;23799;26670;419938;18028;7808;8888;419744;17850;7691;8890;0.5362;0.3325;0.0589
219;0.2831;1257206;57219;23259;27210;418993;18973;7622;9074;418803;18791;7477;9104;0.5491;0.3264;0.0614
220;0.2836;1257597;56828;23480;26989;419174;18792;7702;8994;418963;18631;7568;9013;0.5436;0.3260;0.0609
221;0.2835;1257686;56739;23422;27047;419204;18762;7671;9025;418971;18623;7540;9041;0.5453;0.3268;0.0609
222;0.2836;1264846;49579;24557;25912;421589;16377;8092;8604;421283;16311;7986;8595;0.5184;0.3451;0.0548
223;0.2789;1264052;50373;24471;25998;421322;16644;8063;8633;421055;16539;7961;8620;0.5199;0.3426;0.0554
224;0.2783;1263748;50677;24329;26140;421224;16742;8023;8673;420912;16682;7923;8658;0.5222;0.3417;0.0558
225;0.2791;1261026;53399;23736;26733;420288;17678;7810;8886;420048;17546;7685;8896;0.5365;0.3364;0.0582
226;0.2804;1262451;51974;24046;26423;420763;17203;7921;8775;420481;17113;7806;8775;0.5292;0.3390;0.0570
227;0.2795;1262328;52097;24089;26380;420725;17241;7936;8760;420422;17172;7813;8768;0.5288;0.3380;0.0571
228;0.2783;1264772;49653;24508;25961;421575;16391;8095;8601;421239;16355;7976;8605;0.5190;0.3448;0.0550
229;0.2782;1263432;50993;24296;26173;421077;16889;8004;8692;420808;16786;7904;8677;0.5233;0.3408;0.0561
230;0.2814;1265175;49250;24658;25811;421656;16310;8156;8540;421361;16233;8028;8553;0.5158;0.3451;0.0546
231;0.2790;1266161;48264;24554;25915;422011;15955;8095;8601;421659;15935;7990;8591;0.5181;0.3503;0.0540
232;0.2763;1268465;45960;24927;25542;422786;15180;8225;8471;422375;15219;8123;8458;0.5101;0.3572;0.0521
233;0.2738;1265738;48687;24382;26087;421883;16083;8051;8645;421507;16087;7935;8646;0.5214;0.3496;0.0545
234;0.2745;1261889;52536;23813;26656;420575;17391;7825;8871;420297;17297;7719;8862;0.5345;0.3388;0.0576
235;0.2769;1259546;54879;23379;27090;419828;18138;7694;9002;419566;18028;7556;9025;0.5443;0.3336;0.0596
236;0.2768;1264322;50103;24439;26030;421441;16525;8039;8657;421120;16474;7940;8641;0.5211;0.3441;0.0553
237;0.2754;1261523;52902;24078;26391;420459;17507;7906;8790;420209;17385;7806;8775;0.5292;0.3354;0.0576
238;0.2784;1264440;49985;24587;25882;421430;16536;8106;8590;421147;16447;7991;8590;0.5181;0.3431;0.0551
239;0.2777;1262706;51719;24157;26312;420891;17075;7933;8763;420588;17006;7839;8742;0.5272;0.3395;0.0567
240;0.2772;1264393;50032;24463;26006;421441;16525;8050;8646;421102;16492;7963;8618;0.5198;0.3432;0.0553
241;0.2753;1265174;49251;24482;25987;421683;16283;8069;8627;421334;16260;7976;8605;0.5190;0.3461;0.0547
242;0.2753;1263839;50586;24113;26356;421222;16744;7905;8791;420934;16660;7837;8744;0.5274;0.3442;0.0559
243;0.2741;1260590;53835;23939;26530;420146;17820;7872;8824;419804;17790;7792;8789;0.5301;0.3307;0.0585
244;0.2785;1263507;50918;24270;26199;421150;16816;7971;8725;420866;16728;7893;8688;0.5240;0.3418;0.0560
245;0.2755;1255602;58823;23175;27294;418428;19538;7603;9093;418276;19318;7505;9076;0.5474;0.3196;0.0625
246;0.2852;1259644;54781;23837;26632;419812;18154;7822;8874;419575;18019;7712;8869;0.5349;0.3298;0.0592
247;0.2795;1264752;49673;24511;25958;421554;16412;8065;8631;421264;16330;7975;8606;0.5190;0.3451;0.0549
248;0.2744;1266027;48398;24820;25649;421975;15991;8167;8529;421685;15909;8062;8519;0.5138;0.3487;0.0538
249;0.2738;1264096;50329;24224;26245;421326;16640;7964;8732;421038;16556;7878;8703;0.5249;0.3446;0.0556
250;0.2737;1267558;46867;24883;25586;422521;15445;8187;8509;422216;15378;8071;8510;0.5132;0.3562;0.0526
251;0.2720;1266302;48123;24508;25961;422094;15872;8050;8646;421775;15819;7941;8640;0.5211;0.3532;0.0539
252;0.2723;1269627;44798;25137;25332;423224;14742;8278;8418;422843;14751;8176;8405;0.5069;0.3630;0.0510
253;0.2713;1266136;48289;24429;26040;422029;15937;8024;8672;421671;15923;7940;8641;0.5211;0.3518;0.0541
254;0.2711;1265347;49078;24022;26447;421762;16204;7916;8780;421370;16224;7799;8782;0.5296;0.3512;0.0551
255;0.2734;1262898;51527;23411;27058;420946;17020;7722;8974;420603;16991;7610;8971;0.5410;0.3455;0.0572
256;0.2737;1268307;46118;24756;25713;422790;15176;8134;8562;422375;15219;8045;8536;0.5148;0.3593;0.0523
257;0.2712;1262312;52113;23561;26908;420751;17215;7777;8919;420451;17143;7652;8929;0.5385;0.3425;0.0574
258;0.2751;1267619;46806;24773;25696;422518;15448;8153;8543;422119;15475;8025;8556;0.5160;0.3560;0.0529
259;0.2716;1268795;45630;24795;25674;422930;15036;8162;8534;422509;15085;8059;8522;0.5140;0.3610;0.0520
260;0.2691;1268318;46107;24705;25764;422773;15193;8148;8548;422339;15255;8029;8552;0.5158;0.3592;0.0524
261;0.2705;1270341;44084;25132;25337;423469;14497;8273;8423;423040;14554;8160;8421;0.5079;0.3665;0.0506
262;0.2675;1267342;47083;24338;26131;422451;15515;8030;8666;422020;15574;7904;8677;0.5233;0.3578;0.0534
263;0.2688;1267956;46469;24191;26278;422678;15288;7997;8699;422219;15375;7865;8716;0.5257;0.3618;0.0530
264;0.2681;1268100;46325;24344;26125;422714;15252;8035;8661;422285;15309;7896;8685;0.5238;0.3620;0.0528
265;0.2685;1264072;50353;23706;26763;421286;16680;7818;8878;420960;16634;7703;8878;0.5354;0.3480;0.0562
266;0.2748;1264208;50217;23764;26705;421364;16602;7818;8878;421035;16559;7719;8862;0.5345;0.3486;0.0560
267;0.2749;1260954;53471;23514;26955;420260;17706;7739;8957;420019;17575;7627;8954;0.5400;0.3375;0.0584
268;0.2796;1268266;46159;24897;25572;422723;15243;8201;8495;422335;15259;8098;8483;0.5116;0.3573;0.0523
269;0.2730;1269118;45307;25004;25465;423024;14942;8233;8463;422596;14998;8138;8443;0.5092;0.3602;0.0516
270;0.2722;1265516;48909;23904;26565;421849;16117;7881;8815;421450;16144;7764;8817;0.5318;0.3532;0.0550
271;0.2726;1269254;45171;24879;25590;423071;14895;8191;8505;422653;14941;8086;8495;0.5123;0.3625;0.0516
272;0.2696;1262786;51639;23598;26871;420912;17054;7787;8909;420589;17005;7666;8915;0.5377;0.3439;0.0571
273;0.2739;1272725;41700;25754;24715;424223;13743;8459;8237;423751;13843;8354;8227;0.4962;0.3728;0.0486
274;0.2686;1267641;46784;24550;25919;422515;15451;8094;8602;422122;15472;7963;8618;0.5198;0.3577;0.0530
275;0.2694;1270075;44350;24950;25519;423376;14590;8209;8487;422942;14652;8085;8496;0.5124;0.3670;0.0510
276;0.2678;1268428;45997;24604;25865;422805;15161;8103;8593;422325;15269;7986;8595;0.5184;0.3602;0.0525
277;0.2709;1272019;42406;25422;25047;423959;14007;8375;8321;423551;14043;8248;8333;0.5026;0.3724;0.0493
278;0.2700;1274699;39726;26041;24428;424860;13106;8584;8112;424465;13129;8454;8127;0.4901;0.3823;0.0468
279;0.2668;1272943;41482;25659;24810;424306;13660;8448;8248;423918;13676;8306;8275;0.4991;0.3770;0.0483
280;0.2694;1272507;41918;25338;25131;424184;13782;8356;8340;423719;13875;8229;8352;0.5037;0.3758;0.0489
281;0.2684;1271706;42719;25088;25381;423895;14071;8271;8425;423484;14110;8160;8421;0.5079;0.3738;0.0496
282;0.2688;1273522;40903;25516;24953;424492;13474;8403;8293;424082;13512;8277;8304;0.5008;0.3806;0.0480
283;0.2668;1271492;42933;24919;25550;423819;14147;8212;8484;423395;14199;8087;8494;0.5123;0.3743;0.0500
284;0.2668;1270113;44312;24478;25991;423385;14581;8053;8643;422931;14663;7944;8637;0.5209;0.3707;0.0513
285;0.2660;1273437;40988;25272;25197;424455;13511;8322;8374;424018;13576;8201;8380;0.5054;0.3817;0.0483
286;0.2642;1273088;41337;25050;25419;424340;13626;8256;8440;423932;13662;8130;8451;0.5097;0.3822;0.0487
287;0.2642;1270993;43432;24527;25942;423647;14319;8083;8613;423214;14380;7956;8625;0.5202;0.3749;0.0507
288;0.2649;1273840;40585;25170;25299;424590;13376;8302;8394;424185;13409;8185;8396;0.5064;0.3850;0.0480
289;0.2628;1268225;46200;24016;26453;422728;15238;7920;8776;422298;15296;7788;8793;0.5303;0.3650;0.0530
290;0.2677;1269109;45316;24373;26096;423063;14903;8027;8669;422613;14981;7905;8676;0.5232;0.3667;0.0521
291;0.2667;1267074;47351;24023;26446;422376;15590;7928;8768;421910;15684;7787;8794;0.5304;0.3593;0.0539
292;0.2682;1268113;46312;24390;26079;422716;15250;8039;8657;422271;15323;7904;8677;0.5233;0.3615;0.0528
293;0.2648;1266678;47747;23886;26583;422279;15687;7864;8832;421806;15788;7755;8826;0.5323;0.3586;0.0542
294;0.2674;1268142;46283;24630;25839;422706;15260;8089;8607;422297;15297;7968;8613;0.5194;0.3602;0.0526
295;0.2688;1268024;46401;24422;26047;422680;15286;8017;8679;422260;15334;7881;8700;0.5247;0.3620;0.0529
296;0.2671;1273998;40427;25719;24750;424620;13346;8438;8258;424164;13430;8339;8242;0.4971;0.3803;0.0477
297;0.2627;1271903;42522;24986;25483;423918;14048;8204;8492;423442;14152;8099;8482;0.5115;0.3747;0.0498
298;0.2640;1266875;47550;24389;26080;422236;15730;8004;8692;421826;15768;7874;8707;0.5251;0.3558;0.0539
299;0.2740;1273737;40688;25706;24763;424523;13443;8443;8253;424132;13462;8335;8246;0.4973;0.3799;0.0478
300;0.2674;1271966;42459;25223;25246;423977;13989;8267;8429;423571;14023;8172;8409;0.5071;0.3749;0.0494


==> data/gnn_training/heavy_set/sage.csv <==
epoch;loss;R;C;A
1;30.0386;0.077025;0.43755;0.2716
2;17.692425;0.0459;0.401975;0.33655
3;10.325675;0.04085;0.41705;0.372425
4;6.13935;0.04495;0.451625;0.369925
5;3.8384;0.0517;0.491075;0.3497
6;2.62255;0.05715;0.51795;0.331675
7;1.9774;0.062975;0.5443;0.314875
8;1.568875;0.069825;0.571275;0.299775
9;1.270325;0.0775;0.6025;0.285825
10;1.07155;0.08695;0.64095;0.270175
11;0.960275;0.095475;0.6769;0.258375
12;0.889525;0.0994;0.6979;0.25545
13;0.860775;0.100775;0.70895;0.255875
14;0.846;0.099875;0.709925;0.258575
15;0.8149;0.09375;0.690825;0.269075
16;0.786875;0.089775;0.674525;0.2742
17;0.7544;0.083775;0.64855;0.2827
18;0.72185;0.077575;0.621325;0.2916
19;0.69645;0.074075;0.602625;0.296925
20;0.6766;0.068325;0.576625;0.3076
21;0.66345;0.06535;0.561875;0.313225
22;0.6557;0.062025;0.544325;0.319275
23;0.65065;0.06225;0.542375;0.31715
24;0.641125;0.059875;0.530775;0.323725
25;0.633975;0.06085;0.533475;0.32045
26;0.6233;0.058825;0.5236;0.3263
27;0.6114;0.0568;0.512225;0.329825
28;0.600125;0.055975;0.505125;0.330325
29;0.591525;0.05115;0.481525;0.34365
30;0.581675;0.048325;0.467025;0.355025
31;0.5676;0.0437;0.447775;0.37445
32;0.5511;0.04215;0.44435;0.384475
33;0.5365;0.042225;0.44885;0.387275
34;0.521825;0.043525;0.45965;0.38455
35;0.512;0.04395;0.462825;0.383425
36;0.5066;0.044525;0.465875;0.380825
37;0.494225;0.04235;0.45415;0.39065
38;0.485825;0.04125;0.448075;0.3956
39;0.479025;0.040625;0.445675;0.39965
40;0.472575;0.03965;0.441875;0.4052
41;0.469525;0.0414;0.45215;0.397675
42;0.4672;0.040775;0.448875;0.4013
43;0.4647;0.04055;0.447625;0.40235
44;0.461425;0.0398;0.44255;0.4055
45;0.4539;0.0371;0.426625;0.4185
46;0.445875;0.0374;0.428475;0.416975
47;0.4392;0.036425;0.421825;0.421825
48;0.433475;0.036325;0.421475;0.42255
49;0.43075;0.03755;0.4293;0.4164
50;0.426425;0.03665;0.42285;0.42005
51;0.424375;0.03825;0.4316;0.4109
52;0.4235;0.03695;0.42105;0.4159
53;0.420775;0.0361;0.414025;0.4182
54;0.418725;0.035475;0.408825;0.420775
55;0.414025;0.034675;0.40375;0.424175
56;0.409175;0.035025;0.4058;0.421775
57;0.40695;0.033775;0.397;0.428175
58;0.4066;0.0336;0.3951;0.42805
59;0.403875;0.0332;0.39205;0.4295
60;0.39995;0.0341;0.39685;0.423875
61;0.397325;0.03515;0.403325;0.417575
62;0.39525;0.036375;0.4104;0.410425
63;0.396875;0.03595;0.4062;0.4112
64;0.397725;0.0345;0.3958;0.417925
65;0.3986;0.03375;0.389025;0.41995
66;0.3961;0.03345;0.386225;0.420475
67;0.392025;0.03435;0.390875;0.4148
68;0.388975;0.034125;0.38725;0.413675
69;0.383925;0.03475;0.3909;0.40995
70;0.3842;0.03465;0.38945;0.409675
71;0.384475;0.033525;0.381675;0.41485
72;0.382825;0.034725;0.39025;0.408975
73;0.384125;0.0345;0.388025;0.40925
74;0.38135;0.0347;0.389275;0.40805
75;0.3799;0.035375;0.393675;0.404525
76;0.378525;0.035025;0.391025;0.4061
77;0.37725;0.032425;0.3714;0.421325
78;0.37325;0.03035;0.356725;0.431925
79;0.370125;0.029725;0.352425;0.434725
80;0.36965;0.029425;0.35055;0.4364
81;0.36735;0.029375;0.35095;0.4378
82;0.36745;0.030025;0.356075;0.4346
83;0.366925;0.030575;0.3593;0.431575
84;0.36525;0.02825;0.341175;0.44455
85;0.363325;0.030975;0.3615;0.428075
86;0.363925;0.0312;0.363175;0.426875
87;0.362025;0.0312;0.3645;0.428075
88;0.358925;0.033;0.379975;0.418875
89;0.355775;0.0321;0.373925;0.42405
90;0.353075;0.03065;0.362475;0.43185
91;0.35115;0.02935;0.352825;0.4377
92;0.349825;0.029675;0.354675;0.435575
93;0.351275;0.029175;0.350725;0.437875
94;0.3493;0.0304;0.3605;0.4313
95;0.347525;0.0289;0.348875;0.440475
96;0.3465;0.02685;0.333;0.452675
97;0.342575;0.026575;0.33115;0.4545
98;0.3409;0.02535;0.3219;0.461775
99;0.33845;0.0291;0.3494;0.442775
100;0.338625;0.030325;0.35965;0.435525
101;0.340525;0.02915;0.34985;0.4431
102;0.339825;0.0306;0.3619;0.435825
103;0.339775;0.027525;0.340175;0.451125
104;0.337775;0.027375;0.3387;0.451425
105;0.336625;0.0289;0.351275;0.442025
106;0.335675;0.026925;0.33425;0.45195
107;0.3338;0.025025;0.317775;0.465025
108;0.33205;0.024725;0.315975;0.46755
109;0.328875;0.02475;0.316325;0.46775
110;0.328075;0.026425;0.3312;0.459725
111;0.327575;0.02665;0.334325;0.4597
112;0.326675;0.026275;0.331775;0.46285
113;0.325475;0.02675;0.33595;0.460975
114;0.325125;0.02565;0.3268;0.466775
115;0.323575;0.027975;0.345275;0.44995
116;0.3236;0.0279;0.344025;0.44985
117;0.322925;0.02725;0.3389;0.452975
118;0.3224;0.028725;0.34995;0.4443
119;0.324575;0.027525;0.341025;0.452175
120;0.322975;0.028225;0.347075;0.448
121;0.322675;0.0278;0.3439;0.451125
122;0.3199;0.026925;0.337825;0.45645
123;0.3178;0.027075;0.338825;0.4552
124;0.316625;0.02635;0.332675;0.459675
125;0.31655;0.0261;0.330475;0.4608
126;0.316;0.025275;0.324375;0.4665
127;0.314975;0.026275;0.333275;0.4621
128;0.31505;0.0264;0.334925;0.461725
129;0.31325;0.025575;0.3276;0.467225
130;0.31245;0.0265;0.335425;0.461925
131;0.311475;0.025;0.32285;0.470825
132;0.311075;0.025725;0.32895;0.4668
133;0.31065;0.0271;0.340675;0.45815
134;0.311425;0.02485;0.320875;0.473125
135;0.310425;0.0253;0.32485;0.470275
136;0.309175;0.024375;0.316725;0.475325
137;0.309;0.023475;0.30975;0.481525
138;0.3079;0.024675;0.320275;0.472375
139;0.307325;0.025025;0.322925;0.469675
140;0.3081;0.02375;0.311975;0.480075
141;0.306675;0.024275;0.31725;0.47775
142;0.3062;0.02365;0.31285;0.4839
143;0.3066;0.022525;0.30505;0.494625
144;0.30485;0.023125;0.311625;0.491625
145;0.305975;0.02175;0.2997;0.5019
146;0.3051;0.0226;0.307875;0.496725
147;0.305075;0.0218;0.3012;0.504725
148;0.30425;0.0218;0.302825;0.50725
149;0.3023;0.024225;0.32525;0.493575
150;0.302875;0.023375;0.31855;0.5011
151;0.300525;0.0245;0.329125;0.49195
152;0.300425;0.024925;0.33325;0.48935
153;0.300475;0.0232;0.3193;0.5006
154;0.29945;0.023525;0.32355;0.500175
155;0.299475;0.024125;0.3286;0.4959
156;0.2999;0.0246;0.3328;0.4924
157;0.2987;0.024925;0.336175;0.4908
158;0.2969;0.0254;0.341;0.488
159;0.295275;0.026775;0.354075;0.482125
160;0.294325;0.027225;0.358975;0.48045
161;0.294;0.02835;0.369375;0.4747
162;0.2944;0.029075;0.375675;0.4704
163;0.29485;0.027725;0.36465;0.478425
164;0.293325;0.027775;0.365425;0.47885
165;0.2927;0.026725;0.35725;0.4864
166;0.291;0.027075;0.360575;0.4848
167;0.290325;0.027275;0.362775;0.484375
168;0.2901;0.027025;0.36115;0.48645
169;0.289075;0.027875;0.36815;0.480825
170;0.290175;0.027375;0.3643;0.483975
171;0.289975;0.028975;0.3771;0.4746
172;0.289275;0.029975;0.385625;0.468875
173;0.288775;0.030875;0.393275;0.46405
174;0.2877;0.030725;0.392475;0.46575
175;0.286125;0.03;0.38805;0.470875
176;0.285525;0.03065;0.393125;0.467175
177;0.2855;0.03045;0.3917;0.468575
178;0.285075;0.032125;0.405125;0.458825
179;0.2863;0.032075;0.404275;0.458575
180;0.2858;0.031525;0.400025;0.461725
181;0.28575;0.03225;0.405225;0.457425
182;0.2856;0.0313;0.3977;0.462475
183;0.284025;0.031675;0.4007;0.460525
184;0.283725;0.0318;0.40225;0.4603
185;0.28235;0.031925;0.4031;0.459325
186;0.28185;0.033425;0.4142;0.45075
187;0.282925;0.033525;0.415175;0.45045
188;0.282725;0.0336;0.4156;0.450075
189;0.282825;0.034975;0.424725;0.443275
190;0.283375;0.0344;0.4207;0.446425
191;0.282425;0.03375;0.415225;0.449575
192;0.2821;0.034675;0.4213;0.443775
193;0.2822;0.03245;0.406075;0.455575
194;0.28025;0.03265;0.4071;0.454075
195;0.27975;0.032775;0.408025;0.453375
196;0.27945;0.032875;0.408225;0.4523
197;0.279525;0.032475;0.4051;0.454725
198;0.279125;0.0332;0.41025;0.451225
199;0.27945;0.033075;0.40895;0.4517
200;0.27855;0.032975;0.408575;0.4526
201;0.2783;0.034625;0.419925;0.4425
202;0.278425;0.0336;0.412575;0.4476
203;0.276775;0.0345;0.419325;0.4423
204;0.276625;0.034525;0.41955;0.44205
205;0.2756;0.035325;0.425225;0.43865
206;0.2761;0.0352;0.424325;0.439375
207;0.275325;0.03545;0.4264;0.43795
208;0.275;0.036675;0.43435;0.432
209;0.275125;0.03585;0.428875;0.435825
210;0.27395;0.036375;0.432475;0.432975
211;0.274675;0.036875;0.436025;0.4307
212;0.274875;0.035825;0.4292;0.43575
213;0.2737;0.035975;0.4302;0.435
214;0.273325;0.03595;0.430475;0.435325
215;0.272275;0.036425;0.4339;0.433075
216;0.27185;0.036075;0.4318;0.435175
217;0.2714;0.036275;0.43315;0.434175
218;0.271225;0.0369;0.437275;0.4309
219;0.2712;0.036775;0.4363;0.431375
220;0.2711;0.03705;0.437925;0.429775
221;0.271725;0.03745;0.440475;0.428025
222;0.27185;0.03715;0.4385;0.42955
223;0.27185;0.0377;0.4422;0.427
224;0.271925;0.03825;0.44585;0.424275
225;0.2719;0.037075;0.43785;0.42985
226;0.270925;0.037;0.437375;0.43035
227;0.2704;0.036475;0.4342;0.433075
228;0.269425;0.036725;0.4363;0.4323
229;0.2688;0.037;0.43875;0.431575
230;0.268575;0.037075;0.43925;0.43125
231;0.268775;0.036425;0.434575;0.434275
232;0.268925;0.036225;0.432825;0.434725
233;0.268975;0.036275;0.4331;0.43425
234;0.268975;0.036325;0.43345;0.434025
235;0.2684;0.036275;0.432825;0.43415
236;0.2677;0.036725;0.435875;0.432175
237;0.26725;0.036825;0.436075;0.431275
238;0.266575;0.0375;0.44075;0.428
239;0.26635;0.037875;0.44365;0.4262
240;0.266125;0.03725;0.4396;0.429225
241;0.26535;0.038175;0.4461;0.42525
242;0.26595;0.038425;0.44755;0.4238
243;0.265825;0.03895;0.451175;0.421425
244;0.265225;0.03935;0.454225;0.41975
245;0.2654;0.0389;0.451925;0.422325
246;0.264525;0.038075;0.446875;0.426975
247;0.264275;0.03795;0.446325;0.427675
248;0.265075;0.038;0.446375;0.4273
249;0.2651;0.038325;0.44815;0.42535
250;0.265175;0.037975;0.4454;0.4268
251;0.264425;0.038375;0.448;0.4249
252;0.264025;0.037825;0.445325;0.428325
253;0.262875;0.03705;0.4405;0.4324
254;0.262175;0.03745;0.44375;0.4306
255;0.262425;0.0377;0.4454;0.429575
256;0.26285;0.03835;0.449225;0.42625
257;0.263625;0.0404;0.461725;0.416525
258;0.26495;0.040025;0.459075;0.418625
259;0.2645;0.040125;0.45975;0.41825
260;0.263575;0.04055;0.46225;0.416075
261;0.263875;0.03975;0.45755;0.419575
262;0.262675;0.04135;0.4679;0.41145
263;0.26335;0.040525;0.463275;0.41605
264;0.263025;0.0405;0.463325;0.416175
265;0.262775;0.038575;0.4502;0.42545
266;0.26195;0.0383;0.44885;0.427025
267;0.261725;0.039425;0.455675;0.4214
268;0.262075;0.03845;0.449975;0.426575
269;0.2609;0.039075;0.455275;0.4242
270;0.260975;0.038275;0.4503;0.42845
271;0.26035;0.037625;0.4466;0.431625
272;0.25985;0.03775;0.447625;0.4313
273;0.260075;0.03875;0.454375;0.426575
274;0.260125;0.039075;0.45695;0.4253
275;0.259825;0.0387;0.4546;0.42735
276;0.25925;0.03785;0.44835;0.4314
277;0.258825;0.03835;0.451;0.4287
278;0.259525;0.037125;0.44195;0.434375
279;0.2587;0.038025;0.447125;0.429525
280;0.2593;0.039125;0.454575;0.423875
281;0.259075;0.0383;0.449675;0.427825
282;0.257825;0.03945;0.458375;0.4227
283;0.258075;0.038325;0.45165;0.42855
284;0.25745;0.03825;0.451775;0.42935
285;0.257675;0.039;0.456475;0.42595
286;0.258375;0.0393;0.458475;0.424525
287;0.2589;0.038375;0.452225;0.4298
288;0.2579;0.0383;0.45165;0.43005
289;0.258175;0.0376;0.44745;0.433475
290;0.2577;0.0367;0.44165;0.438075
291;0.257075;0.038475;0.45305;0.428325
292;0.257775;0.038725;0.45425;0.4269
293;0.25715;0.037625;0.44715;0.43305
294;0.2561;0.0378;0.44845;0.432425
295;0.255825;0.038025;0.450075;0.431675
296;0.256;0.0373;0.4457;0.4358
297;0.25555;0.03765;0.448375;0.4339


==> data/gnn_training/heavy_set3/gcn.csv <==
epoch;loss;R;C;A
1;17.07915;0.171775;0.04535;0.030875
2;7.551775;0.034125;0.0112;0.061175
3;2.691925;0.003175;0.00905;0.097725
4;1.262475;0.00245;0.012075;0.1295
5;0.9764;0.003125;0.017625;0.147775
6;0.846475;0.004775;0.0261;0.149625
7;0.7734;0.00725;0.038;0.145075
8;0.71975;0.00995;0.0508;0.139275
9;0.68455;0.01245;0.063725;0.136675
10;0.658125;0.01545;0.081575;0.14005
11;0.637;0.0173;0.095525;0.146775
12;0.622375;0.01765;0.102525;0.156075
13;0.607625;0.018525;0.11285;0.164175
14;0.599275;0.016525;0.1083;0.178325
15;0.5844;0.014975;0.105175;0.1904
16;0.571175;0.0141;0.10405;0.2005
17;0.5623;0.01135;0.091125;0.218775
18;0.549425;0.01035;0.085425;0.224975
19;0.543975;0.00895;0.07605;0.22995
20;0.53595;0.008625;0.071025;0.2236
21;0.52885;0.008775;0.070325;0.2168
22;0.52305;0.0093;0.0707;0.206425
23;0.51785;0.009225;0.069925;0.205975
24;0.510425;0.008375;0.0663;0.2147
25;0.50235;0.008325;0.065175;0.21225
26;0.496625;0.00805;0.0635;0.2126
27;0.4905;0.0097;0.06955;0.19775
28;0.489325;0.011375;0.07515;0.181775
29;0.488675;0.0127;0.0786;0.16755
30;0.48895;0.0132;0.079125;0.16075
31;0.484925;0.0125;0.076125;0.163775
32;0.4798;0.01135;0.072675;0.173375
33;0.4726;0.01085;0.0722;0.179325
34;0.46575;0.0119;0.077475;0.1773
35;0.463025;0.011825;0.07805;0.180225
36;0.458425;0.012325;0.080525;0.177125
37;0.455175;0.01145;0.077375;0.18625
38;0.4493;0.0099;0.074275;0.2028
39;0.442625;0.008975;0.0724;0.22025
40;0.43675;0.009325;0.078225;0.227675
41;0.4338;0.0111;0.089975;0.222875
42;0.432925;0.0132;0.1008;0.213125
43;0.4323;0.013925;0.10565;0.2072
44;0.430875;0.0144;0.10865;0.20575
45;0.42815;0.01445;0.108775;0.205575
46;0.424925;0.01165;0.09595;0.229975
47;0.4193;0.011875;0.097375;0.228625
48;0.417275;0.011625;0.096275;0.23015
49;0.414825;0.0118;0.09855;0.231825
50;0.41355;0.01455;0.114525;0.2128
51;0.41445;0.0159;0.1229;0.2075
52;0.413325;0.016775;0.12875;0.20565
53;0.41205;0.015275;0.1223;0.219075
54;0.406975;0.014225;0.116775;0.223675
55;0.4039;0.01335;0.111925;0.22775
56;0.4008;0.012625;0.10805;0.2313
57;0.3988;0.013175;0.1108;0.22545
58;0.39955;0.0133;0.111825;0.2255
59;0.397825;0.013075;0.1117;0.229575
60;0.395675;0.013375;0.115475;0.231825
61;0.393475;0.01475;0.124875;0.22785
62;0.3915;0.015475;0.128475;0.2241
63;0.39125;0.015725;0.129775;0.222
64;0.38905;0.016025;0.131125;0.219975
65;0.387475;0.0158;0.1297;0.22085
66;0.385025;0.0149;0.127625;0.2306
67;0.3801;0.0151;0.13085;0.23345
68;0.378475;0.0151;0.131275;0.234075
69;0.3767;0.015925;0.13655;0.23195
70;0.376975;0.018425;0.149225;0.220175
71;0.38045;0.019025;0.15265;0.216775
72;0.3797;0.01865;0.1504;0.218375
73;0.37695;0.01725;0.1415;0.222625
74;0.373325;0.0152;0.13005;0.229425
75;0.368625;0.014975;0.127025;0.22755
76;0.368425;0.01555;0.12965;0.223825
77;0.369525;0.015425;0.1299;0.226225
78;0.36875;0.015825;0.132325;0.2246
79;0.368575;0.01595;0.133525;0.224825
80;0.368125;0.016;0.133525;0.2242
81;0.3678;0.01555;0.130325;0.225925
82;0.366;0.01475;0.125975;0.23005
83;0.3646;0.0136;0.11895;0.2365
84;0.36265;0.013025;0.1167;0.240575
85;0.36125;0.012825;0.11545;0.242225
86;0.36115;0.01275;0.114425;0.24155
87;0.36125;0.012725;0.11415;0.2411
88;0.36005;0.011875;0.107225;0.2422
89;0.358375;0.011825;0.106575;0.2414
90;0.357825;0.01095;0.1012;0.24785
91;0.355575;0.010775;0.100375;0.249875
92;0.35595;0.0113;0.10465;0.249025
93;0.357;0.011275;0.104575;0.24935
94;0.356925;0.01105;0.102225;0.24865
95;0.356375;0.010725;0.099075;0.2492
96;0.3545;0.009525;0.0911;0.2564
97;0.3518;0.0091;0.086925;0.256225
98;0.3508;0.008525;0.08215;0.2596
99;0.348875;0.008225;0.079725;0.260625
100;0.348925;0.0086;0.08285;0.2592
101;0.3494;0.00815;0.079925;0.2635
102;0.347875;0.008025;0.0788;0.264225
103;0.347275;0.007875;0.07765;0.266025
104;0.3459;0.0066;0.067475;0.27545
105;0.342475;0.006675;0.06825;0.275625
106;0.342625;0.0067;0.069625;0.279775
107;0.34285;0.007125;0.07305;0.277025
108;0.344725;0.00795;0.079125;0.268075
109;0.347275;0.00765;0.077125;0.272375
110;0.347;0.00845;0.082175;0.262675
111;0.348725;0.007675;0.07585;0.267625
112;0.3463;0.006975;0.070325;0.272275
113;0.34485;0.00705;0.0695;0.266125
114;0.34465;0.006325;0.063775;0.270075
115;0.34295;0.006225;0.063525;0.2742
116;0.342525;0.00585;0.06175;0.285825
117;0.3407;0.0052;0.0578;0.30075
118;0.338575;0.00495;0.05675;0.307575
119;0.33825;0.004975;0.05715;0.3084
120;0.338825;0.005175;0.057475;0.29925
121;0.34005;0.005225;0.057675;0.296075
122;0.341075;0.005325;0.05815;0.29395
123;0.34105;0.004825;0.05415;0.30475
124;0.33815;0.004425;0.051775;0.316175
125;0.33605;0.00445;0.052375;0.3189
126;0.335375;0.003875;0.048425;0.3341
127;0.33295;0.00395;0.04935;0.3335
128;0.333425;0.003825;0.048475;0.339425
129;0.3327;0.003775;0.048475;0.342675
130;0.332125;0.003825;0.048575;0.339625
131;0.33185;0.003725;0.047775;0.3442
132;0.331;0.00385;0.049375;0.3456
133;0.330975;0.003625;0.047925;0.355325
134;0.3295;0.0037;0.0491;0.3573
135;0.3298;0.003725;0.0494;0.356675
136;0.3303;0.0035;0.04735;0.365525
137;0.329625;0.003575;0.047425;0.3604
138;0.330775;0.0035;0.04665;0.361425
139;0.33065;0.003275;0.04505;0.376175
140;0.3287;0.00345;0.046575;0.36735
141;0.32905;0.003325;0.045725;0.373975
142;0.32745;0.003125;0.043975;0.381175
143;0.32605;0.003125;0.043975;0.3801
144;0.325825;0.002825;0.041675;0.40005
145;0.3238;0.0029;0.043025;0.40065
146;0.32405;0.00285;0.04345;0.412525
147;0.3237;0.002975;0.044725;0.407275
148;0.324825;0.00305;0.04535;0.40155
149;0.3263;0.00285;0.043625;0.412575
150;0.325525;0.002825;0.0431;0.409375
151;0.32585;0.002775;0.04275;0.413925
152;0.325925;0.002675;0.041925;0.420825
153;0.324675;0.002725;0.042675;0.42245
154;0.3244;0.00275;0.0435;0.427425
155;0.324125;0.002625;0.04255;0.4381
156;0.3225;0.002675;0.04335;0.4378
157;0.322825;0.002575;0.04235;0.441475
158;0.322075;0.00245;0.04115;0.448125
159;0.32105;0.002525;0.0417;0.4415
160;0.321075;0.002425;0.0407;0.448825
161;0.319575;0.00245;0.041175;0.451525
162;0.319225;0.002575;0.042775;0.44675
163;0.319125;0.002425;0.0415;0.459375
164;0.3183;0.00255;0.043025;0.45325
165;0.319025;0.0025;0.042425;0.454325
166;0.318475;0.002275;0.039875;0.4696
167;0.316825;0.002275;0.0401;0.4726
168;0.316175;0.002275;0.0404;0.47565
169;0.316175;0.00225;0.0404;0.480525
170;0.3161;0.002375;0.042;0.47335
171;0.317375;0.00245;0.043125;0.469425
172;0.3177;0.002375;0.04235;0.473325
173;0.317075;0.00235;0.0419;0.476125
174;0.3168;0.002275;0.040975;0.4836
175;0.316;0.002275;0.04115;0.4837
176;0.315875;0.0023;0.041625;0.487125
177;0.315125;0.002325;0.042425;0.487075
178;0.31465;0.002425;0.043925;0.483425
179;0.314325;0.00245;0.044225;0.485725
180;0.3136;0.002475;0.04485;0.4842
181;0.31305;0.00255;0.045525;0.4812
182;0.313025;0.00255;0.0458;0.48035
183;0.312725;0.0026;0.04675;0.478925
184;0.312375;0.002675;0.04765;0.475425
185;0.312275;0.002725;0.0486;0.474775
186;0.3114;0.00275;0.049175;0.47855
187;0.310275;0.002725;0.04905;0.480975
188;0.30975;0.002675;0.04865;0.487325
189;0.308475;0.00255;0.04725;0.4939
190;0.30745;0.002525;0.046825;0.493125
191;0.307425;0.002525;0.0469;0.494025
192;0.3068;0.002575;0.047625;0.492075
193;0.3074;0.002675;0.048875;0.48975
194;0.308025;0.00275;0.049975;0.488625
195;0.30805;0.002675;0.04895;0.493025
196;0.307375;0.002625;0.0481;0.4959
197;0.306425;0.00255;0.0473;0.499925
198;0.3055;0.0025;0.04685;0.5034
199;0.304425;0.002525;0.047175;0.5028
200;0.304075;0.002575;0.048025;0.500975
201;0.30385;0.002675;0.04945;0.496275
202;0.3036;0.0027;0.049875;0.49465
203;0.303975;0.002775;0.05095;0.492775
204;0.305225;0.002775;0.051125;0.493875
205;0.306325;0.002725;0.050475;0.496425
206;0.306875;0.002825;0.051675;0.490925
207;0.307725;0.00275;0.050775;0.494325
208;0.306675;0.00275;0.05075;0.494625
209;0.305925;0.00275;0.050775;0.496525
210;0.30555;0.00255;0.0483;0.508925
211;0.30425;0.002525;0.04805;0.5106
212;0.304125;0.002425;0.04665;0.516775
213;0.3034;0.00245;0.047225;0.514975
214;0.3036;0.0025;0.047875;0.511475
215;0.303825;0.0026;0.049425;0.50635
216;0.304425;0.002675;0.05075;0.50175
217;0.304825;0.00265;0.050325;0.503
218;0.30425;0.00265;0.050275;0.502675
219;0.303525;0.002525;0.04845;0.508375
220;0.301625;0.002525;0.0481;0.508175
221;0.300675;0.002625;0.049425;0.50285
222;0.30055;0.0027;0.0505;0.49895
223;0.300825;0.002825;0.052075;0.49265
224;0.3019;0.00285;0.052725;0.49245
225;0.302525;0.00275;0.0516;0.49925
226;0.301875;0.0027;0.051175;0.503975
227;0.301325;0.002675;0.050975;0.509125
228;0.3007;0.002725;0.051625;0.5056
229;0.300725;0.002775;0.052175;0.503475
230;0.301;0.002875;0.053375;0.49955
231;0.3016;0.002975;0.054625;0.493125
232;0.3023;0.00295;0.05425;0.494675
233;0.3021;0.0029;0.053775;0.497725
234;0.3019;0.00285;0.0529;0.49855
235;0.300875;0.002825;0.052875;0.5012
236;0.3;0.0029;0.054075;0.50035
237;0.299475;0.003;0.055175;0.49485
238;0.29965;0.003075;0.0563;0.49325
239;0.30005;0.003025;0.05565;0.495175
240;0.299125;0.00305;0.05625;0.494475
241;0.298325;0.003125;0.0577;0.4932
242;0.2969;0.00325;0.0598;0.4891
243;0.295775;0.003325;0.060925;0.4865
244;0.295625;0.003275;0.0602;0.489325
245;0.295375;0.0033;0.0605;0.4882
246;0.295375;0.0032;0.059275;0.49375
247;0.294575;0.003225;0.059725;0.494275
248;0.29455;0.003425;0.062175;0.485775
249;0.295;0.003425;0.061975;0.48675
250;0.29445;0.00355;0.06355;0.481025
251;0.2947;0.0036;0.064225;0.47985
252;0.293775;0.00355;0.063725;0.483375
253;0.2928;0.0037;0.065625;0.477775
254;0.2937;0.0037;0.0655;0.477525
255;0.2943;0.00385;0.067225;0.469525
256;0.29545;0.003975;0.068725;0.463575
257;0.296075;0.003925;0.0683;0.463975
258;0.29575;0.00395;0.068425;0.46135
259;0.295425;0.003875;0.067275;0.46415
260;0.2946;0.003725;0.065625;0.470125
261;0.293675;0.003725;0.065675;0.4708
262;0.2936;0.003825;0.06695;0.467775
263;0.293725;0.0038;0.067075;0.46975
264;0.293275;0.0039;0.06835;0.468625
265;0.29315;0.004025;0.069925;0.466125
266;0.292475;0.003875;0.068675;0.476925
267;0.290575;0.003825;0.06845;0.481375
268;0.2897;0.003725;0.0674;0.48645
269;0.2889;0.003725;0.0676;0.485975
270;0.289325;0.004;0.070475;0.4735
271;0.29105;0.004175;0.0723;0.465875
272;0.292075;0.00435;0.0743;0.458025
273;0.292975;0.0043;0.0735;0.4609
274;0.292525;0.004125;0.071325;0.46635
275;0.29225;0.00415;0.071425;0.46405
276;0.2928;0.0041;0.0707;0.464425
277;0.292775;0.0041;0.070675;0.463525
278;0.29295;0.0041;0.070875;0.4642
279;0.292475;0.00405;0.070425;0.465575
280;0.2924;0.004075;0.0708;0.46485
281;0.2926;0.004175;0.07215;0.461575
282;0.2927;0.00415;0.072275;0.46385
283;0.2922;0.004125;0.0722;0.468075
284;0.291375;0.00415;0.0726;0.468975
285;0.29075;0.004175;0.072825;0.4684
286;0.290375;0.004175;0.072825;0.46995
287;0.290025;0.0045;0.076275;0.457575
288;0.29065;0.00445;0.07605;0.460125
289;0.2896;0.0044;0.07575;0.46395
290;0.288775;0.0046;0.077925;0.45435
291;0.2892;0.004525;0.07725;0.456975
292;0.288725;0.004675;0.0786;0.451175
293;0.289475;0.004625;0.07805;0.452075
294;0.288675;0.004625;0.078025;0.45285
295;0.287875;0.004625;0.07825;0.453425
296;0.286775;0.004625;0.078475;0.453725
297;0.285525;0.00465;0.07875;0.4545


==> data/gnn_training/heavy_set3/lr.csv <==
epoch;loss;R;C;A
1;27.9625;0.00385;0.0068;0.0762
2;9.845125;0.000125;0.000475;0.093625
3;5.2932;0.0001;0.000375;0.0981
4;3.957775;0.000125;0.000775;0.140575
5;3.3134;0.000175;0.00145;0.197425
6;2.92815;0.00025;0.002525;0.23865
7;2.650075;0.000375;0.004025;0.267825
8;2.409675;0.00055;0.0058;0.266875
9;2.22095;0.0008;0.008;0.261825
10;2.049175;0.00115;0.01055;0.2462
11;1.87105;0.001725;0.013725;0.22115
12;1.717175;0.002925;0.019225;0.193625
13;1.58255;0.005925;0.034325;0.168625
14;1.46435;0.010825;0.06195;0.152825
15;1.385875;0.019925;0.11495;0.1478
16;1.33925;0.032125;0.1845;0.149525
17;1.311525;0.047875;0.265625;0.148125
18;1.3002;0.06425;0.3445;0.142975
19;1.3041;0.078775;0.404975;0.136225
20;1.315225;0.092225;0.45445;0.12975
21;1.327575;0.099875;0.4817;0.1267
22;1.328925;0.1095;0.5105;0.1225
23;1.3373;0.1186;0.53625;0.1189
24;1.3397;0.128575;0.56195;0.115175
25;1.348675;0.136;0.582975;0.112475
26;1.34645;0.1408;0.596325;0.11105
27;1.3503;0.141925;0.60195;0.111175
28;1.331125;0.1413;0.603225;0.111875
29;1.311475;0.137875;0.5956;0.113375
30;1.28545;0.1319;0.579475;0.11535
31;1.253525;0.125875;0.557025;0.1162
32;1.237975;0.120525;0.53695;0.116725
33;1.21975;0.122125;0.53255;0.114375
34;1.22635;0.1198;0.5182;0.113475
35;1.220225;0.1207;0.5167;0.11225
36;1.1985;0.11835;0.505975;0.1121
37;1.181775;0.111275;0.4827;0.11375
38;1.1569;0.106625;0.465925;0.11475
39;1.13165;0.107025;0.465175;0.1142
40;1.141;0.111425;0.474;0.112225
41;1.13505;0.113;0.4758;0.11095
42;1.133;0.11885;0.489875;0.10815
43;1.1462;0.1181;0.48255;0.107225
44;1.13395;0.117625;0.477675;0.106625
45;1.135225;0.12315;0.4893;0.10425
46;1.1245;0.12235;0.482975;0.103525
47;1.115975;0.127675;0.4946;0.10165
48;1.10655;0.1248;0.483775;0.10175
49;1.08885;0.11775;0.460175;0.1027
50;1.07355;0.115825;0.450325;0.102175
51;1.048;0.105275;0.417575;0.10405
52;1.02795;0.1;0.398175;0.10435
53;1.0165;0.10405;0.40775;0.10285
54;1.00615;0.100625;0.395425;0.10315
55;0.9914;0.099275;0.387825;0.102525
56;0.9728;0.096875;0.3763;0.101925
57;0.944075;0.0895;0.3491;0.102175
58;0.922775;0.085125;0.332875;0.102575
59;0.901625;0.084225;0.325425;0.101375
60;0.891625;0.084825;0.32365;0.100175
61;0.892625;0.083425;0.3144;0.09895
62;0.884125;0.084;0.31105;0.097
63;0.8798;0.080275;0.2975;0.0972
64;0.869575;0.078025;0.287425;0.096625
65;0.856075;0.074525;0.273725;0.09625
66;0.84465;0.0677;0.248325;0.096275
67;0.828575;0.0656;0.2373;0.095025
68;0.81985;0.061375;0.22225;0.09505
69;0.807075;0.054675;0.2002;0.096325
70;0.788525;0.05485;0.20145;0.096625
71;0.77535;0.05085;0.1897;0.098075
72;0.758025;0.044375;0.168475;0.09945
73;0.743025;0.047425;0.1773;0.09815
74;0.742;0.046625;0.171675;0.096675
75;0.73195;0.042825;0.1585;0.097825
76;0.72145;0.04205;0.154925;0.0974
77;0.7125;0.037725;0.14245;0.09955
78;0.699175;0.03565;0.134775;0.099325
79;0.69135;0.035;0.132225;0.0994
80;0.6819;0.03385;0.12945;0.1006
81;0.67295;0.0326;0.127175;0.1028
82;0.660075;0.02935;0.12285;0.1102
83;0.654375;0.02945;0.127775;0.1141
84;0.64345;0.0278;0.1267;0.119875
85;0.6352;0.02665;0.1245;0.12255
86;0.62825;0.026725;0.12745;0.1252
87;0.61615;0.0237;0.11925;0.13385
88;0.60705;0.021325;0.11425;0.1449
89;0.597375;0.02015;0.111375;0.147925
90;0.593725;0.018025;0.1047;0.15415
91;0.58925;0.0169;0.099825;0.157475
92;0.584175;0.0155;0.092825;0.1632
93;0.57295;0.0125;0.0838;0.17955
94;0.562075;0.0117;0.08545;0.19145
95;0.548075;0.0107;0.082625;0.2022
96;0.539725;0.011025;0.0858;0.20375
97;0.5368;0.01145;0.088375;0.202325
98;0.5362;0.012;0.090275;0.19865
99;0.53915;0.013275;0.09905;0.19555
100;0.535125;0.012475;0.094775;0.2017
101;0.5251;0.01185;0.092525;0.208525
102;0.515725;0.01105;0.088025;0.211025
103;0.510525;0.0112;0.089325;0.211475
104;0.507;0.01315;0.102375;0.20565
105;0.508975;0.0144;0.1103;0.200625
106;0.506325;0.0143;0.11085;0.203475
107;0.500325;0.01345;0.105275;0.205825
108;0.49455;0.01235;0.0981;0.20875
109;0.486275;0.01165;0.09245;0.208425
110;0.4832;0.011675;0.091225;0.205375
111;0.47575;0.011225;0.0883;0.20695
112;0.47295;0.01085;0.08555;0.20755
113;0.473875;0.00985;0.079625;0.213025
114;0.469675;0.008425;0.071;0.2213
115;0.47185;0.0084;0.069275;0.216925
116;0.4684;0.00775;0.064775;0.2201
117;0.465975;0.009425;0.07485;0.212825
118;0.464525;0.010175;0.079775;0.208375
119;0.4634;0.010025;0.0798;0.211875
120;0.459525;0.0102;0.08185;0.213125
121;0.4547;0.009475;0.07775;0.21565
122;0.4531;0.01045;0.083075;0.21055
123;0.447375;0.01095;0.086075;0.20795
124;0.445575;0.011475;0.089475;0.20485
125;0.44115;0.0113;0.090125;0.209825
126;0.436575;0.010575;0.08695;0.215025
127;0.438125;0.010875;0.089425;0.21565
128;0.4392;0.010875;0.08975;0.216525
129;0.441225;0.01105;0.09035;0.214425
130;0.44015;0.010675;0.08795;0.216475
131;0.436675;0.01085;0.08955;0.216675
132;0.437625;0.01055;0.088025;0.21975
133;0.436675;0.009825;0.0839;0.2255
134;0.43455;0.009475;0.082575;0.23085
135;0.434375;0.0088;0.07865;0.23475
136;0.431375;0.00815;0.073825;0.23985
137;0.432525;0.0079;0.07175;0.2408
138;0.43485;0.008075;0.072325;0.237775
139;0.43105;0.00735;0.067775;0.242925
140;0.4309;0.00825;0.0734;0.23425
141;0.431225;0.0085;0.074025;0.22865
142;0.429725;0.008775;0.07655;0.2291
143;0.4334;0.009625;0.080825;0.2205
144;0.43425;0.008275;0.071675;0.234625
145;0.4273;0.0075;0.067075;0.244375
146;0.4247;0.006425;0.058175;0.24775
147;0.421325;0.004925;0.048275;0.258625
148;0.417925;0.00495;0.0478;0.253625
149;0.420425;0.005475;0.050025;0.242775
150;0.422675;0.0054;0.04895;0.2409
151;0.421875;0.005775;0.0514;0.236225
152;0.4204;0.006475;0.056075;0.228175
153;0.42145;0.0063;0.05465;0.22895
154;0.42035;0.006;0.051575;0.2262
155;0.417525;0.005525;0.048575;0.2338
156;0.415325;0.00485;0.044175;0.2425
157;0.410475;0.004275;0.04185;0.2561
158;0.4052;0.004075;0.042375;0.274025
159;0.403475;0.004475;0.0449;0.267675
160;0.4053;0.004825;0.046425;0.258375
161;0.40845;0.0046;0.04365;0.256375
162;0.410525;0.005075;0.04585;0.24055
163;0.41195;0.004825;0.0438;0.2419
164;0.411225;0.00425;0.039675;0.248575
165;0.408325;0.004125;0.0386;0.2499
166;0.405425;0.0042;0.0406;0.255575
167;0.40455;0.0038;0.038525;0.268375
168;0.40255;0.0037;0.038775;0.27645
169;0.40045;0.004475;0.045425;0.2704
170;0.401175;0.003725;0.038875;0.2807
171;0.396875;0.0039;0.04075;0.2793
172;0.39575;0.00435;0.045125;0.27795
173;0.396225;0.004;0.04355;0.287275
174;0.395075;0.004075;0.04485;0.2931
175;0.3946;0.0042;0.047225;0.29945
176;0.391125;0.0038;0.0448;0.313175
177;0.388425;0.0038;0.0452;0.31555
178;0.385775;0.003925;0.047025;0.316825
179;0.3858;0.0037;0.044125;0.31455
180;0.38745;0.003925;0.044525;0.29955
181;0.386075;0.003625;0.041825;0.304625
182;0.382675;0.00355;0.040875;0.303975
183;0.3804;0.003825;0.0427;0.29635
184;0.376925;0.003475;0.041675;0.319225
185;0.37195;0.00335;0.0413;0.3279
186;0.3691;0.003425;0.042725;0.331275
187;0.36655;0.003275;0.042525;0.3414
188;0.366325;0.003425;0.04285;0.328425
189;0.36885;0.003475;0.043;0.32455
190;0.37045;0.003175;0.0398;0.33415
191;0.370525;0.00315;0.0393;0.3323
192;0.372575;0.00385;0.045025;0.321
193;0.37495;0.003975;0.045875;0.316925
194;0.3768;0.004425;0.05055;0.304775
195;0.37505;0.004075;0.047475;0.314575
196;0.37005;0.00365;0.0442;0.321825
197;0.365175;0.003425;0.0417;0.322375
198;0.36185;0.0036;0.043075;0.316975
199;0.366;0.0044;0.04795;0.291175
200;0.3703;0.004375;0.0475;0.29005
201;0.371925;0.004925;0.053825;0.2883
202;0.373475;0.004525;0.0496;0.294
203;0.369075;0.003925;0.0469;0.31635
204;0.3636;0.005025;0.055625;0.3056
205;0.3628;0.005425;0.058025;0.2961
206;0.359125;0.006175;0.06505;0.284925
207;0.357175;0.0076;0.076375;0.265
208;0.360325;0.007875;0.07765;0.26165
209;0.35895;0.007825;0.076925;0.261625
210;0.3626;0.007675;0.075725;0.263975
211;0.364175;0.006375;0.065925;0.2834
212;0.358275;0.005475;0.060375;0.2937
213;0.357275;0.0053;0.060075;0.300875
214;0.353575;0.005775;0.06265;0.291
215;0.3553;0.00605;0.0643;0.281125
216;0.3598;0.006075;0.063575;0.277625
217;0.361525;0.00685;0.069825;0.26965
218;0.3633;0.006075;0.063975;0.280525
219;0.359725;0.0057;0.06045;0.286175
220;0.3559;0.00545;0.0591;0.2909
221;0.35475;0.0048;0.05115;0.28465
222;0.3554;0.00495;0.052475;0.282675
223;0.357125;0.004875;0.050625;0.275375
224;0.35755;0.004425;0.045875;0.27695
225;0.357325;0.00455;0.0445;0.267375
226;0.35625;0.0049;0.046325;0.258
227;0.354875;0.0048;0.04495;0.253425
228;0.354275;0.005075;0.0459;0.24105
229;0.351725;0.00425;0.04145;0.256425
230;0.347975;0.00365;0.0362;0.2615
231;0.3473;0.004175;0.040075;0.25405
232;0.3494;0.004725;0.0442;0.2508
233;0.35445;0.004775;0.044275;0.248375
234;0.358525;0.00495;0.04635;0.248575
235;0.359325;0.004375;0.04165;0.2542
236;0.35575;0.003425;0.034625;0.264475
237;0.349225;0.003325;0.03275;0.256275
238;0.34575;0.003375;0.033275;0.25625
239;0.34655;0.003875;0.03795;0.254375
240;0.34835;0.004225;0.040575;0.2487
241;0.350125;0.0045;0.0438;0.2539
242;0.35215;0.00535;0.048775;0.241375
243;0.351975;0.005175;0.0476;0.244625
244;0.35235;0.005725;0.052275;0.242725
245;0.352025;0.00555;0.051625;0.250975
246;0.348425;0.004575;0.04615;0.268325
247;0.34535;0.004425;0.04555;0.275825
248;0.343;0.003775;0.04175;0.289775
249;0.3421;0.0036;0.04005;0.290025
250;0.349975;0.006725;0.045325;0.243025
251;0.357625;0.006625;0.0444;0.2445
252;0.358225;0.006925;0.046375;0.237925
253;0.3595;0.007425;0.051325;0.236
254;0.353425;0.004175;0.0435;0.276175
255;0.347875;0.00465;0.0481;0.271425
256;0.34905;0.004275;0.043375;0.265
257;0.35315;0.00505;0.042;0.234175
258;0.35715;0.005125;0.043825;0.241375
259;0.356025;0.004875;0.0413;0.242775
260;0.353875;0.004675;0.0416;0.259575
261;0.347175;0.003325;0.039625;0.317475
262;0.3415;0.00345;0.0417;0.320925
263;0.3412;0.0032;0.040275;0.333
264;0.34085;0.00325;0.0407;0.33255
265;0.341025;0.00315;0.03815;0.31765
266;0.340875;0.0029;0.03495;0.316975
267;0.34135;0.00285;0.0338;0.310775
268;0.34245;0.002775;0.0323;0.303825
269;0.34425;0.003075;0.03365;0.287075
270;0.34475;0.002825;0.031425;0.291975
271;0.343025;0.002925;0.032075;0.288675
272;0.341775;0.002925;0.034475;0.312825
273;0.3419;0.0034;0.037325;0.30405
274;0.3456;0.0035;0.037475;0.294325
275;0.345025;0.003625;0.0394;0.29825
276;0.34545;0.003575;0.0376;0.28675
277;0.34265;0.00305;0.037;0.316975
278;0.337075;0.003;0.037325;0.327625
279;0.336925;0.002975;0.038225;0.3361
280;0.3356;0.003225;0.041925;0.33905
281;0.335225;0.0031;0.039725;0.334125
282;0.3359;0.0034;0.042575;0.326
283;0.336875;0.003175;0.03775;0.305925
284;0.3371;0.0036;0.039475;0.28785
285;0.3406;0.003675;0.03935;0.278275
286;0.340225;0.00385;0.04155;0.280125
287;0.338925;0.0039;0.043025;0.29035
288;0.33655;0.003725;0.0427;0.299
289;0.332375;0.00405;0.04775;0.3091
290;0.331725;0.003675;0.0443;0.31685
291;0.329425;0.003625;0.04465;0.3267
292;0.33035;0.003475;0.040625;0.3123
293;0.332525;0.00285;0.03205;0.297225
294;0.331575;0.00405;0.0423;0.28005
295;0.333825;0.0044;0.045425;0.270925
296;0.332975;0.0045;0.049325;0.288325
297;0.329875;0.00505;0.057375;0.305975


==> data/gnn_training/heavy_set3/original.csv <==
Using: heavy_set3
Size of dataset: 71
1363510 35657 454285 11980 455936 12209
Training GCN
epoch;loss;tn-t;fp-t;fn-t;tp-t;tn-v;fp-v;fn-v;tp-v;tn-e;fp-e;fn-e;tp-e;A;C;R
1;39.3540;578133;749720;30369;5288;193537;248768;10190;1790;193547;250180;10425;1784;0.1461;0.0071;0.5526
2;20.4314;1157743;170110;34902;755;385739;56566;11702;278;386552;57175;11954;255;0.0209;0.0044;0.1260
3;6.6008;1319987;7866;35409;248;439777;2528;11900;80;441033;2694;12125;84;0.0069;0.0302;0.0061
4;1.9304;1324969;2884;35395;262;441402;903;11897;83;442706;1021;12118;91;0.0075;0.0818;0.0024
5;1.2445;1325558;2295;35303;354;441566;739;11866;114;442939;788;12093;116;0.0095;0.1283;0.0020
6;0.9920;1325358;2495;35205;452;441506;799;11838;142;442881;846;12059;150;0.0123;0.1506;0.0022
7;0.8830;1324112;3741;34988;669;441080;1225;11762;218;442484;1243;11977;232;0.0190;0.1573;0.0032
8;0.7861;1321992;5861;34650;1007;440400;1905;11648;332;441752;1975;11847;362;0.0297;0.1549;0.0051
9;0.7248;1317782;10071;34161;1496;439072;3233;11475;505;440352;3375;11679;530;0.0434;0.1357;0.0086
10;0.6997;1313502;14351;33578;2079;437703;4602;11300;680;438936;4791;11478;731;0.0599;0.1324;0.0121
11;0.6684;1311428;16425;33200;2457;436999;5306;11182;798;438194;5533;11352;857;0.0702;0.1341;0.0140
12;0.6453;1310218;17635;32772;2885;436577;5728;11044;936;437843;5884;11215;994;0.0814;0.1445;0.0151
13;0.6191;1304269;23584;31557;4100;434500;7805;10640;1340;435735;7992;10808;1401;0.1148;0.1492;0.0206
14;0.6152;1305820;22033;31550;4107;435030;7275;10622;1358;436271;7456;10796;1413;0.1157;0.1593;0.0195
15;0.6099;1310668;17185;32141;3516;436592;5713;10824;1156;437926;5801;11010;1199;0.0982;0.1713;0.0154
16;0.5863;1307454;20399;31310;4347;435492;6813;10547;1433;436758;6969;10711;1498;0.1227;0.1769;0.0186
17;0.5857;1314559;13294;32246;3411;437911;4394;10859;1121;439176;4551;11030;1179;0.0966;0.2058;0.0126
18;0.5557;1313662;14191;32064;3593;437611;4694;10784;1196;438917;4810;10949;1260;0.1032;0.2076;0.0133
19;0.5570;1315272;12581;32358;3299;438108;4197;10903;1077;439466;4261;11065;1144;0.0937;0.2117;0.0119
20;0.5508;1320238;7615;33155;2502;439770;2535;11175;805;441126;2601;11342;867;0.0710;0.2500;0.0076
21;0.5342;1319095;8758;33041;2616;439371;2934;11138;842;440720;3007;11308;901;0.0738;0.2306;0.0086
22;0.5339;1319897;7956;33310;2347;439652;2653;11235;745;441003;2724;11407;802;0.0657;0.2275;0.0077
23;0.5249;1316252;11601;33036;2621;438404;3901;11126;854;439800;3927;11310;899;0.0736;0.1863;0.0106
24;0.5224;1319347;8506;33212;2445;439496;2809;11193;787;440822;2905;11376;833;0.0682;0.2228;0.0082
25;0.5110;1316340;11513;32949;2708;438484;3821;11116;864;439786;3941;11290;919;0.0753;0.1891;0.0107
26;0.5131;1320226;7627;33376;2281;439808;2497;11255;725;441106;2621;11445;764;0.0626;0.2257;0.0074
27;0.4952;1320500;7353;33527;2130;439870;2435;11297;683;441185;2542;11487;722;0.0591;0.2212;0.0072
28;0.4901;1319569;8284;33352;2305;439582;2723;11248;732;440853;2874;11431;778;0.0637;0.2130;0.0080
29;0.4881;1317547;10306;33205;2452;438880;3425;11195;785;440166;3561;11371;838;0.0686;0.1905;0.0096
30;0.4886;1312271;15582;32506;3151;437073;5232;10964;1016;438412;5315;11149;1060;0.0868;0.1663;0.0140
31;0.4905;1312255;15598;32659;2998;437092;5213;11017;963;438398;5329;11214;995;0.0815;0.1573;0.0139
32;0.4875;1312842;15011;32854;2803;437292;5013;11082;898;438612;5115;11263;946;0.0775;0.1561;0.0133
33;0.4892;1314990;12863;33095;2562;438018;4287;11148;832;439304;4423;11346;863;0.0707;0.1633;0.0116
34;0.4725;1315536;12317;32960;2697;438220;4085;11089;891;439521;4206;11296;913;0.0748;0.1784;0.0112
35;0.4700;1317912;9941;33204;2453;439029;3276;11164;816;440332;3395;11383;826;0.0677;0.1957;0.0093
36;0.4587;1315340;12513;32911;2746;438187;4118;11067;913;439518;4209;11286;923;0.0756;0.1799;0.0113
37;0.4618;1309745;18108;32405;3252;436350;5955;10912;1068;437626;6101;11088;1121;0.0918;0.1552;0.0158
38;0.4616;1315844;12009;32915;2742;438375;3930;11077;903;439717;4010;11268;941;0.0771;0.1901;0.0109
39;0.4516;1315228;12625;32907;2750;438162;4143;11068;912;439508;4219;11262;947;0.0776;0.1833;0.0113
40;0.4457;1319629;8224;33303;2354;439531;2774;11186;794;440943;2784;11440;769;0.0630;0.2164;0.0078
41;0.4383;1317765;10088;32828;2829;438878;3427;11014;966;440316;3411;11239;970;0.0794;0.2214;0.0096
42;0.4349;1320665;7188;33174;2483;439845;2460;11144;836;441306;2421;11359;850;0.0696;0.2599;0.0072
43;0.4281;1314292;13561;32037;3620;437733;4572;10766;1214;439174;4553;10977;1232;0.1009;0.2130;0.0127
44;0.4339;1311566;16287;31734;3923;436847;5458;10669;1311;438261;5466;10866;1343;0.1100;0.1972;0.0149
45;0.4348;1307805;20048;31283;4374;435599;6706;10524;1456;437013;6714;10711;1498;0.1227;0.1824;0.0180
46;0.4324;1317300;10553;32450;3207;438753;3552;10897;1083;440211;3516;11122;1087;0.0890;0.2362;0.0101
47;0.4224;1312156;15697;31588;4069;437032;5273;10613;1367;438449;5278;10830;1379;0.1129;0.2072;0.0146
48;0.4230;1311405;16448;31628;4029;436806;5499;10620;1360;438211;5516;10860;1349;0.1105;0.1965;0.0151
49;0.4219;1321306;6547;33073;2584;440078;2227;11125;855;441485;2242;11337;872;0.0714;0.2800;0.0068
50;0.4099;1316451;11402;32269;3388;438483;3822;10837;1143;439874;3853;11053;1156;0.0947;0.2308;0.0110
51;0.4143;1313397;14456;31668;3989;437479;4826;10635;1345;438839;4888;10884;1325;0.1085;0.2133;0.0136
52;0.4132;1310817;17036;31277;4380;436631;5674;10527;1453;438002;5725;10749;1460;0.1196;0.2032;0.0158
53;0.4168;1308721;19132;30791;4866;435914;6391;10368;1612;437277;6450;10557;1652;0.1353;0.2039;0.0178
54;0.4135;1310364;17489;31016;4641;436481;5824;10449;1531;437825;5902;10644;1565;0.1282;0.2096;0.0164
55;0.4098;1309508;18345;30918;4739;436194;6111;10417;1563;437518;6209;10599;1610;0.1319;0.2059;0.0171
56;0.4081;1318022;9831;32264;3393;438999;3306;10867;1113;440415;3312;11064;1145;0.0938;0.2569;0.0098
57;0.3965;1313537;14316;31520;4137;437553;4752;10628;1352;438893;4834;10827;1382;0.1132;0.2223;0.0136
58;0.4012;1314368;13485;31672;3985;437820;4485;10690;1290;439176;4551;10881;1328;0.1088;0.2259;0.0129
59;0.3974;1312994;14859;31408;4249;437398;4907;10600;1380;438691;5036;10788;1421;0.1164;0.2201;0.0142
60;0.4001;1315454;12399;31779;3878;438153;4152;10729;1251;439528;4199;10930;1279;0.1048;0.2335;0.0120
61;0.3995;1313066;14787;31381;4276;437384;4921;10601;1379;438722;5005;10777;1432;0.1173;0.2225;0.0141
62;0.3943;1315648;12205;31640;4017;438195;4110;10699;1281;439590;4137;10887;1322;0.1083;0.2422;0.0120
63;0.3888;1312025;15828;30939;4718;436995;5310;10447;1533;438322;5405;10603;1606;0.1315;0.2291;0.0154
64;0.3913;1309532;18321;30576;5081;436190;6115;10338;1642;437479;6248;10471;1738;0.1424;0.2176;0.0175
65;0.3916;1309932;17921;30886;4771;436273;6032;10447;1533;437584;6143;10601;1608;0.1317;0.2075;0.0170
66;0.3933;1314650;13203;31545;4112;437820;4485;10647;1333;439184;4543;10823;1386;0.1135;0.2338;0.0130
67;0.3800;1310691;17162;30775;4882;436498;5807;10398;1582;437835;5892;10537;1672;0.1369;0.2210;0.0166
68;0.3850;1310688;17165;30825;4832;436452;5853;10394;1586;437846;5881;10540;1669;0.1367;0.2211;0.0166
69;0.3818;1314493;13360;31290;4367;437785;4520;10547;1433;439124;4603;10703;1506;0.1234;0.2465;0.0134
70;0.3736;1314104;13749;31213;4444;437632;4673;10526;1454;438977;4750;10666;1543;0.1264;0.2452;0.0138
71;0.3735;1310642;17211;30757;4900;436450;5855;10383;1597;437847;5880;10517;1692;0.1386;0.2235;0.0166
72;0.3779;1306964;20889;30036;5621;435311;6994;10148;1832;436592;7135;10283;1926;0.1578;0.2126;0.0199
73;0.3829;1302729;25124;29483;6174;433863;8442;9955;2025;435197;8530;10084;2125;0.1741;0.1994;0.0234
74;0.3875;1311327;16526;30666;4991;436708;5597;10353;1627;438051;5676;10498;1711;0.1401;0.2316;0.0162
75;0.3705;1312479;15374;31007;4650;437143;5162;10481;1499;438427;5300;10627;1582;0.1296;0.2299;0.0151
76;0.3669;1313275;14578;31288;4369;437370;4935;10569;1411;438721;5006;10717;1492;0.1222;0.2296;0.0143
77;0.3684;1312296;15557;31055;4602;437014;5291;10478;1502;438381;5346;10643;1566;0.1283;0.2266;0.0152
78;0.3687;1312081;15772;31092;4565;436936;5369;10488;1492;438316;5411;10646;1563;0.1280;0.2241;0.0153
79;0.3697;1309558;18295;30650;5007;436129;6176;10362;1618;437483;6244;10499;1710;0.1401;0.2150;0.0174
80;0.3713;1313840;14013;31247;4410;437599;4706;10538;1442;438943;4784;10705;1504;0.1232;0.2392;0.0138
81;0.3653;1310403;17450;30767;4890;436428;5877;10378;1602;437757;5970;10524;1685;0.1380;0.2201;0.0168
82;0.3680;1311592;16261;30937;4720;436796;5509;10436;1544;438142;5585;10588;1621;0.1328;0.2250;0.0158
83;0.3679;1309424;18429;30715;4942;436072;6233;10363;1617;437390;6337;10499;1710;0.1401;0.2125;0.0176
84;0.3700;1315870;11983;31690;3967;438293;4012;10692;1288;439598;4129;10861;1348;0.1104;0.2461;0.0120
85;0.3581;1313918;13935;31361;4296;437661;4644;10585;1395;438978;4749;10737;1472;0.1206;0.2366;0.0136
86;0.3624;1316876;10977;31850;3807;438631;3674;10763;1217;439909;3818;10931;1278;0.1047;0.2508;0.0112
87;0.3601;1312036;15817;30998;4659;436979;5326;10459;1521;438330;5397;10608;1601;0.1311;0.2288;0.0153
88;0.3644;1316842;11011;31841;3816;438603;3702;10767;1213;439922;3805;10922;1287;0.1054;0.2527;0.0112
89;0.3577;1314204;13649;31503;4154;437718;4587;10635;1345;439069;4658;10787;1422;0.1165;0.2339;0.0133
90;0.3628;1316741;11112;31922;3735;438568;3737;10803;1177;439911;3816;10944;1265;0.1036;0.2490;0.0111
91;0.3553;1315713;12140;31913;3744;438192;4113;10791;1189;439574;4153;10946;1263;0.1034;0.2332;0.0119
92;0.3577;1316918;10935;31949;3708;438613;3692;10809;1171;439952;3775;10954;1255;0.1028;0.2495;0.0110
93;0.3555;1318242;9611;32226;3431;439084;3221;10901;1079;440421;3306;11049;1160;0.0950;0.2597;0.0098
94;0.3538;1317565;10288;32043;3614;438842;3463;10850;1130;440191;3536;10985;1224;0.1003;0.2571;0.0104
95;0.3568;1313463;14390;31340;4317;437405;4900;10596;1384;438796;4931;10738;1471;0.1205;0.2298;0.0140
96;0.3619;1317036;10817;31972;3685;438660;3645;10815;1165;439990;3737;10958;1251;0.1025;0.2508;0.0109
97;0.3552;1319035;8818;32529;3128;439352;2953;10980;1000;440704;3023;11164;1045;0.0856;0.2569;0.0089
98;0.3516;1318949;8904;32453;3204;439327;2978;10962;1018;440668;3059;11138;1071;0.0877;0.2593;0.0091
99;0.3493;1318798;9055;32405;3252;439282;3023;10946;1034;440625;3102;11127;1082;0.0886;0.2586;0.0092
100;0.3511;1318631;9222;32519;3138;439242;3063;10979;1001;440585;3142;11161;1048;0.0858;0.2501;0.0092
101;0.3512;1321408;6445;33157;2500;440155;2150;11186;794;441536;2191;11397;812;0.0665;0.2704;0.0066
102;0.3439;1320053;7800;32741;2916;439690;2615;11044;936;441065;2662;11257;952;0.0780;0.2634;0.0079
103;0.3495;1317102;10751;32012;3645;438692;3613;10811;1169;440081;3646;10975;1234;0.1011;0.2529;0.0107
104;0.3530;1320525;7328;32859;2798;439840;2465;11081;899;441246;2481;11304;905;0.0741;0.2673;0.0074
105;0.3451;1321981;5872;33221;2436;440343;1962;11213;767;441714;2013;11452;757;0.0620;0.2733;0.0061
106;0.3415;1320748;7105;32846;2811;439936;2369;11086;894;441312;2415;11313;896;0.0734;0.2706;0.0073
107;0.3440;1322604;5249;33309;2348;440562;1743;11237;743;441928;1799;11472;737;0.0604;0.2906;0.0056
108;0.3393;1320282;7571;32742;2915;439746;2559;11043;937;441151;2576;11266;943;0.0772;0.2680;0.0077
109;0.3457;1321950;5903;33053;2604;440363;1942;11147;833;441709;2018;11385;824;0.0675;0.2899;0.0062
110;0.3424;1318874;8979;32402;3255;439295;3010;10930;1050;440692;3035;11145;1064;0.0871;0.2596;0.0090
111;0.3515;1318935;8918;32489;3168;439305;3000;10958;1022;440703;3024;11175;1034;0.0847;0.2548;0.0089
112;0.3495;1321631;6222;33011;2646;440260;2045;11120;860;441609;2118;11364;845;0.0692;0.2852;0.0065
113;0.3446;1318421;9432;32346;3311;439117;3188;10924;1056;440533;3194;11138;1071;0.0877;0.2511;0.0094
114;0.3493;1322155;5698;33270;2387;440420;1885;11213;767;441782;1945;11455;754;0.0618;0.2794;0.0059
115;0.3418;1321886;5967;33226;2431;440317;1988;11194;786;441697;2030;11445;764;0.0626;0.2734;0.0061
116;0.3437;1321129;6724;33105;2552;440053;2252;11157;823;441443;2284;11404;805;0.0659;0.2606;0.0068
117;0.3438;1321467;6386;33146;2511;440174;2131;11171;809;441554;2173;11418;791;0.0648;0.2669;0.0065
118;0.3425;1322647;5206;33309;2348;440590;1715;11231;749;441961;1766;11467;742;0.0608;0.2959;0.0055
119;0.3401;1323610;4243;33499;2158;440908;1397;11297;683;442288;1439;11532;677;0.0555;0.3199;0.0046
120;0.3364;1324092;3761;33704;1953;441062;1243;11350;630;442428;1299;11597;612;0.0501;0.3203;0.0042
121;0.3353;1322588;5265;33295;2362;440553;1752;11232;748;441952;1775;11469;740;0.0606;0.2942;0.0055
122;0.3412;1322598;5255;33275;2382;440590;1715;11219;761;441942;1785;11447;762;0.0624;0.2992;0.0056
123;0.3424;1322679;5174;33458;2199;440613;1692;11288;692;441971;1756;11515;694;0.0568;0.2833;0.0054
124;0.3413;1323767;4086;33639;2018;440958;1347;11341;639;442329;1398;11588;621;0.0509;0.3076;0.0044
125;0.3394;1322217;5636;33236;2421;440450;1855;11211;769;441819;1908;11446;763;0.0625;0.2857;0.0059
126;0.3411;1324711;3142;33836;1821;441252;1053;11385;595;442638;1089;11642;567;0.0464;0.3424;0.0036
127;0.3308;1324492;3361;33802;1855;441174;1131;11380;600;442550;1177;11632;577;0.0473;0.3290;0.0038
128;0.3329;1323747;4106;33573;2084;440947;1358;11310;670;442334;1393;11558;651;0.0533;0.3185;0.0045
129;0.3367;1324843;3010;33827;1830;441279;1026;11388;592;442652;1075;11639;570;0.0467;0.3465;0.0036
130;0.3314;1324375;3478;33708;1949;441140;1165;11353;627;442539;1188;11597;612;0.0501;0.3400;0.0039
131;0.3327;1325094;2759;33920;1737;441378;927;11422;558;442745;982;11674;535;0.0438;0.3527;0.0033
132;0.3300;1324017;3836;33565;2092;441018;1287;11324;656;442414;1313;11558;651;0.0533;0.3315;0.0043
133;0.3344;1324543;3310;33799;1858;441192;1113;11383;597;442582;1145;11634;575;0.0471;0.3343;0.0038
134;0.3303;1324926;2927;33810;1847;441310;995;11398;582;442701;1026;11636;573;0.0469;0.3583;0.0035
135;0.3293;1324658;3195;33688;1969;441237;1068;11355;625;442629;1098;11596;613;0.0502;0.3583;0.0038
136;0.3299;1324954;2899;33776;1881;441347;958;11379;601;442741;986;11629;580;0.0475;0.3704;0.0034
137;0.3285;1324329;3524;33634;2023;441128;1177;11336;644;442510;1217;11576;633;0.0518;0.3422;0.0041
138;0.3315;1324809;3044;33787;1870;441279;1026;11386;594;442664;1063;11622;587;0.0481;0.3558;0.0036
139;0.3313;1325582;2271;34012;1645;441542;763;11452;528;442937;790;11696;513;0.0420;0.3937;0.0029
140;0.3272;1324771;3082;33772;1885;441264;1041;11387;593;442642;1085;11625;584;0.0478;0.3499;0.0037
141;0.3331;1324614;3239;33737;1920;441222;1083;11368;612;442604;1123;11614;595;0.0487;0.3463;0.0038
142;0.3310;1325787;2066;34033;1624;441592;713;11461;519;443009;718;11700;509;0.0417;0.4148;0.0027
143;0.3235;1324848;3005;33743;1914;441286;1019;11380;600;442676;1051;11622;587;0.0481;0.3584;0.0036
144;0.3286;1325297;2556;33894;1763;441453;852;11420;560;442829;898;11667;542;0.0444;0.3764;0.0032
145;0.3267;1325424;2429;34014;1643;441498;807;11448;532;442879;848;11700;509;0.0417;0.3751;0.0030
146;0.3254;1325765;2088;34043;1614;441585;720;11456;524;442996;731;11700;509;0.0417;0.4105;0.0027
147;0.3226;1326139;1714;34129;1528;441720;585;11482;498;443118;609;11734;475;0.0389;0.4382;0.0024
148;0.3205;1324921;2932;33692;1965;441321;984;11373;607;442730;997;11601;608;0.0498;0.3788;0.0035
149;0.3277;1325823;2030;33945;1712;441592;713;11442;538;443003;724;11679;530;0.0434;0.4226;0.0028
150;0.3240;1325283;2570;33814;1843;441441;864;11410;570;442832;895;11638;571;0.0468;0.3895;0.0032
151;0.3271;1325816;2037;34029;1628;441588;717;11451;529;443016;711;11704;505;0.0414;0.4153;0.0027
152;0.3264;1325807;2046;33962;1695;441588;717;11443;537;443012;715;11685;524;0.0429;0.4229;0.0027
153;0.3246;1325751;2102;34021;1636;441585;720;11448;532;443001;726;11705;504;0.0413;0.4098;0.0027
154;0.3253;1325531;2322;33876;1781;441509;796;11424;556;442922;805;11655;554;0.0454;0.4077;0.0030
155;0.3274;1326188;1665;34132;1525;441724;581;11488;492;443142;585;11744;465;0.0381;0.4429;0.0023
156;0.3214;1325684;2169;33847;1810;441550;755;11418;562;442983;744;11649;560;0.0459;0.4294;0.0029
157;0.3235;1325744;2109;33903;1754;441581;724;11428;552;443005;722;11665;544;0.0446;0.4297;0.0028
158;0.3242;1326041;1812;33998;1659;441679;626;11448;532;443107;620;11701;508;0.0416;0.4504;0.0025
159;0.3209;1325974;1879;33989;1668;441651;654;11445;535;443090;637;11705;504;0.0413;0.4417;0.0025
160;0.3227;1325967;1886;33965;1692;441654;651;11441;539;443086;641;11697;512;0.0419;0.4441;0.0025
161;0.3205;1326149;1704;34031;1626;441730;575;11456;524;443148;579;11723;486;0.0398;0.4563;0.0023
162;0.3201;1325728;2125;33882;1775;441575;730;11424;556;443000;727;11674;535;0.0438;0.4239;0.0028
163;0.3210;1326338;1515;34120;1537;441788;517;11488;492;443216;511;11754;455;0.0373;0.4710;0.0021
164;0.3167;1325965;1888;33894;1763;441659;646;11431;549;443086;641;11674;535;0.0438;0.4549;0.0026
165;0.3191;1325724;2129;33811;1846;441579;726;11402;578;443001;726;11645;564;0.0462;0.4372;0.0028
166;0.3197;1326299;1554;34082;1575;441781;524;11476;504;443204;523;11737;472;0.0387;0.4744;0.0022
167;0.3177;1325941;1912;33908;1749;441655;650;11425;555;443070;657;11679;530;0.0434;0.4465;0.0026
168;0.3196;1326099;1754;33973;1684;441707;598;11437;543;443131;596;11703;506;0.0414;0.4592;0.0024
169;0.3169;1326576;1277;34193;1464;441861;444;11513;467;443285;442;11770;439;0.0360;0.4983;0.0019
170;0.3131;1326357;1496;34060;1597;441803;502;11475;505;443217;510;11726;483;0.0396;0.4864;0.0022
171;0.3151;1325969;1884;33868;1789;441664;641;11419;561;443085;642;11665;544;0.0446;0.4587;0.0026
172;0.3196;1326220;1633;34001;1656;441749;556;11454;526;443177;550;11704;505;0.0414;0.4787;0.0023
173;0.3166;1326095;1758;33933;1724;441718;587;11434;546;443142;585;11691;518;0.0424;0.4696;0.0024
174;0.3182;1326061;1792;33880;1777;441710;595;11426;554;443121;606;11670;539;0.0441;0.4707;0.0025
175;0.3164;1326193;1660;33947;1710;441749;556;11442;538;443165;562;11702;507;0.0415;0.4743;0.0023
176;0.3171;1326382;1471;34044;1613;441811;494;11473;507;443224;503;11726;483;0.0396;0.4899;0.0022
177;0.3155;1326485;1368;34094;1563;441832;473;11488;492;443253;474;11736;473;0.0387;0.4995;0.0021
178;0.3150;1326059;1794;33866;1791;441702;603;11421;559;443113;614;11662;547;0.0448;0.4711;0.0025
179;0.3159;1326230;1623;33909;1748;441763;542;11436;544;443171;556;11679;530;0.0434;0.4880;0.0024
180;0.3141;1326258;1595;33924;1733;441775;530;11441;539;443182;545;11686;523;0.0428;0.4897;0.0023
181;0.3136;1326154;1699;33867;1790;441737;568;11428;552;443147;580;11663;546;0.0447;0.4849;0.0025
182;0.3137;1326082;1771;33817;1840;441702;603;11407;573;443119;608;11647;562;0.0460;0.4803;0.0026
183;0.3130;1326084;1769;33813;1844;441701;604;11409;571;443125;602;11649;560;0.0459;0.4819;0.0025
184;0.3119;1326077;1776;33831;1826;441711;594;11408;572;443119;608;11653;556;0.0455;0.4777;0.0026
185;0.3135;1326100;1753;33829;1828;441711;594;11410;570;443125;602;11650;559;0.0458;0.4815;0.0025
186;0.3125;1325844;2009;33680;1977;441634;671;11352;628;443054;673;11601;608;0.0498;0.4746;0.0028
187;0.3116;1325848;2005;33683;1974;441620;685;11358;622;443040;687;11605;604;0.0495;0.4679;0.0028
188;0.3115;1325899;1954;33688;1969;441647;658;11358;622;443062;665;11607;602;0.0493;0.4751;0.0028
189;0.3100;1326113;1740;33744;1913;441713;592;11379;601;443132;595;11622;587;0.0481;0.4966;0.0026
190;0.3080;1326001;1852;33707;1950;441681;624;11373;607;443086;641;11607;602;0.0493;0.4843;0.0027
191;0.3095;1326080;1773;33758;1899;441718;587;11391;589;443126;601;11624;585;0.0479;0.4933;0.0026
192;0.3064;1326310;1543;33871;1786;441791;514;11428;552;443196;531;11675;534;0.0437;0.5014;0.0023
193;0.3059;1326131;1722;33791;1866;441731;574;11405;575;443145;582;11642;567;0.0464;0.4935;0.0025
194;0.3079;1326006;1847;33677;1980;441683;622;11377;603;443091;636;11603;606;0.0496;0.4879;0.0027
195;0.3070;1325950;1903;33654;2003;441666;639;11359;621;443070;657;11589;620;0.0508;0.4855;0.0028
196;0.3088;1326078;1775;33714;1943;441711;594;11381;599;443113;614;11614;595;0.0487;0.4921;0.0027
197;0.3084;1325933;1920;33652;2005;441665;640;11359;621;443079;648;11589;620;0.0508;0.4890;0.0028
198;0.3080;1326301;1552;33804;1853;441782;523;11414;566;443184;543;11654;555;0.0455;0.5055;0.0024
199;0.3043;1326137;1716;33751;1906;441743;562;11389;591;443141;586;11630;579;0.0474;0.4970;0.0026
200;0.3050;1326317;1536;33806;1851;441790;515;11410;570;443190;537;11654;555;0.0455;0.5082;0.0024
201;0.3047;1326114;1739;33710;1947;441724;581;11385;595;443136;591;11611;598;0.0490;0.5029;0.0026
202;0.3037;1326223;1630;33757;1900;441757;548;11396;584;443163;564;11638;571;0.0468;0.5031;0.0025
203;0.3029;1325977;1876;33655;2002;441688;617;11371;609;443081;646;11589;620;0.0508;0.4897;0.0028
204;0.3041;1325951;1902;33634;2023;441677;628;11358;622;443075;652;11584;625;0.0512;0.4894;0.0028
205;0.3037;1326030;1823;33651;2006;441699;606;11366;614;443099;628;11590;619;0.0507;0.4964;0.0027
206;0.3052;1325978;1875;33648;2009;441688;617;11364;616;443092;635;11585;624;0.0511;0.4956;0.0028
207;0.3079;1325932;1921;33635;2022;441669;636;11360;620;443083;644;11580;629;0.0515;0.4941;0.0028
208;0.3085;1326146;1707;33713;1944;441737;568;11380;600;443133;594;11616;593;0.0486;0.4996;0.0026
209;0.3059;1325651;2202;33490;2167;441553;752;11303;677;442977;750;11532;677;0.0555;0.4744;0.0031
210;0.3086;1326252;1601;33747;1910;441761;544;11391;589;443168;559;11629;580;0.0475;0.5092;0.0025
211;0.3037;1325980;1873;33620;2037;441674;631;11352;628;443088;639;11582;627;0.0514;0.4953;0.0028
212;0.3055;1326182;1671;33702;1955;441744;561;11386;594;443149;578;11614;595;0.0487;0.5072;0.0026
213;0.3044;1326408;1445;33838;1819;441806;499;11423;557;443221;506;11652;557;0.0456;0.5240;0.0023
214;0.3034;1326302;1551;33781;1876;441771;534;11402;578;443194;533;11641;568;0.0465;0.5159;0.0024
215;0.3032;1326389;1464;33838;1819;441811;494;11419;561;443211;516;11650;559;0.0458;0.5200;0.0024
216;0.3026;1326049;1804;33659;1998;441707;598;11373;607;443104;623;11586;623;0.0510;0.5000;0.0027
217;0.3052;1326214;1639;33755;1902;441762;543;11403;577;443162;565;11621;588;0.0482;0.5100;0.0025
218;0.3043;1325913;1940;33613;2044;441658;647;11357;623;443072;655;11566;643;0.0527;0.4954;0.0028
219;0.3056;1326018;1835;33647;2010;441698;607;11370;610;443107;620;11585;624;0.0511;0.5016;0.0027
220;0.3042;1326138;1715;33687;1970;441722;583;11371;609;443137;590;11607;602;0.0493;0.5050;0.0026
221;0.3029;1326241;1612;33733;1924;441762;543;11389;591;443161;566;11623;586;0.0480;0.5087;0.0025
222;0.3014;1326380;1473;33817;1840;441814;491;11414;566;443212;515;11655;554;0.0454;0.5182;0.0023
223;0.2980;1326141;1712;33657;2000;441728;577;11367;613;443122;605;11602;607;0.0497;0.5008;0.0027
224;0.3004;1325780;2073;33486;2171;441582;723;11309;671;443015;712;11542;667;0.0546;0.4837;0.0030
225;0.3024;1325985;1868;33589;2068;441679;626;11347;633;443070;657;11570;639;0.0523;0.4931;0.0028
226;0.3025;1326038;1815;33603;2054;441687;618;11345;635;443078;649;11578;631;0.0517;0.4930;0.0028
227;0.3023;1326030;1823;33586;2071;441683;622;11340;640;443089;638;11571;638;0.0523;0.5000;0.0028
228;0.3029;1326181;1672;33669;1988;441728;577;11361;619;443141;586;11597;612;0.0501;0.5109;0.0026
229;0.2998;1326215;1638;33659;1998;441738;567;11366;614;443138;589;11591;618;0.0506;0.5120;0.0026
230;0.3003;1326205;1648;33642;2015;441738;567;11364;616;443139;588;11588;621;0.0509;0.5136;0.0027
231;0.2998;1325835;2018;33462;2195;441605;700;11287;693;443018;709;11539;670;0.0549;0.4859;0.0030
232;0.3030;1326047;1806;33570;2087;441676;629;11321;659;443094;633;11570;639;0.0523;0.5024;0.0028
233;0.3009;1325871;1982;33463;2194;441614;691;11291;689;443041;686;11533;676;0.0554;0.4963;0.0030
234;0.3027;1325805;2048;33428;2229;441596;709;11278;702;443010;717;11526;683;0.0559;0.4879;0.0031
235;0.3026;1325935;1918;33474;2183;441641;664;11297;683;443054;673;11557;652;0.0534;0.4921;0.0029
236;0.3022;1326175;1678;33640;2017;441727;578;11347;633;443147;580;11594;615;0.0504;0.5146;0.0026
237;0.3001;1326039;1814;33548;2109;441676;629;11320;660;443092;635;11575;634;0.0519;0.4996;0.0028
238;0.2986;1325875;1978;33432;2225;441618;687;11281;699;443042;685;11528;681;0.0558;0.4985;0.0030
239;0.2991;1325721;2132;33355;2302;441581;724;11256;724;442983;744;11498;711;0.0582;0.4887;0.0032
240;0.3001;1325893;1960;33459;2198;441632;673;11278;702;443038;689;11540;669;0.0548;0.4926;0.0030
241;0.3008;1325825;2028;33426;2231;441630;675;11274;706;443019;708;11520;689;0.0564;0.4932;0.0031
242;0.3002;1326053;1800;33513;2144;441690;615;11303;677;443093;634;11559;650;0.0532;0.5062;0.0028
243;0.2954;1325641;2212;33284;2373;441558;747;11238;742;442944;783;11469;740;0.0606;0.4859;0.0033
244;0.2969;1325638;2215;33280;2377;441563;742;11239;741;442949;778;11469;740;0.0606;0.4875;0.0033
245;0.2951;1325432;2421;33117;2540;441484;821;11194;786;442859;868;11418;791;0.0648;0.4768;0.0036
246;0.2957;1325825;2028;33390;2267;441607;698;11268;712;443011;716;11505;704;0.0577;0.4958;0.0031
247;0.2948;1325841;2012;33376;2281;441617;688;11271;709;443015;712;11505;704;0.0577;0.4972;0.0031
248;0.2959;1325605;2248;33238;2419;441539;766;11225;755;442920;807;11455;754;0.0618;0.4830;0.0034
249;0.2951;1325762;2091;33316;2341;441591;714;11247;733;442993;734;11478;731;0.0599;0.4990;0.0032
250;0.2925;1325774;2079;33323;2334;441599;706;11250;730;442994;733;11482;727;0.0595;0.4979;0.0032
251;0.2947;1325104;2749;32988;2669;441373;932;11155;825;442772;955;11385;824;0.0675;0.4632;0.0039
252;0.2977;1325648;2205;33254;2403;441558;747;11225;755;442942;785;11464;745;0.0610;0.4869;0.0034
253;0.2929;1325356;2497;33080;2577;441454;851;11176;804;442838;889;11401;808;0.0662;0.4761;0.0037
254;0.2935;1325628;2225;33235;2422;441554;751;11218;762;442946;781;11449;760;0.0622;0.4932;0.0034
255;0.2910;1325358;2495;33104;2553;441476;829;11174;806;442851;876;11409;800;0.0655;0.4773;0.0037
256;0.2938;1325072;2781;32957;2700;441377;928;11144;836;442761;966;11371;838;0.0686;0.4645;0.0040
257;0.2965;1325310;2543;33080;2577;441463;842;11169;811;442841;886;11407;802;0.0657;0.4751;0.0037
258;0.2959;1325051;2802;32950;2707;441364;941;11127;853;442741;986;11365;844;0.0691;0.4612;0.0040
259;0.2956;1324859;2994;32859;2798;441302;1003;11096;884;442675;1052;11336;873;0.0715;0.4535;0.0042
260;0.2963;1325194;2659;33022;2635;441405;900;11147;833;442791;936;11392;817;0.0669;0.4661;0.0038
261;0.2952;1325228;2625;33037;2620;441415;890;11156;824;442796;931;11401;808;0.0662;0.4646;0.0038
262;0.2946;1325400;2453;33104;2553;441487;818;11182;798;442848;879;11422;787;0.0645;0.4724;0.0037
263;0.2923;1325396;2457;33096;2561;441488;817;11174;806;442860;867;11417;792;0.0649;0.4774;0.0036
264;0.2926;1325195;2658;33023;2634;441418;887;11151;829;442799;928;11390;819;0.0671;0.4688;0.0038
265;0.2949;1324820;3033;32869;2788;441293;1012;11103;877;442673;1054;11338;871;0.0713;0.4525;0.0042
266;0.2951;1325387;2466;33118;2539;441492;813;11173;807;442868;859;11415;794;0.0650;0.4803;0.0036
267;0.2905;1325112;2741;32924;2733;441385;920;11121;859;442774;953;11354;855;0.0700;0.4729;0.0040
268;0.2921;1324850;3003;32788;2869;441298;1007;11069;911;442670;1057;11313;896;0.0734;0.4588;0.0043
269;0.2922;1325475;2378;33105;2552;441532;773;11178;802;442903;824;11399;810;0.0663;0.4957;0.0036
270;0.2875;1325573;2280;33163;2494;441549;756;11192;788;442938;789;11426;783;0.0641;0.4981;0.0034
271;0.2870;1325481;2372;33103;2554;441523;782;11171;809;442902;825;11406;803;0.0658;0.4932;0.0036
272;0.2889;1324755;3098;32743;2914;441254;1051;11055;925;442650;1077;11303;906;0.0742;0.4569;0.0043
273;0.2939;1324423;3430;32618;3039;441141;1164;11012;968;442546;1181;11259;950;0.0778;0.4458;0.0047
274;0.2944;1325006;2847;32887;2770;441352;953;11102;878;442734;993;11337;872;0.0714;0.4676;0.0041
275;0.2911;1324807;3046;32778;2879;441276;1029;11062;918;442677;1050;11308;901;0.0738;0.4618;0.0043
276;0.2925;1325038;2815;32873;2784;441356;949;11094;886;442743;984;11342;867;0.0710;0.4684;0.0041
277;0.2921;1325114;2739;32924;2733;441384;921;11119;861;442766;961;11365;844;0.0691;0.4676;0.0040
278;0.2933;1324875;2978;32831;2826;441301;1004;11081;899;442692;1035;11333;876;0.0718;0.4584;0.0042
279;0.2933;1324957;2896;32876;2781;441324;981;11093;887;442724;1003;11343;866;0.0709;0.4633;0.0041
280;0.2924;1324988;2865;32887;2770;441342;963;11097;883;442730;997;11343;866;0.0709;0.4648;0.0041
281;0.2928;1325109;2744;32929;2728;441384;921;11112;868;442765;962;11355;854;0.0699;0.4703;0.0040
282;0.2914;1325028;2825;32917;2740;441360;945;11102;878;442739;988;11354;855;0.0700;0.4639;0.0040
283;0.2930;1324846;3007;32813;2844;441290;1015;11067;913;442691;1036;11325;884;0.0724;0.4604;0.0042
284;0.2932;1324576;3277;32692;2965;441194;1111;11032;948;442597;1130;11278;931;0.0763;0.4517;0.0045
285;0.2932;1325168;2685;32944;2713;441413;892;11118;862;442794;933;11350;859;0.0704;0.4794;0.0039
286;0.2894;1325178;2675;32943;2714;441410;895;11112;868;442808;919;11358;851;0.0697;0.4808;0.0039
287;0.2897;1324858;2995;32781;2876;441288;1017;11063;917;442684;1043;11306;903;0.0740;0.4640;0.0043
288;0.2907;1324494;3359;32634;3023;441176;1129;11017;963;442573;1154;11267;942;0.0772;0.4494;0.0046
289;0.2917;1325186;2667;32936;2721;441407;898;11103;877;442817;910;11350;859;0.0704;0.4856;0.0039
290;0.2880;1323971;3882;32427;3230;440985;1320;10963;1017;442382;1345;11189;1020;0.0835;0.4313;0.0052
291;0.2922;1324947;2906;32810;2847;441321;984;11070;910;442738;989;11317;892;0.0731;0.4742;0.0041
292;0.2865;1324690;3163;32717;2940;441237;1068;11039;941;442658;1069;11281;928;0.0760;0.4647;0.0044
293;0.2884;1324367;3486;32581;3076;441131;1174;11002;978;442533;1194;11243;966;0.0791;0.4472;0.0047
294;0.2897;1324213;3640;32520;3137;441078;1227;10982;998;442481;1246;11223;986;0.0808;0.4418;0.0049
295;0.2903;1324423;3430;32617;3040;441153;1152;11012;968;442561;1166;11251;958;0.0785;0.4510;0.0047
296;0.2895;1324871;2982;32786;2871;441310;995;11068;912;442704;1023;11308;901;0.0738;0.4683;0.0042
297;0.2852;1324400;3453;32584;3073;441158;1147;10999;981;442549;1178;11244;965;0.0790;0.4503;0.0047
298;0.2865;1324142;3711;32497;3160;441072;1233;10957;1023;442479;1248;11212;997;0.0817;0.4441;0.0049
299;0.2859;1324403;3450;32600;3057;441168;1137;10996;984;442552;1175;11239;970;0.0794;0.4522;0.0047
300;0.2845;1324861;2992;32766;2891;441314;991;11058;922;442702;1025;11295;914;0.0749;0.4714;0.0043
Training SAGE
epoch;loss;tn-t;fp-t;fn-t;tp-t;tn-v;fp-v;fn-v;tp-v;tn-e;fp-e;fn-e;tp-e;A;C;R
1;235.2513;573835;753729;11036;24750;191678;251273;3811;8320;191418;251952;3662;8267;0.6930;0.0318;0.5715
2;130.5816;1208081;119483;33156;2630;402669;40282;11244;887;403666;39704;11029;900;0.0754;0.0222;0.0892
3;53.0777;1300796;26768;34608;1178;433783;9168;11758;373;434519;8851;11537;392;0.0329;0.0424;0.0203
4;20.3595;1311610;15954;35099;687;437486;5465;11905;226;438100;5270;11715;214;0.0179;0.0390;0.0120
5;11.8150;1316332;11232;35347;439;439095;3856;11987;144;439702;3668;11782;147;0.0123;0.0385;0.0084
6;7.6290;1318628;8936;35486;300;439877;3074;12037;94;440488;2882;11833;96;0.0080;0.0322;0.0065
7;5.8453;1319808;7756;35556;230;440303;2648;12050;81;440870;2500;11852;77;0.0065;0.0299;0.0057
8;4.5472;1320394;7170;35603;183;440504;2447;12065;66;441044;2326;11865;64;0.0054;0.0268;0.0052
9;3.8145;1320685;6879;35634;152;440583;2368;12074;57;441102;2268;11878;51;0.0043;0.0220;0.0051
10;3.3502;1320318;7246;35651;135;440472;2479;12085;46;440980;2390;11882;47;0.0039;0.0193;0.0054
11;2.6187;1319640;7924;35598;188;440231;2720;12076;55;440748;2622;11867;62;0.0052;0.0231;0.0059
12;2.5369;1313301;14263;34601;1185;437998;4953;11772;359;438583;4787;11541;388;0.0325;0.0750;0.0114
13;2.1993;1293083;34481;31700;4086;431193;11758;10775;1356;431904;11466;10613;1316;0.1103;0.1030;0.0281
14;2.1283;1262709;64855;27671;8115;421038;21913;9368;2763;421893;21477;9297;2632;0.2206;0.1092;0.0530
15;2.0790;1231404;96160;23438;12348;410579;32372;7892;4239;411287;32083;7875;4054;0.3398;0.1122;0.0794
16;1.8627;1205356;122208;20227;15559;401855;41096;6836;5295;402506;40864;6838;5091;0.4268;0.1108;0.1009
17;2.0138;1190357;137207;18764;17022;396863;46088;6301;5830;397593;45777;6319;5610;0.4703;0.1092;0.1129
18;1.9090;1181927;145637;17920;17866;394129;48822;5999;6132;394768;48602;6035;5894;0.4941;0.1082;0.1197
19;1.8228;1173195;154369;17122;18664;391200;51751;5732;6399;391782;51588;5781;6148;0.5154;0.1065;0.1268
20;1.7599;1170404;157160;16980;18806;390305;52646;5675;6456;390833;52537;5725;6204;0.5201;0.1056;0.1290
21;1.6867;1152755;174809;15822;19964;384286;58665;5279;6852;384816;58554;5279;6650;0.5575;0.1020;0.1432
22;1.6358;1145952;181612;15483;20303;382054;60897;5157;6974;382518;60852;5171;6758;0.5665;0.1000;0.1485
23;1.6769;1141610;185954;15237;20549;380589;62362;5067;7064;381122;62248;5091;6838;0.5732;0.0990;0.1517
24;1.6399;1133808;193756;14860;20926;378091;64860;4940;7191;378593;64777;4961;6968;0.5841;0.0971;0.1576
25;1.6148;1138000;189564;15138;20648;379507;63444;5031;7100;379980;63390;5068;6861;0.5752;0.0977;0.1543
26;1.6144;1136720;190844;15071;20715;379062;63889;5010;7121;379573;63797;5039;6890;0.5776;0.0975;0.1553
27;1.4962;1128444;199120;14591;21195;376324;66627;4865;7266;376820;66550;4884;7045;0.5906;0.0957;0.1616
28;1.5308;1136342;191222;15094;20692;379062;63889;5009;7122;379447;63923;5055;6874;0.5762;0.0971;0.1555
29;1.4628;1130873;196691;14753;21033;377174;65777;4910;7221;377598;65772;4944;6985;0.5855;0.0960;0.1598
30;1.5145;1115129;212435;13855;21931;371747;71204;4607;7524;372450;70920;4654;7275;0.6099;0.0930;0.1717
31;1.4580;1116834;210730;14044;21742;372341;70610;4687;7444;373034;70336;4714;7215;0.6048;0.0930;0.1703
32;1.4174;1128487;199077;14768;21018;376246;66705;4913;7218;376882;66488;4951;6978;0.5850;0.0950;0.1614
33;1.3884;1117485;210079;14165;21621;372564;70387;4714;7417;373305;70065;4769;7160;0.6002;0.0927;0.1696
34;1.4105;1139100;188464;15789;19997;379953;62998;5271;6860;380481;62889;5282;6647;0.5572;0.0956;0.1527
35;1.3196;1137291;190273;15782;20004;379391;63560;5266;6865;379963;63407;5264;6665;0.5587;0.0951;0.1539
36;1.3242;1130956;196608;15359;20427;377229;65722;5131;7000;377836;65534;5142;6787;0.5689;0.0938;0.1588
37;1.2785;1127007;200557;15174;20612;375889;67062;5060;7071;376545;66825;5081;6848;0.5741;0.0930;0.1618
38;1.2853;1120119;207445;14914;20872;373479;69472;4976;7155;374200;69170;4993;6936;0.5814;0.0911;0.1672
39;1.3102;1111481;216083;14445;21341;370609;72342;4843;7288;371285;72085;4855;7074;0.5930;0.0894;0.1739
40;1.2949;1126600;200964;15674;20112;375807;67144;5250;6881;376392;66978;5252;6677;0.5597;0.0907;0.1618
41;1.2396;1122955;204609;15430;20356;374510;68441;5191;6940;375168;68202;5181;6748;0.5657;0.0900;0.1646
42;1.2382;1117087;210477;15078;20708;372527;70424;5076;7055;373306;70064;5085;6844;0.5737;0.0890;0.1689
43;1.2066;1126974;200590;15827;19959;375856;67095;5332;6799;376499;66871;5310;6619;0.5549;0.0901;0.1614
44;1.1948;1124111;203453;15745;20041;374867;68084;5317;6814;375455;67915;5283;6646;0.5571;0.0891;0.1638
45;1.2144;1143046;184518;17376;18410;381219;61732;5846;6285;381844;61526;5818;6111;0.5123;0.0903;0.1486
46;1.1768;1146602;180962;18057;17729;382338;60613;6088;6043;382931;60439;6063;5866;0.4917;0.0885;0.1456
47;1.1504;1132721;194843;17106;18680;377678;65273;5753;6378;378355;65015;5741;6188;0.5187;0.0869;0.1564
48;1.1351;1139948;187616;17946;17840;380036;62915;6053;6078;380804;62566;6003;5926;0.4968;0.0865;0.1504
49;1.1293;1157053;170511;20091;15695;385579;57372;6796;5335;386415;56955;6725;5204;0.4362;0.0837;0.1365
50;1.1379;1147137;180427;19622;16164;382368;60583;6663;5468;383184;60186;6570;5359;0.4492;0.0818;0.1440
51;1.1697;1141207;186357;19601;16185;380469;62482;6669;5462;381229;62141;6548;5381;0.4511;0.0797;0.1483
52;1.1091;1165759;161805;22772;13014;388628;54323;7749;4382;389441;53929;7613;4316;0.3618;0.0741;0.1279
53;1.1210;1151741;175823;21426;14360;383925;59026;7291;4840;384759;58611;7192;4737;0.3971;0.0748;0.1391
54;1.1323;1143843;183721;20987;14799;381352;61599;7139;4992;382207;61163;7028;4901;0.4108;0.0742;0.1451
55;1.1582;1194671;132893;25709;10077;398408;44543;8757;3374;399290;44080;8601;3328;0.2790;0.0702;0.1041
56;1.0884;1212012;115552;27248;8538;404177;38774;9263;2868;404910;38460;9124;2805;0.2351;0.0680;0.0906
57;1.0761;1247928;79636;30205;5581;416270;26681;10248;1883;416899;26471;10093;1836;0.1539;0.0649;0.0622
58;0.9938;1237622;89942;29523;6263;412805;30146;10041;2090;413496;29874;9872;2057;0.1724;0.0644;0.0701
59;1.0463;1247558;80006;30634;5152;416236;26715;10422;1709;416747;26623;10241;1688;0.1415;0.0596;0.0622
60;1.0292;1242853;84711;30519;5267;414718;28233;10397;1734;415221;28149;10214;1715;0.1438;0.0574;0.0656
61;1.0123;1232587;94977;29928;5858;411270;31681;10191;1940;411779;31591;10011;1918;0.1608;0.0572;0.0736
62;1.0362;1247386;80178;31008;4778;416211;26740;10564;1567;416685;26685;10337;1592;0.1335;0.0563;0.0621
63;0.9766;1265880;61684;32392;3394;422240;20711;11006;1125;422833;20537;10780;1149;0.0963;0.0530;0.0476
64;0.9820;1254644;72920;31964;3822;418609;24342;10877;1254;419144;24226;10624;1305;0.1094;0.0511;0.0561
65;0.9885;1214876;112688;29761;6025;405249;37702;10138;1993;405770;37600;9942;1987;0.1666;0.0502;0.0869
66;1.0431;1229880;97684;30739;5047;410318;32633;10463;1668;410756;32614;10239;1690;0.1417;0.0493;0.0753
67;0.9581;1258701;68863;32488;3298;419821;23130;11033;1098;420400;22970;10815;1114;0.0934;0.0463;0.0529
68;0.9749;1256841;70723;32494;3292;419156;23795;11039;1092;419735;23635;10806;1123;0.0941;0.0454;0.0544
69;0.9638;1273536;54028;33327;2459;424720;18231;11331;800;425392;17978;11128;801;0.0671;0.0427;0.0412
70;0.9284;1262498;65066;32944;2842;421040;21911;11191;940;421611;21759;10975;954;0.0800;0.0420;0.0499
71;0.9311;1252462;75102;32520;3266;417683;25268;11063;1068;418189;25181;10832;1097;0.0920;0.0417;0.0577
72;0.9362;1255189;72375;32830;2956;418612;24339;11152;979;419058;24312;10932;997;0.0836;0.0394;0.0556
73;0.9372;1243643;83921;32240;3546;414746;28205;10976;1155;415287;28083;10751;1178;0.0988;0.0403;0.0643
74;0.9561;1260409;67155;33044;2742;420348;22603;11228;903;420924;22446;11023;906;0.0759;0.0388;0.0513
75;0.9307;1252060;75504;32773;3013;417501;25450;11139;992;418024;25346;10934;995;0.0834;0.0378;0.0579
76;0.9293;1267152;60412;33491;2295;422553;20398;11391;740;423190;20180;11193;736;0.0617;0.0352;0.0459
77;0.9201;1256596;70968;32971;2815;418999;23952;11217;914;419651;23719;11003;926;0.0776;0.0376;0.0541
78;0.9475;1259919;67645;33268;2518;420109;22842;11313;818;420686;22684;11106;823;0.0690;0.0350;0.0516
79;0.9333;1264642;62922;33537;2249;421701;21250;11405;726;422254;21116;11216;713;0.0598;0.0327;0.0479
80;0.9204;1269195;58369;33703;2083;423215;19736;11456;675;423844;19526;11262;667;0.0559;0.0330;0.0444
81;0.8841;1261935;65629;33297;2489;420755;22196;11330;801;421390;21980;11138;791;0.0663;0.0347;0.0500
82;0.9026;1257442;70122;33042;2744;419210;23741;11243;888;419921;23449;11044;885;0.0742;0.0364;0.0534
83;0.8951;1264298;63266;33398;2388;421593;21358;11360;771;422213;21157;11176;753;0.0631;0.0344;0.0481
84;0.8701;1274465;53099;33886;1900;425003;17948;11514;617;425680;17690;11319;610;0.0511;0.0333;0.0402
85;0.8610;1286350;41214;34402;1384;428977;13974;11689;442;429610;13760;11492;437;0.0366;0.0308;0.0312
86;0.8627;1282759;44805;34287;1499;427755;15196;11660;471;428416;14954;11454;475;0.0398;0.0308;0.0339
87;0.8519;1277031;50533;34034;1752;425808;17143;11573;558;426512;16858;11366;563;0.0472;0.0323;0.0383
88;0.8332;1273479;54085;33832;1954;424657;18294;11492;639;425382;17988;11296;633;0.0531;0.0340;0.0409
89;0.8200;1269691;57873;33726;2060;423385;19566;11456;675;424100;19270;11264;665;0.0557;0.0334;0.0438
90;0.8667;1272460;55104;33908;1878;424312;18639;11508;623;425023;18347;11316;613;0.0514;0.0323;0.0416
91;0.8446;1274202;53362;33954;1832;424873;18078;11528;603;425584;17786;11331;598;0.0501;0.0325;0.0404
92;0.8022;1278122;49442;34157;1629;426188;16763;11603;528;426902;16468;11403;526;0.0441;0.0310;0.0373
93;0.8198;1270022;57542;33742;2044;423465;19486;11464;667;424214;19156;11267;662;0.0555;0.0334;0.0435
94;0.8036;1282371;45193;34273;1513;427652;15299;11646;485;428334;15036;11443;486;0.0407;0.0313;0.0341
95;0.8044;1285632;41932;34298;1488;428797;14154;11660;471;429405;13965;11455;474;0.0397;0.0328;0.0317
96;0.7744;1279565;47999;34103;1683;426766;16185;11585;546;427397;15973;11387;542;0.0454;0.0328;0.0363
97;0.7812;1287803;39761;34466;1320;429513;13438;11707;424;430125;13245;11494;435;0.0365;0.0318;0.0300
98;0.7782;1289654;37910;34572;1214;430147;12804;11753;378;430756;12614;11526;403;0.0338;0.0310;0.0286
99;0.7843;1281551;46013;34345;1441;427422;15529;11657;474;428050;15320;11455;474;0.0397;0.0300;0.0347
100;0.7851;1265617;61947;33785;2001;422005;20946;11486;645;422662;20708;11276;653;0.0547;0.0306;0.0469
101;0.8027;1263575;63989;33593;2193;421336;21615;11433;698;422033;21337;11222;707;0.0593;0.0321;0.0484
102;0.7739;1271120;56444;33872;1914;423825;19126;11507;624;424471;18899;11314;615;0.0516;0.0315;0.0429
103;0.7472;1270922;56642;33836;1950;423764;19187;11506;625;424358;19012;11296;633;0.0531;0.0322;0.0431
104;0.7598;1280686;46878;34232;1554;427128;15823;11616;515;427754;15616;11411;518;0.0434;0.0321;0.0354
105;0.7282;1263092;64472;33450;2336;421191;21760;11395;736;421816;21554;11164;765;0.0641;0.0343;0.0490
106;0.7585;1270925;56639;33765;2021;423746;19205;11485;646;424428;18942;11267;662;0.0555;0.0338;0.0431
107;0.7425;1269246;58318;33762;2024;423167;19784;11496;635;423857;19513;11268;661;0.0554;0.0328;0.0443
108;0.7409;1250015;77549;32960;2826;416823;26128;11220;911;417411;25959;10987;942;0.0790;0.0350;0.0591
109;0.7356;1282451;45113;34246;1540;427650;15301;11634;497;428272;15098;11418;511;0.0428;0.0327;0.0343
110;0.7316;1259811;67753;33301;2485;420067;22884;11336;795;420728;22642;11106;823;0.0690;0.0351;0.0515
111;0.7260;1253440;74124;33039;2747;417937;25014;11246;885;418607;24763;11017;912;0.0765;0.0355;0.0564
112;0.7329;1277720;49844;34006;1780;426014;16937;11571;560;426675;16695;11346;583;0.0489;0.0337;0.0379
113;0.6956;1276498;51066;33907;1879;425622;17329;11544;587;426313;17057;11314;615;0.0516;0.0348;0.0388
114;0.7120;1288137;39427;34283;1503;429620;13331;11673;458;430239;13131;11434;495;0.0415;0.0363;0.0299
115;0.6982;1285883;41681;34266;1520;428854;14097;11657;474;429498;13872;11426;503;0.0422;0.0350;0.0316
116;0.6987;1277607;49957;33950;1836;426025;16926;11553;578;426676;16694;11324;605;0.0507;0.0350;0.0380
117;0.7030;1268020;59544;33608;2178;422862;20089;11443;688;423465;19905;11206;723;0.0606;0.0350;0.0453
118;0.7101;1261898;65666;33314;2472;420806;22145;11327;804;421441;21929;11100;829;0.0695;0.0364;0.0500
119;0.7009;1287958;39606;34330;1456;429562;13389;11688;443;430164;13206;11436;493;0.0413;0.0360;0.0301
120;0.6705;1281554;46010;33970;1816;427345;15606;11558;573;428095;15275;11329;600;0.0503;0.0378;0.0349
121;0.6562;1267197;60367;33224;2562;422622;20329;11319;812;423209;20161;11085;844;0.0708;0.0402;0.0461
122;0.6695;1289831;37733;34324;1462;430167;12784;11679;452;430796;12574;11437;492;0.0412;0.0377;0.0287
123;0.6400;1275894;51670;33777;2009;425480;17471;11501;630;426163;17207;11267;662;0.0555;0.0370;0.0392
124;0.6557;1258833;68731;33095;2691;419798;23153;11273;858;420389;22981;11026;903;0.0757;0.0378;0.0525
125;0.6650;1267695;59869;33384;2402;422759;20192;11372;759;423508;19862;11122;807;0.0677;0.0390;0.0454
126;0.6458;1253473;74091;32752;3034;418031;24920;11163;968;418665;24705;10924;1005;0.0842;0.0391;0.0565
127;0.6411;1279159;48405;33769;2017;426558;16393;11494;637;427222;16148;11253;676;0.0567;0.0402;0.0370
128;0.6212;1265504;62060;33097;2689;422089;20862;11278;853;422790;20580;11033;896;0.0751;0.0417;0.0472
129;0.6268;1280458;47106;33843;1943;427039;15912;11516;615;427650;15720;11279;650;0.0545;0.0397;0.0360
130;0.6291;1263480;64084;33218;2568;421348;21603;11320;811;422062;21308;11071;858;0.0719;0.0387;0.0487
131;0.6292;1272251;55313;33466;2320;424305;18646;11406;725;424954;18416;11148;781;0.0655;0.0407;0.0422
132;0.6324;1273567;53997;33601;2185;424735;18216;11443;688;425377;17993;11197;732;0.0614;0.0391;0.0411
133;0.6240;1260856;66708;32957;2829;420509;22442;11236;895;421228;22142;10995;934;0.0783;0.0405;0.0507
134;0.6165;1267987;59577;33298;2488;422825;20126;11356;775;423529;19841;11103;826;0.0692;0.0400;0.0454
135;0.6000;1263189;64375;33066;2720;421267;21684;11270;861;422011;21359;11022;907;0.0760;0.0407;0.0489
136;0.5997;1279050;48514;33567;2219;426568;16383;11436;695;427210;16160;11194;735;0.0616;0.0435;0.0371
137;0.5908;1260251;67313;32642;3144;420201;22750;11126;1005;421045;22325;10888;1041;0.0873;0.0446;0.0513
138;0.5969;1270874;56690;33244;2542;423870;19081;11347;784;424601;18769;11087;842;0.0706;0.0429;0.0431
139;0.5919;1256290;71274;32547;3239;419003;23948;11094;1037;419733;23637;10855;1074;0.0900;0.0435;0.0543
140;0.5814;1266031;61533;32972;2814;422220;20731;11235;896;423013;20357;10999;930;0.0780;0.0437;0.0468
141;0.5789;1264835;62729;32638;3148;421835;21116;11125;1006;422618;20752;10891;1038;0.0870;0.0476;0.0479
142;0.5661;1269960;57604;33107;2679;423490;19461;11294;837;424322;19048;11038;891;0.0747;0.0447;0.0438
143;0.5726;1264475;63089;32796;2990;421697;21254;11176;955;422470;20900;10953;976;0.0818;0.0446;0.0480
144;0.5728;1288801;38763;33922;1864;429758;13193;11564;567;430496;12874;11326;603;0.0505;0.0447;0.0296
145;0.5608;1273165;54399;33345;2441;424560;18391;11368;763;425350;18020;11129;800;0.0671;0.0425;0.0413
146;0.5724;1267528;60036;33163;2623;422677;20274;11311;820;423565;19805;11071;858;0.0719;0.0415;0.0454
147;0.5741;1260435;67129;32833;2953;420324;22627;11190;941;421159;22211;10962;967;0.0811;0.0417;0.0509
148;0.5716;1259264;68300;32520;3266;419934;23017;11074;1057;420817;22553;10838;1091;0.0915;0.0461;0.0519
149;0.5578;1273535;54029;33159;2627;424627;18324;11307;824;425499;17871;11065;864;0.0724;0.0461;0.0411
150;0.5330;1263834;63730;32594;3192;421459;21492;11091;1040;422414;20956;10875;1054;0.0884;0.0479;0.0483
151;0.5527;1267850;59714;32829;2957;422798;20153;11173;958;423649;19721;10952;977;0.0819;0.0472;0.0455
152;0.5520;1279543;48021;33385;2401;426592;16359;11358;773;427457;15913;11149;780;0.0654;0.0467;0.0367
153;0.5285;1280607;46957;33345;2441;426989;15962;11361;770;427781;15589;11134;795;0.0666;0.0485;0.0360
154;0.5327;1280415;47149;33379;2407;426918;16033;11378;753;427732;15638;11156;773;0.0648;0.0471;0.0360
155;0.5186;1291413;36151;33781;2005;430651;12300;11502;629;431383;11987;11275;654;0.0548;0.0517;0.0278
156;0.5143;1291873;35691;33586;2200;430773;12178;11449;682;431539;11831;11215;714;0.0599;0.0569;0.0276
157;0.5144;1285990;41574;33677;2109;428731;14220;11452;679;429528;13842;11242;687;0.0576;0.0473;0.0319
158;0.5181;1300865;26699;34426;1360;433852;9099;11712;419;434479;8891;11519;410;0.0344;0.0441;0.0204
159;0.5123;1280466;47098;33412;2374;426844;16107;11363;768;427738;15632;11143;786;0.0659;0.0479;0.0361
160;0.5441;1288635;38929;33917;1869;429645;13306;11526;605;430425;12945;11328;601;0.0504;0.0444;0.0298
161;0.5213;1297292;30272;34208;1578;432602;10349;11642;489;433344;10026;11432;497;0.0417;0.0472;0.0231
162;0.4932;1303472;24092;34514;1272;434770;8181;11733;398;435438;7932;11539;390;0.0327;0.0469;0.0183
163;0.4915;1286394;41170;33795;1991;428805;14146;11455;676;429670;13700;11271;658;0.0552;0.0458;0.0315
164;0.5187;1280288;47276;33074;2712;426798;16153;11240;891;427676;15694;11022;907;0.0760;0.0546;0.0365
165;0.4957;1288456;39108;33613;2173;429530;13421;11436;695;430404;12966;11207;722;0.0605;0.0527;0.0301
166;0.4896;1291961;35603;33667;2119;430766;12185;11453;678;431599;11771;11236;693;0.0581;0.0556;0.0274
167;0.5168;1282923;44641;33521;2265;427670;15281;11401;730;428517;14853;11176;753;0.0631;0.0483;0.0343
168;0.4999;1291781;35783;33631;2155;430634;12317;11433;698;431496;11874;11232;697;0.0584;0.0554;0.0276
169;0.5026;1305802;21762;34524;1262;435508;7443;11726;405;436187;7183;11538;391;0.0328;0.0516;0.0166
170;0.4950;1309559;18005;34614;1172;436786;6165;11764;367;437456;5914;11565;364;0.0305;0.0580;0.0138
171;0.4843;1291908;35656;33841;1945;430691;12260;11490;641;431534;11836;11301;628;0.0526;0.0504;0.0274
172;0.4821;1303989;23575;34135;1651;434882;8069;11613;518;435574;7796;11393;536;0.0449;0.0643;0.0183
173;0.4745;1307531;20033;34629;1157;436087;6864;11747;384;436754;6616;11564;365;0.0306;0.0523;0.0153
174;0.4656;1305500;22064;34308;1478;435387;7564;11648;483;436096;7274;11466;463;0.0388;0.0598;0.0170
175;0.4545;1312988;14576;34799;987;437991;4960;11799;332;438607;4763;11614;315;0.0264;0.0620;0.0112
176;0.4532;1292456;35108;33232;2554;431017;11934;11297;834;431802;11568;11086;843;0.0707;0.0679;0.0273
177;0.4571;1301417;26147;33625;2161;434088;8863;11433;698;434682;8688;11213;716;0.0600;0.0761;0.0207
178;0.4580;1315566;11998;34684;1102;438855;4096;11772;359;439409;3961;11574;355;0.0298;0.0823;0.0095
179;0.4416;1307791;19773;33956;1830;436269;6682;11532;599;436794;6576;11319;610;0.0511;0.0849;0.0158
180;0.4518;1298178;29386;33355;2431;433022;9929;11319;812;433620;9750;11089;840;0.0704;0.0793;0.0233
181;0.4553;1292585;34979;32925;2861;431099;11852;11184;947;431822;11548;10935;994;0.0833;0.0793;0.0275
182;0.4659;1301044;26520;33795;1991;433988;8963;11494;637;434599;8771;11276;653;0.0547;0.0693;0.0207
183;0.4534;1295853;31711;33396;2390;432228;10723;11331;800;432866;10504;11115;814;0.0682;0.0719;0.0249
184;0.4557;1315397;12167;34554;1232;438763;4188;11718;413;439340;4030;11542;387;0.0324;0.0876;0.0097
185;0.4417;1300567;26997;33410;2376;433862;9089;11351;780;434454;8916;11120;809;0.0678;0.0832;0.0214
186;0.4350;1304719;22845;33400;2386;435220;7731;11364;767;435829;7541;11104;825;0.0692;0.0986;0.0184
187;0.4378;1314734;12830;34238;1548;438566;4385;11628;503;439179;4191;11425;504;0.0422;0.1073;0.0103
188;0.4329;1312389;15175;34227;1559;437753;5198;11622;509;438375;4995;11416;513;0.0430;0.0931;0.0121
189;0.4279;1315522;12042;34252;1534;438875;4076;11617;514;439444;3926;11427;502;0.0421;0.1134;0.0097
190;0.4271;1313205;14359;34118;1668;438047;4904;11586;545;438628;4742;11385;544;0.0456;0.1029;0.0116
191;0.4222;1313246;14318;33959;1827;438043;4908;11539;592;438673;4697;11304;625;0.0524;0.1174;0.0117
192;0.4207;1306303;21261;33407;2379;435708;7243;11345;786;436374;6996;11103;826;0.0692;0.1056;0.0172
193;0.4214;1317365;10199;34269;1517;439432;3519;11629;502;440058;3312;11430;499;0.0418;0.1309;0.0084
194;0.4128;1315150;12414;34109;1677;438737;4214;11584;547;439372;3998;11363;566;0.0474;0.1240;0.0100
195;0.4113;1313261;14303;34028;1758;438055;4896;11557;574;438713;4657;11332;597;0.0500;0.1136;0.0115
196;0.4154;1318452;9112;34317;1469;439849;3102;11660;471;440432;2938;11439;490;0.0411;0.1429;0.0075
197;0.4006;1314196;13368;33914;1872;438420;4531;11531;600;439061;4309;11280;649;0.0544;0.1309;0.0109
198;0.4063;1311649;15915;33611;2175;437524;5427;11419;712;438222;5148;11172;757;0.0635;0.1282;0.0130
199;0.4059;1310228;17336;33572;2214;437043;5908;11392;739;437732;5638;11157;772;0.0647;0.1204;0.0141
200;0.4129;1311255;16309;33614;2172;437388;5563;11409;722;438068;5302;11167;762;0.0639;0.1257;0.0133
201;0.4105;1311055;16509;33708;2078;437329;5622;11458;673;437983;5387;11214;715;0.0599;0.1172;0.0134
202;0.4094;1315264;12300;34074;1712;438774;4177;11570;561;439419;3951;11350;579;0.0485;0.1278;0.0099
203;0.3974;1311356;16208;33608;2178;437497;5454;11419;712;438184;5186;11180;749;0.0628;0.1262;0.0130
204;0.3955;1317088;10476;34112;1674;439366;3585;11573;558;439979;3391;11354;575;0.0482;0.1450;0.0087
205;0.3867;1314452;13112;33883;1903;438535;4416;11508;623;439156;4214;11276;653;0.0547;0.1342;0.0107
206;0.3891;1318820;8744;34222;1564;439942;3009;11619;512;440518;2852;11400;529;0.0443;0.1565;0.0074
207;0.3864;1317902;9662;34146;1640;439653;3298;11593;538;440244;3126;11355;574;0.0481;0.1551;0.0081
208;0.4018;1316743;10821;34071;1715;439193;3758;11573;558;439833;3537;11337;592;0.0496;0.1434;0.0091
209;0.3895;1316085;11479;33920;1866;438997;3954;11507;624;439657;3713;11275;654;0.0548;0.1498;0.0096
210;0.3982;1318681;8883;34128;1658;439929;3022;11588;543;440483;2887;11347;582;0.0488;0.1678;0.0076
211;0.3954;1321203;6361;34475;1311;440765;2186;11703;428;441291;2079;11486;443;0.0371;0.1757;0.0055
212;0.3832;1319304;8260;34178;1608;440113;2838;11610;521;440689;2681;11369;560;0.0469;0.1728;0.0071
213;0.3822;1320871;6693;34434;1352;440654;2297;11683;448;441186;2184;11473;456;0.0382;0.1727;0.0058
214;0.3847;1313308;14256;33690;2096;438179;4772;11434;697;438743;4627;11186;743;0.0623;0.1384;0.0118
215;0.3854;1316122;11442;33949;1837;439084;3867;11527;604;439667;3703;11280;649;0.0544;0.1491;0.0096
216;0.3837;1318569;8995;34225;1561;439912;3039;11618;513;440433;2937;11390;539;0.0452;0.1551;0.0076
217;0.3838;1320680;6884;34253;1533;440610;2341;11639;492;441136;2234;11397;532;0.0446;0.1923;0.0061
218;0.3747;1318699;8865;34204;1582;439940;3011;11622;509;440485;2885;11374;555;0.0465;0.1613;0.0076
219;0.3822;1318982;8582;34191;1595;440054;2897;11602;529;440560;2810;11365;564;0.0473;0.1672;0.0074
220;0.3783;1315725;11839;33840;1946;438971;3980;11473;658;439524;3846;11239;690;0.0578;0.1521;0.0100
221;0.3776;1313155;14409;33589;2197;438149;4802;11390;741;438704;4666;11146;783;0.0656;0.1437;0.0120
222;0.3831;1315196;12368;33782;2004;438843;4108;11457;674;439350;4020;11214;715;0.0599;0.1510;0.0104
223;0.3839;1319065;8499;34222;1564;440107;2844;11620;511;440610;2760;11375;554;0.0464;0.1672;0.0073
224;0.3782;1314079;13485;33770;2016;438483;4468;11450;681;438968;4402;11196;733;0.0614;0.1427;0.0113
225;0.3793;1315262;12302;33812;1974;438916;4035;11455;676;439350;4020;11225;704;0.0590;0.1490;0.0104
226;0.3704;1319845;7719;34343;1443;440396;2555;11652;479;440818;2552;11422;507;0.0425;0.1657;0.0067
227;0.3667;1319186;8378;34233;1553;440183;2768;11614;517;440625;2745;11383;546;0.0458;0.1659;0.0072
228;0.3676;1314487;13077;33702;2084;438616;4335;11423;708;439082;4288;11171;758;0.0635;0.1502;0.0111
229;0.3761;1305608;21956;32806;2980;435655;7296;11166;965;436171;7199;10888;1041;0.0873;0.1263;0.0181
230;0.3760;1315875;11689;33804;1982;439075;3876;11467;664;439556;3814;11220;709;0.0594;0.1568;0.0099
231;0.3738;1316587;10977;33973;1813;439325;3626;11528;603;439756;3614;11290;639;0.0536;0.1502;0.0093
232;0.3737;1319194;8370;34356;1430;440156;2795;11658;473;440591;2779;11428;501;0.0420;0.1527;0.0072
233;0.3635;1318392;9172;34053;1733;439891;3060;11555;576;440348;3022;11320;609;0.0511;0.1677;0.0080
234;0.3715;1319336;8228;34123;1663;440213;2738;11575;556;440698;2672;11344;585;0.0490;0.1796;0.0072
235;0.3727;1314815;12749;33824;1962;438743;4208;11476;655;439184;4186;11237;692;0.0580;0.1419;0.0107
236;0.3757;1311637;15927;33603;2183;437629;5322;11387;744;438130;5240;11151;778;0.0652;0.1293;0.0132
237;0.3751;1313339;14225;33476;2310;438242;4709;11351;780;438745;4625;11096;833;0.0698;0.1526;0.0120
238;0.3810;1313244;14320;33715;2071;438183;4768;11427;704;438659;4711;11186;743;0.0623;0.1362;0.0120
239;0.3738;1320306;7258;34253;1533;440541;2410;11623;508;440997;2373;11386;543;0.0455;0.1862;0.0064
240;0.3595;1315674;11890;33708;2078;438950;4001;11432;699;439473;3897;11200;729;0.0611;0.1576;0.0102
241;0.3632;1318409;9155;34141;1645;439912;3039;11594;537;440352;3018;11372;557;0.0467;0.1558;0.0079
242;0.3588;1319556;8008;33883;1903;440267;2684;11484;647;440736;2634;11269;660;0.0553;0.2004;0.0072
243;0.3594;1317111;10453;33592;2194;439425;3526;11406;725;439913;3457;11175;754;0.0632;0.1791;0.0092
244;0.3598;1316234;11330;33423;2363;439186;3765;11319;812;439664;3706;11104;825;0.0692;0.1821;0.0100
245;0.3585;1315595;11969;33280;2506;438947;4004;11256;875;439463;3907;11051;878;0.0736;0.1835;0.0105
246;0.3595;1317960;9604;33900;1886;439759;3192;11506;625;440242;3128;11297;632;0.0530;0.1681;0.0083
247;0.3528;1318968;8596;33573;2213;440057;2894;11391;740;440557;2813;11164;765;0.0641;0.2138;0.0079
248;0.3531;1314899;12665;33240;2546;438715;4236;11265;866;439216;4154;11067;862;0.0723;0.1719;0.0110
249;0.3605;1319620;7944;33641;2145;440291;2660;11407;724;440741;2629;11200;729;0.0611;0.2171;0.0074
250;0.3518;1318944;8620;33630;2156;440058;2893;11397;734;440542;2828;11203;726;0.0609;0.2043;0.0078
251;0.3491;1321515;6049;33605;2181;440870;2081;11378;753;441345;2025;11216;713;0.0598;0.2604;0.0060
252;0.3522;1313408;14156;32715;3071;438163;4788;11103;1028;438728;4642;10884;1045;0.0876;0.1838;0.0125
253;0.3658;1320535;7029;33296;2490;440557;2394;11304;827;441073;2297;11130;799;0.0670;0.2581;0.0068
254;0.3483;1319121;8443;33468;2318;440094;2857;11344;787;440587;2783;11190;739;0.0619;0.2098;0.0077
255;0.3556;1317106;10458;33019;2767;439401;3550;11207;924;439921;3449;11008;921;0.0772;0.2108;0.0096
256;0.3545;1321559;6005;33804;1982;440870;2081;11452;679;441345;2025;11314;615;0.0516;0.2330;0.0058
257;0.3466;1319453;8111;33333;2453;440155;2796;11289;842;440693;2677;11124;805;0.0675;0.2312;0.0076
258;0.3557;1319966;7598;33392;2394;440360;2591;11307;824;440860;2510;11156;773;0.0648;0.2355;0.0072
259;0.3546;1319375;8189;33183;2603;440161;2790;11252;879;440665;2705;11082;847;0.0710;0.2385;0.0078
260;0.3459;1323182;4382;33941;1845;441455;1496;11494;637;441889;1481;11356;573;0.0480;0.2790;0.0045
261;0.3353;1321179;6385;33272;2514;440788;2163;11280;851;441254;2116;11110;819;0.0687;0.2790;0.0064
262;0.3436;1317286;10278;32784;3002;439487;3464;11134;997;440000;3370;10958;971;0.0814;0.2237;0.0095
263;0.3554;1311640;15924;32232;3554;437607;5344;10936;1195;438198;5172;10757;1172;0.0982;0.1847;0.0139
264;0.3520;1319254;8310;32662;3124;440169;2782;11093;1038;440633;2737;10884;1045;0.0876;0.2763;0.0083
265;0.3442;1313348;14216;31516;4270;438168;4783;10699;1432;438693;4677;10481;1448;0.1214;0.2364;0.0135
266;0.3523;1314399;13165;32091;3695;438527;4424;10904;1227;439034;4336;10716;1213;0.1017;0.2186;0.0122
267;0.3525;1313583;13981;31735;4051;438271;4680;10771;1360;438796;4574;10566;1363;0.1143;0.2296;0.0130
268;0.3502;1317884;9680;32790;2996;439715;3236;11124;1007;440213;3157;10953;976;0.0818;0.2361;0.0091
269;0.3542;1318544;9020;32939;2847;439921;3030;11185;946;440407;2963;10997;932;0.0781;0.2393;0.0086
270;0.3516;1320010;7554;33168;2618;440410;2541;11264;867;440892;2478;11076;853;0.0715;0.2561;0.0073
271;0.3495;1316875;10689;32319;3467;439361;3590;10948;1183;439925;3445;10763;1166;0.0977;0.2529;0.0101
272;0.3434;1320333;7231;33355;2431;440557;2394;11325;806;441022;2348;11155;774;0.0649;0.2479;0.0069
273;0.3452;1318812;8752;33087;2699;440022;2929;11217;914;440525;2845;11057;872;0.0731;0.2346;0.0082
274;0.3450;1319003;8561;32538;3248;440074;2877;11036;1095;440584;2786;10864;1065;0.0893;0.2766;0.0085
275;0.3398;1321539;6025;33160;2626;440939;2012;11254;877;441415;1955;11078;851;0.0713;0.3033;0.0062
276;0.3333;1322717;4847;33749;2037;441328;1623;11464;667;441788;1582;11288;641;0.0537;0.2883;0.0049
277;0.3337;1319618;7946;32348;3438;440306;2645;10962;1169;440787;2583;10819;1110;0.0931;0.3006;0.0081
278;0.3398;1314191;13373;31715;4071;438510;4441;10766;1365;439038;4332;10602;1327;0.1112;0.2345;0.0124
279;0.3502;1321153;6411;33201;2585;440825;2126;11237;894;441246;2124;11099;830;0.0696;0.2810;0.0065
280;0.3359;1319919;7645;32738;3048;440393;2558;11100;1031;440864;2506;10945;984;0.0825;0.2819;0.0077
281;0.3367;1321552;6012;32801;2985;440951;2000;11124;1007;441398;1972;10963;966;0.0810;0.3288;0.0065
282;0.3336;1319936;7628;32857;2929;440414;2537;11150;981;440866;2504;10984;945;0.0792;0.2740;0.0076
283;0.3395;1320288;7276;32808;2978;440520;2431;11121;1010;440982;2388;10974;955;0.0801;0.2857;0.0073
284;0.3444;1316857;10707;32135;3651;439361;3590;10898;1233;439891;3479;10723;1206;0.1011;0.2574;0.0103
285;0.3453;1320435;7129;32581;3205;440546;2405;11048;1083;441001;2369;10886;1043;0.0874;0.3057;0.0075
286;0.3357;1314988;12576;31554;4232;438805;4146;10696;1435;439336;4034;10520;1409;0.1181;0.2589;0.0120
287;0.3435;1319901;7663;32756;3030;440406;2545;11104;1027;440860;2510;10949;980;0.0822;0.2808;0.0077
288;0.3387;1320759;6805;32714;3072;440688;2263;11079;1052;441119;2251;10933;996;0.0835;0.3067;0.0071
289;0.3325;1322515;5049;33676;2110;441268;1683;11420;711;441684;1686;11266;663;0.0556;0.2822;0.0052
290;0.3368;1318164;9400;32121;3665;439794;3157;10887;1244;440321;3049;10702;1227;0.1029;0.2870;0.0094
291;0.3380;1321243;6321;33036;2750;440863;2088;11196;935;441319;2051;11050;879;0.0737;0.3000;0.0064
292;0.3355;1318402;9162;32074;3712;439878;3073;10864;1267;440376;2994;10689;1240;0.1039;0.2929;0.0093
293;0.3417;1316505;11059;31931;3855;439242;3709;10816;1315;439749;3621;10649;1280;0.1073;0.2612;0.0108
294;0.3469;1320433;7131;32774;3012;440565;2386;11103;1028;441069;2301;10940;989;0.0829;0.3006;0.0072
295;0.3328;1321018;6546;32875;2911;440776;2175;11151;980;441259;2111;10999;930;0.0780;0.3058;0.0067
296;0.3414;1319197;8367;33160;2626;440184;2767;11247;884;440624;2746;11092;837;0.0702;0.2336;0.0079
297;0.3476;1314232;13332;31722;4064;438511;4440;10750;1381;439037;4333;10619;1310;0.1098;0.2321;0.0124
298;0.3461;1318134;9430;32308;3478;439825;3126;10956;1175;440313;3057;10794;1135;0.0951;0.2708;0.0092
299;0.3376;1320274;7290;32445;3341;440519;2432;11005;1126;441019;2351;10828;1101;0.0923;0.3189;0.0076
300;0.3269;1320813;6751;32884;2902;440738;2213;11173;958;441216;2154;11014;915;0.0767;0.2981;0.0067
Training LR_CONV
epoch;loss;tn-t;fp-t;fn-t;tp-t;tn-v;fp-v;fn-v;tp-v;tn-e;fp-e;fn-e;tp-e;A;C;R
1;76.5326;1307865;19699;34914;872;436207;6744;11847;284;436840;6530;11624;305;0.0256;0.0446;0.0150
2;21.6400;1327300;264;35759;27;442859;92;12119;12;443284;86;11915;14;0.0012;0.1400;0.0002
3;8.4154;1327465;99;35778;8;442925;26;12128;3;443338;32;11926;3;0.0003;0.0857;0.0001
4;5.2620;1327477;87;35781;5;442930;21;12130;1;443342;28;11928;1;0.0001;0.0345;0.0001
5;4.0631;1327459;105;35778;8;442923;28;12128;3;443339;31;11925;4;0.0003;0.1143;0.0001
6;3.4323;1327425;139;35772;14;442913;38;12125;6;443322;48;11920;9;0.0008;0.1579;0.0001
7;3.0737;1327365;199;35743;43;442890;61;12119;12;443303;67;11906;23;0.0019;0.2556;0.0002
8;2.6845;1327298;266;35717;69;442868;83;12108;23;443277;93;11896;33;0.0028;0.2619;0.0003
9;2.5221;1327171;393;35667;119;442819;132;12090;41;443228;142;11874;55;0.0046;0.2792;0.0004
10;2.3200;1326933;631;35583;203;442744;207;12066;65;443156;214;11848;81;0.0068;0.2746;0.0006
11;2.1121;1326613;951;35487;299;442656;295;12034;97;443052;318;11822;107;0.0090;0.2518;0.0009
12;1.9296;1326239;1325;35411;375;442534;417;12003;128;442937;433;11791;138;0.0116;0.2417;0.0013
13;1.8350;1325648;1916;35318;468;442361;590;11963;168;442734;636;11753;176;0.0148;0.2167;0.0018
14;1.6075;1324160;3404;35161;625;441818;1133;11898;233;442267;1103;11696;233;0.0195;0.1744;0.0029
15;1.4966;1320818;6746;34736;1050;440740;2211;11765;366;441129;2241;11559;370;0.0310;0.1417;0.0057
16;1.3911;1311931;15633;33320;2466;437758;5193;11281;850;438165;5205;11070;859;0.0720;0.1417;0.0133
17;1.3622;1303016;24548;31382;4404;434830;8121;10630;1501;435123;8247;10434;1495;0.1253;0.1535;0.0214
18;1.2936;1282222;45342;27586;8200;427842;15109;9333;2798;428233;15137;9168;2761;0.2315;0.1543;0.0393
19;1.3101;1264161;63403;24769;11017;421812;21139;8407;3724;422226;21144;8240;3689;0.3092;0.1486;0.0545
20;1.2802;1237082;90482;21584;14202;412716;30235;7281;4850;413342;30028;7199;4730;0.3965;0.1361;0.0763
21;1.3169;1224490;103074;20134;15652;408383;34568;6760;5371;409071;34299;6671;5258;0.4408;0.1329;0.0869
22;1.3092;1211334;116230;18893;16893;404024;38927;6359;5772;404661;38709;6282;5647;0.4734;0.1273;0.0974
23;1.3546;1197621;129943;17653;18133;399395;43556;5929;6202;400109;43261;5880;6049;0.5071;0.1227;0.1083
24;1.3296;1199494;128070;17710;18076;400028;42923;5952;6179;400716;42654;5899;6030;0.5055;0.1239;0.1069
25;1.3223;1175935;151629;15935;19851;392234;50717;5357;6774;392895;50475;5296;6633;0.5560;0.1161;0.1254
26;1.3427;1165186;162378;15157;20629;388673;54278;5069;7062;389342;54028;5053;6876;0.5764;0.1129;0.1338
27;1.3642;1146285;181279;13912;21874;382358;60593;4634;7497;383182;60188;4654;7275;0.6099;0.1078;0.1482
28;1.3655;1161597;165967;14690;21096;387422;55529;4903;7228;388202;55168;4896;7033;0.5896;0.1131;0.1366
29;1.3134;1151205;176359;13903;21883;383898;59053;4623;7508;384786;58584;4659;7270;0.6094;0.1104;0.1446
30;1.3581;1159551;168013;14316;21470;386692;56259;4763;7368;387542;55828;4785;7144;0.5989;0.1134;0.1383
31;1.2875;1150527;177037;13821;21965;383580;59371;4589;7542;384349;59021;4593;7336;0.6150;0.1106;0.1457
32;1.2869;1179215;148349;15680;20106;393346;49605;5267;6864;394063;49307;5260;6669;0.5591;0.1191;0.1229
33;1.2093;1182287;145277;16139;19647;394235;48716;5448;6683;394922;48448;5429;6500;0.5449;0.1183;0.1207
34;1.2304;1189669;137895;17389;18397;396777;46174;5893;6238;397458;45912;5856;6073;0.5091;0.1168;0.1142
35;1.2253;1176655;150909;16486;19300;392451;50500;5583;6548;393177;50193;5551;6378;0.5347;0.1127;0.1243
36;1.2140;1170183;157381;16207;19579;390235;52716;5491;6640;390944;52426;5470;6459;0.5415;0.1097;0.1293
37;1.2357;1193026;134538;18026;17760;397960;44991;6152;5979;398482;44888;6114;5815;0.4875;0.1147;0.1114
38;1.2059;1184887;142677;17488;18298;395205;47746;5991;6140;395729;47641;5928;6001;0.5031;0.1119;0.1178
39;1.1384;1188268;139296;17850;17936;396320;46631;6110;6021;396915;46455;6062;5867;0.4918;0.1121;0.1149
40;1.1471;1205765;121799;19425;16361;402059;40892;6625;5506;402725;40645;6580;5349;0.4484;0.1163;0.1010
41;1.1362;1215843;111721;20362;15424;405498;37453;6941;5190;406142;37228;6914;5015;0.4204;0.1187;0.0928
42;1.1049;1182453;145111;17537;18249;394259;48692;5997;6134;394972;48398;5963;5966;0.5001;0.1097;0.1194
43;1.1758;1165540;162024;16592;19194;388451;54500;5681;6450;389314;54056;5641;6288;0.5271;0.1042;0.1325
44;1.1233;1197447;130117;19057;16729;399169;43782;6497;5634;399933;43437;6494;5435;0.4556;0.1112;0.1073
45;1.1280;1186005;141559;18330;17456;395333;47618;6290;5841;396148;47222;6242;5687;0.4767;0.1075;0.1162
46;1.1577;1185805;141759;18506;17280;395231;47720;6349;5782;395990;47380;6313;5616;0.4708;0.1060;0.1164
47;1.1268;1167624;159940;17260;18526;389113;53838;5957;6174;389949;53421;5874;6055;0.5076;0.1018;0.1306
48;1.1284;1169209;158355;17396;18390;389646;53305;5995;6136;390442;52928;5939;5990;0.5021;0.1017;0.1294
49;1.0851;1190062;137502;19234;16552;396724;46227;6563;5568;397296;46074;6544;5385;0.4514;0.1046;0.1130
50;1.1236;1158688;168876;16881;18905;386037;56914;5811;6320;386863;56507;5758;6171;0.5173;0.0985;0.1377
51;1.0891;1182310;145254;18835;16951;393984;48967;6445;5686;394700;48670;6390;5539;0.4643;0.1022;0.1191
52;1.0576;1204894;122670;20984;14802;401695;41256;7130;5001;402148;41222;7066;4863;0.4077;0.1055;0.1012
53;1.0239;1199212;128352;20800;14986;399763;43188;7108;5023;400343;43027;7014;4915;0.4120;0.1025;0.1053
54;1.0214;1211730;115834;21737;14049;403924;39027;7403;4728;404510;38860;7321;4608;0.3863;0.1060;0.0955
55;1.0089;1208122;119442;21732;14054;402674;40277;7427;4704;403369;40001;7316;4613;0.3867;0.1034;0.0980
56;1.0118;1184025;143539;19622;16164;394540;48411;6721;5410;395241;48129;6609;5320;0.4460;0.0995;0.1174
57;0.9825;1215773;111791;22607;13179;405160;37791;7703;4428;405978;37392;7602;4327;0.3627;0.1037;0.0916
58;0.9624;1217608;109956;22868;12918;405742;37209;7816;4315;406612;36758;7684;4245;0.3559;0.1035;0.0901
59;0.9345;1219404;108160;23396;12390;406322;36629;8006;4125;407189;36181;7866;4063;0.3406;0.1010;0.0884
60;0.8969;1219916;107648;23511;12275;406546;36405;8033;4098;407360;36010;7906;4023;0.3372;0.1005;0.0879
61;0.8973;1237473;90091;24883;10903;412476;30475;8468;3663;413183;30187;8376;3553;0.2978;0.1053;0.0741
62;0.8778;1221551;106013;23901;11885;407067;35884;8157;3974;407862;35508;8039;3890;0.3261;0.0987;0.0865
63;0.8945;1216282;111282;23667;12119;405271;37680;8067;4064;406003;37367;7951;3978;0.3335;0.0962;0.0908
64;0.9009;1226339;101225;24798;10988;408820;34131;8416;3715;409483;33887;8348;3581;0.3002;0.0956;0.0823
65;0.8633;1233673;93891;25368;10418;411322;31629;8599;3532;411959;31411;8536;3393;0.2844;0.0975;0.0764
66;0.8605;1239811;87753;25896;9890;413429;29522;8787;3344;414023;29347;8686;3243;0.2719;0.0995;0.0716
67;0.8536;1227023;100541;25117;10669;409031;33920;8504;3627;409626;33744;8431;3498;0.2932;0.0939;0.0818
68;0.8469;1243445;84119;26902;8884;414628;28323;9128;3003;415192;28178;9002;2927;0.2454;0.0941;0.0683
69;0.8176;1267286;60278;29075;6711;422619;20332;9932;2199;423202;20168;9748;2181;0.1828;0.0976;0.0491
70;0.7962;1249790;77774;27540;8246;416734;26217;9370;2761;417327;26043;9211;2718;0.2278;0.0945;0.0632
71;0.8187;1247587;79977;27395;8391;415937;27014;9324;2807;416589;26781;9150;2779;0.2330;0.0940;0.0649
72;0.7958;1276656;50908;30032;5754;425821;17130;10251;1880;426349;17021;10054;1875;0.1572;0.0992;0.0415
73;0.7434;1266534;61030;28927;6859;422346;20605;9885;2246;422932;20438;9689;2240;0.1878;0.0988;0.0498
74;0.7435;1269777;57787;29217;6569;423527;19424;9984;2147;424021;19349;9772;2157;0.1808;0.1003;0.0472
75;0.7494;1279770;47794;30422;5364;426849;16102;10394;1737;427371;15999;10162;1767;0.1481;0.0995;0.0390
76;0.7358;1261299;66265;28900;6886;420547;22404;9854;2277;421236;22134;9633;2296;0.1925;0.0940;0.0537
77;0.7393;1269783;57781;29831;5955;423472;19479;10193;1938;424108;19262;9957;1972;0.1653;0.0929;0.0466
78;0.7033;1288213;39351;31176;4610;429638;13313;10595;1536;430337;13033;10401;1528;0.1281;0.1049;0.0320
79;0.7074;1283081;44483;30985;4801;427891;15060;10546;1585;428639;14731;10333;1596;0.1338;0.0978;0.0359
80;0.7000;1282600;44964;30673;5113;427794;15157;10442;1689;428492;14878;10228;1701;0.1426;0.1026;0.0364
81;0.6860;1279695;47869;30933;4853;426689;16262;10534;1597;427526;15844;10323;1606;0.1346;0.0920;0.0383
82;0.6720;1291067;36497;31641;4145;430598;12353;10742;1389;431405;11965;10523;1406;0.1179;0.1052;0.0294
83;0.6696;1288625;38939;31458;4328;429770;13181;10682;1449;430561;12809;10465;1464;0.1227;0.1026;0.0313
84;0.6642;1288912;38652;31053;4733;429905;13046;10584;1547;430661;12709;10336;1593;0.1335;0.1114;0.0314
85;0.6345;1296913;30651;31662;4124;432557;10394;10775;1356;433261;10109;10530;1399;0.1173;0.1216;0.0253
86;0.6492;1291299;36265;30931;4855;430687;12264;10549;1582;431432;11938;10288;1641;0.1376;0.1208;0.0298
87;0.6259;1297560;30004;31654;4132;432758;10193;10768;1363;433548;9822;10517;1412;0.1184;0.1257;0.0247
88;0.6312;1295181;32383;31373;4413;432014;10937;10702;1429;432669;10701;10441;1488;0.1247;0.1221;0.0268
89;0.6067;1296832;30732;31252;4534;432566;10385;10640;1491;433265;10105;10389;1540;0.1291;0.1322;0.0256
90;0.6008;1306583;20981;32074;3712;435828;7123;10908;1223;436575;6795;10679;1250;0.1048;0.1554;0.0177
91;0.5895;1309948;17616;32288;3498;437021;5930;10979;1152;437634;5736;10755;1174;0.0984;0.1699;0.0152
92;0.5925;1300978;26586;31763;4023;433978;8973;10846;1285;434658;8712;10579;1350;0.1132;0.1342;0.0221
93;0.5921;1307463;20101;32119;3667;436153;6798;10946;1185;436820;6550;10708;1221;0.1024;0.1571;0.0171
94;0.5829;1312152;15412;32811;2975;437732;5219;11130;1001;438358;5012;10912;1017;0.0853;0.1687;0.0132
95;0.5692;1316745;10819;33279;2507;439304;3647;11289;842;439853;3517;11089;840;0.0704;0.1928;0.0096
96;0.5476;1316195;11369;33064;2722;439141;3810;11216;915;439680;3690;11009;920;0.0771;0.1996;0.0101
97;0.5486;1312141;15423;31987;3799;437768;5183;10878;1253;438319;5051;10629;1300;0.1090;0.2047;0.0139
98;0.5269;1317463;10101;33148;2638;439636;3315;11238;893;440082;3288;11046;883;0.0740;0.2117;0.0092
99;0.5358;1315268;12296;32823;2963;438887;4064;11143;988;439380;3990;10938;991;0.0831;0.1990;0.0109
100;0.5359;1314279;13285;32721;3065;438482;4469;11096;1035;439034;4336;10886;1043;0.0874;0.1939;0.0118
101;0.5462;1309567;17997;31747;4039;436885;6066;10809;1322;437440;5930;10538;1391;0.1166;0.1900;0.0161
102;0.5387;1311615;15949;32016;3770;437626;5325;10888;1243;438143;5227;10628;1301;0.1091;0.1993;0.0143
103;0.5197;1319294;8270;33450;2336;440285;2666;11361;770;440637;2733;11142;787;0.0660;0.2236;0.0077
104;0.4958;1317501;10063;33021;2765;439620;3331;11226;905;440079;3291;10994;935;0.0784;0.2212;0.0093
105;0.5087;1313387;14177;32288;3498;438218;4733;10993;1138;438667;4703;10753;1176;0.0986;0.2000;0.0129
106;0.5179;1311036;16528;31772;4014;437493;5458;10828;1303;437950;5420;10565;1364;0.1143;0.2011;0.0149
107;0.5056;1310387;17177;31641;4145;437249;5702;10790;1341;437740;5630;10519;1410;0.1182;0.2003;0.0155
108;0.5037;1311669;15895;31918;3868;437701;5250;10893;1238;438155;5215;10616;1313;0.1101;0.2011;0.0143
109;0.4981;1313999;13565;32245;3541;438477;4474;11004;1127;438885;4485;10727;1202;0.1008;0.2114;0.0125
110;0.4939;1315125;12439;32563;3223;438884;4067;11095;1036;439251;4119;10831;1098;0.0920;0.2105;0.0115
111;0.4825;1315503;12061;32683;3103;438963;3988;11136;995;439400;3970;10861;1068;0.0895;0.2120;0.0111
112;0.4706;1314760;12804;32733;3053;438751;4200;11147;984;439190;4180;10885;1044;0.0875;0.1998;0.0115
113;0.4858;1313454;14110;32427;3359;438329;4622;11060;1071;438771;4599;10785;1144;0.0959;0.1992;0.0126
114;0.4641;1316933;10631;32996;2790;439469;3482;11227;904;439909;3461;10971;958;0.0803;0.2168;0.0097
115;0.4713;1317063;10501;33070;2716;439480;3471;11242;889;439941;3429;10993;936;0.0785;0.2144;0.0096
116;0.4743;1319329;8235;33583;2203;440283;2668;11406;725;440698;2672;11168;761;0.0638;0.2217;0.0075
117;0.4690;1320066;7498;33692;2094;440505;2446;11452;679;440951;2419;11197;732;0.0614;0.2323;0.0069
118;0.4728;1316928;10636;33242;2544;439423;3528;11288;843;439854;3516;11054;875;0.0734;0.1993;0.0096
119;0.4575;1319956;7608;33682;2104;440447;2504;11447;684;440913;2457;11207;722;0.0605;0.2271;0.0070
120;0.4646;1311703;15861;32173;3613;437753;5198;10984;1147;438165;5205;10687;1242;0.1041;0.1926;0.0142
121;0.4632;1316872;10692;32982;2804;439443;3508;11227;904;439828;3542;10962;967;0.0811;0.2145;0.0099
122;0.4683;1317752;9812;33258;2528;439719;3232;11312;819;440135;3235;11052;877;0.0735;0.2133;0.0090
123;0.4420;1319245;8319;33433;2353;440220;2731;11372;759;440661;2709;11110;819;0.0687;0.2321;0.0077
124;0.4453;1314958;12606;32707;3079;438854;4097;11158;973;439256;4114;10883;1046;0.0877;0.2027;0.0113
125;0.4568;1312057;15507;32262;3524;437896;5055;11005;1126;438301;5069;10708;1221;0.1024;0.1941;0.0138
126;0.4454;1315306;12258;32831;2955;438957;3994;11183;948;439364;4006;10909;1020;0.0855;0.2029;0.0110
127;0.4348;1316828;10736;32923;2863;439427;3524;11214;917;439883;3487;10947;982;0.0823;0.2197;0.0098
128;0.4276;1315990;11574;32669;3117;439157;3794;11122;1009;439609;3761;10852;1077;0.0903;0.2226;0.0106
129;0.4385;1315534;12030;32687;3099;439002;3949;11129;1002;439462;3908;10859;1070;0.0897;0.2149;0.0109
130;0.4516;1314070;13494;32516;3270;438531;4420;11080;1051;438968;4402;10791;1138;0.0954;0.2054;0.0122
131;0.4391;1316877;10687;32902;2884;439442;3509;11205;926;439901;3469;10932;997;0.0836;0.2232;0.0098
132;0.4357;1315102;12462;32605;3181;438850;4101;11098;1033;439313;4057;10823;1106;0.0927;0.2142;0.0113
133;0.4342;1317380;10184;33012;2774;439620;3331;11239;892;440044;3326;10974;955;0.0801;0.2231;0.0094
134;0.4377;1313287;14277;32218;3568;438243;4708;10980;1151;438697;4673;10715;1214;0.1018;0.2062;0.0129
135;0.4429;1318294;9270;33092;2694;439926;3025;11239;892;440368;3002;11004;925;0.0775;0.2355;0.0086
136;0.4319;1318553;9011;33154;2632;439996;2955;11263;868;440446;2924;11020;909;0.0762;0.2372;0.0084
137;0.4257;1319036;8528;33192;2594;440137;2814;11271;860;440613;2757;11037;892;0.0748;0.2445;0.0080
138;0.4370;1316408;11156;32817;2969;439279;3672;11160;971;439766;3604;10902;1027;0.0861;0.2218;0.0102
139;0.4309;1321337;6227;33791;1995;440939;2012;11457;674;441352;2018;11235;694;0.0582;0.2559;0.0060
140;0.4365;1319741;7823;33414;2372;440379;2572;11354;777;440819;2551;11119;810;0.0679;0.2410;0.0074
141;0.4350;1318074;9490;33052;2734;439802;3149;11238;893;440331;3039;11009;920;0.0771;0.2324;0.0087
142;0.4218;1319767;7797;33406;2380;440383;2568;11337;794;440838;2532;11119;810;0.0679;0.2424;0.0073
143;0.4303;1317023;10541;32911;2875;439468;3483;11187;944;439980;3390;10966;963;0.0807;0.2212;0.0096
144;0.4378;1318246;9318;33282;2504;439868;3083;11299;832;440367;3003;11089;840;0.0704;0.2186;0.0084
145;0.4290;1317060;10504;32753;3033;439446;3505;11132;999;439970;3400;10889;1040;0.0872;0.2342;0.0098
146;0.4365;1315710;11854;32799;2987;438978;3973;11147;984;439508;3862;10915;1014;0.0850;0.2080;0.0107
147;0.4337;1323275;4289;34193;1593;441572;1379;11619;512;442002;1368;11403;526;0.0441;0.2777;0.0042
148;0.4100;1321948;5616;33867;1919;441103;1848;11502;629;441583;1787;11309;620;0.0520;0.2576;0.0053
149;0.4186;1321716;5848;33898;1888;441016;1935;11518;613;441499;1871;11313;616;0.0516;0.2477;0.0055
150;0.4230;1322603;4961;34127;1659;441331;1620;11587;544;441757;1613;11387;542;0.0454;0.2515;0.0047
151;0.4201;1323107;4457;34261;1525;441503;1448;11622;509;441921;1449;11426;503;0.0422;0.2577;0.0043
152;0.4200;1319272;8292;33588;2198;440258;2693;11395;736;440707;2663;11203;726;0.0609;0.2142;0.0074
153;0.4276;1321996;5568;34071;1715;441130;1821;11565;566;441586;1784;11365;564;0.0473;0.2402;0.0052
154;0.4198;1320909;6655;33799;1987;440775;2176;11463;668;441198;2172;11270;659;0.0552;0.2328;0.0062
155;0.4142;1319953;7611;33543;2243;440441;2510;11405;726;440877;2493;11203;726;0.0609;0.2255;0.0071
156;0.4242;1320230;7334;33834;1952;440579;2372;11474;657;441000;2370;11271;658;0.0552;0.2173;0.0067
157;0.4232;1323151;4413;34567;1219;441527;1424;11697;434;441968;1402;11512;417;0.0350;0.2292;0.0040
158;0.4085;1323021;4543;34221;1565;441480;1471;11599;532;441928;1442;11414;515;0.0432;0.2632;0.0043
159;0.4054;1322958;4606;34207;1579;441423;1528;11581;550;441901;1469;11412;517;0.0433;0.2603;0.0044
160;0.4048;1322981;4583;34098;1688;441427;1524;11559;572;441904;1466;11382;547;0.0459;0.2717;0.0044
161;0.4021;1324336;3228;34480;1306;441878;1073;11683;448;442343;1027;11487;442;0.0371;0.3009;0.0032
162;0.4016;1321186;6378;33798;1988;440835;2116;11471;660;441331;2039;11293;636;0.0533;0.2378;0.0059
163;0.4127;1321150;6414;33966;1820;440811;2140;11515;616;441319;2051;11340;589;0.0494;0.2231;0.0058
164;0.4174;1323982;3582;34524;1262;441773;1178;11684;447;442211;1159;11514;415;0.0348;0.2637;0.0035
165;0.4104;1322046;5518;34114;1672;441091;1860;11555;576;441612;1758;11381;548;0.0459;0.2376;0.0051
166;0.4073;1322419;5145;34078;1708;441203;1748;11540;591;441696;1674;11391;538;0.0451;0.2432;0.0049
167;0.4098;1323926;3638;34538;1248;441715;1236;11684;447;442190;1180;11536;393;0.0329;0.2498;0.0035
168;0.4058;1324507;3057;34577;1209;441919;1032;11693;438;442381;989;11565;364;0.0305;0.2690;0.0030
169;0.3988;1321997;5567;33799;1987;441055;1896;11467;664;441543;1827;11286;643;0.0539;0.2603;0.0054
170;0.4038;1324269;3295;34399;1387;441869;1082;11644;487;442318;1052;11490;439;0.0368;0.2944;0.0033
171;0.4018;1324391;3173;34476;1310;441912;1039;11675;456;442342;1028;11525;404;0.0339;0.2821;0.0031
172;0.3974;1321224;6340;33699;2087;440759;2192;11445;686;441269;2101;11248;681;0.0571;0.2448;0.0061
173;0.4017;1325179;2385;34761;1025;442140;811;11754;377;442603;767;11598;331;0.0277;0.3015;0.0024
174;0.3866;1323499;4065;34127;1659;441612;1339;11562;569;442070;1300;11401;528;0.0443;0.2888;0.0040
175;0.3973;1322534;5030;33921;1865;441283;1668;11501;630;441768;1602;11316;613;0.0514;0.2767;0.0049
176;0.3993;1322770;4794;33934;1852;441365;1586;11498;633;441828;1542;11323;606;0.0508;0.2821;0.0047
177;0.3971;1324986;2578;34581;1205;442098;853;11717;414;442553;817;11536;393;0.0329;0.3248;0.0027
178;0.3847;1323123;4441;33896;1890;441460;1491;11491;640;441969;1401;11287;642;0.0538;0.3142;0.0045
179;0.3834;1324387;3177;34320;1466;441908;1043;11638;493;442368;1002;11432;497;0.0417;0.3316;0.0033
180;0.3885;1322765;4799;33896;1890;441355;1596;11506;625;441852;1518;11304;625;0.0524;0.2916;0.0047
181;0.3865;1324464;3100;34382;1404;441924;1027;11652;479;442395;975;11449;480;0.0402;0.3299;0.0032
182;0.3848;1323969;3595;34307;1479;441753;1198;11615;516;442222;1148;11425;504;0.0422;0.3051;0.0036
183;0.3900;1323210;4354;34280;1506;441510;1441;11601;530;441986;1384;11413;516;0.0433;0.2716;0.0042
184;0.3830;1324105;3459;34340;1446;441807;1144;11643;488;442276;1094;11433;496;0.0416;0.3119;0.0035
185;0.3729;1324734;2830;34552;1234;442012;939;11712;419;442478;892;11495;434;0.0364;0.3273;0.0029
186;0.3757;1322660;4904;34000;1786;441341;1610;11526;605;441809;1561;11338;591;0.0495;0.2746;0.0047
187;0.3761;1324895;2669;34400;1386;442095;856;11675;456;442549;821;11461;468;0.0392;0.3631;0.0028
188;0.3631;1324681;2883;34355;1431;442024;927;11662;469;442469;901;11451;478;0.0401;0.3466;0.0030
189;0.3615;1324410;3154;34248;1538;441922;1029;11604;527;442399;971;11427;502;0.0421;0.3408;0.0032
190;0.3655;1323537;4027;34021;1765;441610;1341;11529;602;442107;1263;11348;581;0.0487;0.3151;0.0041
191;0.3752;1324125;3439;34287;1499;441810;1141;11603;528;442301;1069;11446;483;0.0405;0.3112;0.0034
192;0.3732;1324427;3137;34292;1494;441913;1038;11610;521;442388;982;11443;486;0.0407;0.3311;0.0032
193;0.3679;1325643;1921;34723;1063;442344;607;11742;389;442797;573;11579;350;0.0293;0.3792;0.0020
194;0.3658;1323616;3948;34067;1719;441656;1295;11547;584;442117;1253;11372;557;0.0467;0.3077;0.0040
195;0.3834;1320971;6593;33506;2280;440771;2180;11374;757;441284;2086;11173;756;0.0634;0.2660;0.0062
196;0.3827;1323875;3689;34185;1601;441748;1203;11577;554;442225;1145;11403;526;0.0441;0.3148;0.0037
197;0.3753;1323893;3671;34086;1700;441737;1214;11561;570;442210;1160;11356;573;0.0480;0.3306;0.0038
198;0.3588;1325025;2539;34550;1236;442109;842;11704;427;442598;772;11519;410;0.0344;0.3469;0.0026
199;0.3634;1322932;4632;33972;1814;441418;1533;11513;618;441936;1434;11329;600;0.0503;0.2950;0.0045
200;0.3632;1324794;2770;34551;1235;442035;916;11681;450;442493;877;11522;407;0.0341;0.3170;0.0028
201;0.3620;1323131;4433;33808;1978;441481;1470;11456;675;441943;1427;11291;638;0.0535;0.3090;0.0045
202;0.3754;1321479;6085;33798;1988;440887;2064;11463;668;441375;1995;11286;643;0.0539;0.2437;0.0058
203;0.3806;1323239;4325;33972;1814;441477;1474;11517;614;441958;1412;11351;578;0.0485;0.2905;0.0044
204;0.3697;1322756;4808;33668;2118;441331;1620;11434;697;441794;1576;11221;708;0.0594;0.3100;0.0050
205;0.3682;1324725;2839;34497;1289;442042;909;11654;477;442490;880;11492;437;0.0366;0.3318;0.0029
206;0.3578;1324270;3294;34269;1517;441881;1070;11605;526;442341;1029;11415;514;0.0431;0.3331;0.0034
207;0.3587;1318266;9298;32871;2915;439815;3136;11152;979;440345;3025;10934;995;0.0834;0.2475;0.0088
208;0.3665;1320819;6745;33420;2366;440678;2273;11321;810;441167;2203;11106;823;0.0690;0.2720;0.0066
209;0.3535;1321669;5895;33513;2273;440954;1997;11361;770;441453;1917;11157;772;0.0647;0.2871;0.0059
210;0.3500;1318002;9562;32680;3106;439758;3193;11098;1033;440262;3108;10874;1055;0.0884;0.2534;0.0091
211;0.3713;1316924;10640;32691;3095;439394;3557;11094;1037;439915;3455;10873;1056;0.0885;0.2341;0.0099
212;0.3610;1321020;6544;33396;2390;440763;2188;11320;811;441257;2113;11140;789;0.0661;0.2719;0.0064
213;0.3681;1322389;5175;33665;2121;441191;1760;11392;739;441676;1694;11215;714;0.0599;0.2965;0.0053
214;0.3563;1323882;3682;33985;1801;441708;1243;11518;613;442184;1186;11342;587;0.0492;0.3311;0.0039
215;0.3477;1321109;6455;33384;2402;440749;2202;11316;815;441288;2082;11138;791;0.0663;0.2753;0.0063
216;0.3570;1321970;5594;33435;2351;441025;1926;11324;807;441569;1801;11155;774;0.0649;0.3006;0.0057
217;0.3533;1320062;7502;33295;2491;440395;2556;11253;878;440950;2420;11092;837;0.0702;0.2570;0.0072
218;0.3632;1322552;5012;33740;2046;441235;1716;11414;717;441752;1618;11263;666;0.0558;0.2916;0.0050
219;0.3657;1320945;6619;33455;2331;440689;2262;11339;792;441233;2137;11173;756;0.0634;0.2613;0.0064
220;0.3639;1318563;9001;32597;3189;439898;3053;11043;1088;440449;2921;10856;1073;0.0899;0.2687;0.0088
221;0.3604;1323485;4079;34057;1729;441595;1356;11528;603;442071;1299;11371;558;0.0468;0.3005;0.0041
222;0.3489;1324133;3431;34247;1539;441824;1127;11589;542;442285;1085;11432;497;0.0417;0.3142;0.0035
223;0.3504;1322015;5549;33708;2078;441080;1871;11405;726;441592;1778;11237;692;0.0580;0.2802;0.0054
224;0.3593;1320953;6611;33687;2099;440726;2225;11417;714;441219;2151;11236;693;0.0581;0.2437;0.0062
225;0.3630;1322803;4761;33886;1900;441371;1580;11471;660;441866;1504;11307;622;0.0521;0.2926;0.0047
226;0.3558;1324343;3221;34475;1311;441893;1058;11681;450;442344;1026;11520;409;0.0343;0.2850;0.0032
227;0.3521;1323819;3745;34377;1409;441698;1253;11637;494;442212;1158;11464;465;0.0390;0.2865;0.0036
228;0.3584;1320111;7453;33839;1947;440443;2508;11463;668;440944;2426;11302;627;0.0526;0.2054;0.0067
229;0.3587;1321121;6443;33650;2136;440772;2179;11377;754;441300;2070;11220;709;0.0594;0.2551;0.0061
230;0.3503;1324597;2967;34631;1155;441983;968;11722;409;442427;943;11586;343;0.0288;0.2667;0.0028
231;0.3497;1322524;5040;34214;1572;441237;1714;11576;555;441725;1645;11418;511;0.0428;0.2370;0.0047
232;0.3482;1324068;3496;34496;1290;441829;1122;11679;452;442230;1140;11514;415;0.0348;0.2669;0.0034
233;0.3437;1323787;3777;34384;1402;441732;1219;11642;489;442165;1205;11471;458;0.0384;0.2754;0.0037
234;0.3476;1322380;5184;34141;1645;441208;1743;11551;580;441669;1701;11401;528;0.0443;0.2369;0.0049
235;0.3581;1320009;7555;33642;2144;440398;2553;11381;750;440921;2449;11222;707;0.0593;0.2240;0.0069
236;0.3684;1323800;3764;34368;1418;441705;1246;11642;489;442160;1210;11510;419;0.0351;0.2572;0.0036
237;0.3600;1322991;4573;34039;1747;441426;1525;11537;594;441910;1460;11372;557;0.0467;0.2762;0.0044
238;0.3508;1324821;2743;34768;1018;442044;907;11766;365;442502;868;11625;304;0.0255;0.2594;0.0026
239;0.3438;1324350;3214;34587;1199;441897;1054;11704;427;442339;1031;11557;372;0.0312;0.2651;0.0031
240;0.3423;1324025;3539;34682;1104;441786;1165;11738;393;442233;1137;11600;329;0.0276;0.2244;0.0032
241;0.3461;1322821;4743;33987;1799;441383;1568;11515;616;441844;1526;11347;582;0.0488;0.2761;0.0046
242;0.3540;1322647;4917;34129;1657;441333;1618;11566;565;441805;1565;11402;527;0.0442;0.2519;0.0046
243;0.3510;1322605;4959;34230;1556;441329;1622;11602;529;441817;1553;11432;497;0.0417;0.2424;0.0045
244;0.3494;1322911;4653;34206;1580;441399;1552;11592;539;441883;1487;11446;483;0.0405;0.2452;0.0043
245;0.3542;1318999;8565;33248;2538;440023;2928;11270;861;440562;2808;11109;820;0.0687;0.2260;0.0080
246;0.3533;1323479;4085;34291;1495;441617;1334;11624;507;442063;1307;11458;471;0.0395;0.2649;0.0039
247;0.3525;1320399;7165;33479;2307;440522;2429;11350;781;441023;2347;11209;720;0.0604;0.2348;0.0067
248;0.3481;1323917;3647;34364;1422;441747;1204;11645;486;442197;1173;11477;452;0.0379;0.2782;0.0036
249;0.3398;1323340;4224;34079;1707;441582;1369;11547;584;442039;1331;11371;558;0.0468;0.2954;0.0041
250;0.3410;1324235;3329;34312;1474;441843;1108;11624;507;442311;1059;11486;443;0.0371;0.2949;0.0033
251;0.3431;1323375;4189;34094;1692;441561;1390;11547;584;442054;1316;11390;539;0.0452;0.2906;0.0041
252;0.3445;1324506;3058;34514;1272;441942;1009;11689;442;442412;958;11558;371;0.0311;0.2792;0.0029
253;0.3713;1307327;20237;33225;2561;436054;6897;11298;833;436638;6732;11119;810;0.0679;0.1074;0.0166
254;0.3716;1324642;2922;34484;1302;441978;973;11687;444;442445;925;11531;398;0.0334;0.3008;0.0029
255;0.3455;1322252;5312;33738;2048;441167;1784;11442;689;441608;1762;11296;633;0.0531;0.2643;0.0053
256;0.3496;1322580;4984;33825;1961;441257;1694;11469;662;441741;1629;11322;607;0.0509;0.2715;0.0049
257;0.3470;1323884;3680;34349;1437;441734;1217;11639;492;442177;1193;11492;437;0.0366;0.2681;0.0036
258;0.3494;1322731;4833;33829;1957;441309;1642;11475;656;441795;1575;11311;618;0.0518;0.2818;0.0048
259;0.3502;1323559;4005;34406;1380;441615;1336;11650;481;442068;1302;11521;408;0.0342;0.2386;0.0038
260;0.3660;1318187;9377;34078;1708;439745;3206;11570;561;440255;3115;11387;542;0.0454;0.1482;0.0080
261;0.3630;1323808;3756;34130;1656;441698;1253;11566;565;442129;1241;11405;524;0.0439;0.2969;0.0039
262;0.3449;1323785;3779;34172;1614;441678;1273;11582;549;442138;1232;11432;497;0.0417;0.2874;0.0038
263;0.3416;1324557;3007;34402;1384;441945;1006;11655;476;442412;958;11507;422;0.0354;0.3058;0.0030
264;0.3392;1325235;2329;34307;1479;442170;781;11644;487;442640;730;11482;447;0.0375;0.3798;0.0026
265;0.3403;1323215;4349;33816;1970;441487;1464;11460;671;441988;1382;11306;623;0.0522;0.3107;0.0044
266;0.3437;1324890;2674;34341;1445;442040;911;11648;483;442521;849;11500;429;0.0360;0.3357;0.0028
267;0.3402;1324463;3101;34322;1464;441870;1081;11634;497;442356;1014;11486;443;0.0371;0.3040;0.0032
268;0.3399;1325392;2172;34629;1157;442217;734;11739;392;442678;692;11603;326;0.0273;0.3202;0.0022
269;0.3397;1324282;3282;34268;1518;441826;1125;11610;521;442314;1056;11459;470;0.0394;0.3080;0.0034
270;0.3456;1324978;2586;34554;1232;442065;886;11705;426;442541;829;11555;374;0.0314;0.3109;0.0026
271;0.3446;1324591;2973;34511;1275;441942;1009;11692;439;442398;972;11558;371;0.0311;0.2762;0.0029
272;0.3471;1323953;3611;34445;1341;441737;1214;11671;460;442220;1150;11539;390;0.0327;0.2532;0.0034
273;0.3417;1325327;2237;34503;1283;442160;791;11699;432;442623;747;11565;364;0.0305;0.3276;0.0024
274;0.3387;1324648;2916;34435;1351;441959;992;11653;478;442412;958;11523;406;0.0340;0.2977;0.0030
275;0.3396;1325003;2561;34183;1603;442074;877;11588;543;442554;816;11444;485;0.0407;0.3728;0.0029
276;0.3476;1321938;5626;34050;1736;441018;1933;11566;565;441484;1886;11403;526;0.0441;0.2181;0.0053
277;0.3565;1324779;2785;34537;1249;441999;952;11703;428;442456;914;11558;371;0.0311;0.2887;0.0028
278;0.3364;1324241;3323;34185;1601;441806;1145;11578;553;442279;1091;11431;498;0.0417;0.3134;0.0035
279;0.3413;1325093;2471;34448;1338;442089;862;11669;462;442546;824;11529;400;0.0335;0.3268;0.0027
280;0.3364;1324613;2951;34165;1621;441931;1020;11571;560;442401;969;11432;497;0.0417;0.3390;0.0032
281;0.3342;1325210;2354;34502;1284;442140;811;11691;440;442591;779;11543;386;0.0324;0.3313;0.0026
282;0.3358;1324365;3199;34024;1762;441893;1058;11547;584;442355;1015;11389;540;0.0453;0.3473;0.0034
283;0.3360;1324063;3501;33935;1851;441755;1196;11512;619;442245;1125;11353;576;0.0483;0.3386;0.0037
284;0.3349;1325042;2522;34454;1332;442096;855;11679;452;442532;838;11536;393;0.0329;0.3193;0.0027
285;0.3369;1323795;3769;34104;1682;441663;1288;11554;577;442145;1225;11407;522;0.0438;0.2988;0.0038
286;0.3397;1324984;2580;34697;1089;442115;836;11761;370;442519;851;11619;310;0.0260;0.2670;0.0025
287;0.3369;1322072;5492;33679;2107;441138;1813;11439;692;441554;1816;11270;659;0.0552;0.2663;0.0054
288;0.3489;1324579;2985;34472;1314;441967;984;11684;447;442380;990;11542;387;0.0324;0.2810;0.0030
289;0.3354;1323149;4415;33772;2014;441474;1477;11452;679;441949;1421;11302;627;0.0526;0.3062;0.0045
290;0.3345;1325012;2552;34491;1295;442083;868;11682;449;442516;854;11549;380;0.0319;0.3079;0.0027
291;0.3274;1322974;4590;33713;2073;441413;1538;11432;699;441876;1494;11286;643;0.0539;0.3009;0.0047
292;0.3322;1323503;4061;33762;2024;441584;1367;11446;685;442044;1326;11301;628;0.0526;0.3214;0.0043
293;0.3328;1324764;2800;34274;1512;442032;919;11615;516;442460;910;11466;463;0.0388;0.3372;0.0030
294;0.3253;1325355;2209;34483;1303;442163;788;11680;451;442624;746;11532;397;0.0333;0.3473;0.0025
295;0.3311;1323192;4372;34290;1496;441479;1472;11609;522;441967;1403;11478;451;0.0378;0.2433;0.0041
296;0.3409;1325671;1893;34983;803;442326;625;11853;278;442753;617;11711;218;0.0183;0.2611;0.0018
297;0.3290;1319799;7765;32835;2951;440381;2570;11159;972;440777;2593;10977;952;0.0798;0.2685;0.0078
298;0.3343;1323841;3723;33989;1797;441695;1256;11506;625;442159;1211;11383;546;0.0458;0.3108;0.0039
299;0.3277;1323299;4265;33727;2059;441524;1427;11427;704;441971;1399;11292;637;0.0534;0.3129;0.0045
300;0.3285;1323840;3724;33872;1914;441718;1233;11469;662;442157;1213;11327;602;0.0505;0.3317;0.0040


==> data/gnn_training/heavy_set3/sage.csv <==
epoch;loss;R;C;A
1;109.817525;0.17325;0.2048;0.03385
2;53.95845;0.032475;0.034625;0.035525
3;23.2203;0.0118;0.017775;0.038025
4;11.4122;0.00815;0.011175;0.0349
5;7.459125;0.00645;0.00805;0.03185
6;5.459;0.005625;0.00605;0.027725
7;4.3893;0.00535;0.005025;0.0245
8;3.58265;0.0054;0.0047;0.0228
9;3.080075;0.00695;0.011475;0.03485
10;2.676275;0.0127;0.037975;0.0551
11;2.3708;0.0246;0.09215;0.077575
12;2.235875;0.042975;0.1758;0.09985
13;2.067325;0.06535;0.274375;0.1088
14;2.02095;0.08655;0.364375;0.11035
15;1.966125;0.103225;0.43275;0.1101
16;1.902075;0.115075;0.47665;0.108675
17;1.876375;0.1221;0.499975;0.107375
18;1.7946;0.129675;0.521775;0.105575
19;1.7263;0.136875;0.539875;0.103525
20;1.689825;0.1431;0.554325;0.10165
21;1.659825;0.15025;0.570325;0.099525
22;1.64185;0.153025;0.57475;0.09845
23;1.6365;0.154725;0.577525;0.097825
24;1.591325;0.1572;0.581875;0.097
25;1.56405;0.156675;0.5799;0.097
26;1.52605;0.15805;0.582475;0.096575
27;1.501075;0.16215;0.59055;0.09545
28;1.491525;0.164325;0.5941;0.094775
29;1.463175;0.1658;0.5963;0.09425
30;1.444575;0.16825;0.599975;0.093425
31;1.418575;0.1635;0.5868;0.094075
32;1.383975;0.1594;0.575275;0.0946
33;1.360675;0.15875;0.57125;0.0943
34;1.3332;0.1568;0.564725;0.094375
35;1.3019;0.160425;0.570775;0.09325
36;1.29955;0.165425;0.57935;0.091825
37;1.292225;0.166175;0.57705;0.09105
38;1.2825;0.166875;0.57495;0.0903
39;1.270725;0.1673;0.573025;0.089775
40;1.244825;0.164175;0.5635;0.08995
41;1.2198;0.164675;0.56285;0.08955
42;1.2135;0.160675;0.5495;0.089625
43;1.19815;0.15485;0.529;0.0895
44;1.1841;0.1536;0.51995;0.0887
45;1.169175;0.15025;0.504875;0.08805
46;1.1479;0.147225;0.48585;0.0864
47;1.138175;0.146825;0.475225;0.084725
48;1.143;0.1448;0.458325;0.082925
49;1.1365;0.139175;0.424575;0.079825
50;1.134425;0.139825;0.4148;0.0776
51;1.133025;0.1401;0.4052;0.0757
52;1.13015;0.12905;0.362175;0.073325
53;1.124975;0.119725;0.3305;0.0718
54;1.11375;0.1005;0.2697;0.069325
55;1.079125;0.08175;0.2101;0.066875
56;1.05115;0.071275;0.175725;0.064225
57;1.03635;0.065025;0.1529;0.061575
58;1.0204;0.067875;0.154625;0.05965
59;1.031;0.065875;0.1449;0.057625
60;1.013575;0.062225;0.1336;0.055975
61;1.001775;0.05985;0.125;0.0544
62;0.995825;0.063175;0.12645;0.05265
63;0.99755;0.066475;0.1285;0.0509
64;0.992925;0.0678;0.127775;0.049225
65;0.99115;0.067375;0.12395;0.0478
66;0.984975;0.05595;0.099075;0.045925
67;0.9563;0.0496;0.08365;0.0441
68;0.94955;0.0508;0.0833;0.04295
69;0.939875;0.0511;0.080675;0.04145
70;0.933225;0.056875;0.0886;0.04085
71;0.94015;0.057225;0.087575;0.04005
72;0.94005;0.057275;0.085425;0.039075
73;0.938325;0.05485;0.07995;0.038025
74;0.93405;0.0523;0.07465;0.03735
75;0.9319;0.052375;0.072925;0.0364
76;0.93255;0.049875;0.067025;0.035125
77;0.930325;0.0495;0.065575;0.034575
78;0.921325;0.048475;0.06275;0.03385
79;0.9101;0.048925;0.06405;0.0342
80;0.90055;0.048975;0.064875;0.034625
81;0.887975;0.047925;0.063675;0.0347
82;0.8822;0.043225;0.05625;0.033725
83;0.872225;0.03835;0.04765;0.032325
84;0.861425;0.0359;0.043675;0.0318
85;0.8522;0.036075;0.044175;0.031975
86;0.84195;0.039225;0.04895;0.032625
87;0.84295;0.04115;0.05185;0.033
88;0.841125;0.041675;0.052575;0.03305
89;0.833375;0.040775;0.050325;0.0323
90;0.833325;0.0407;0.050275;0.0323
91;0.81755;0.038825;0.0476;0.03205
92;0.8075;0.03665;0.045;0.032125
93;0.80055;0.0364;0.045325;0.032575
94;0.7909;0.033025;0.040575;0.032175
95;0.78455;0.03165;0.03885;0.0321
96;0.779525;0.0324;0.03885;0.0314
97;0.7822;0.03505;0.041175;0.03085
98;0.787575;0.03965;0.046875;0.030925
99;0.7865;0.043225;0.051325;0.03105
100;0.777225;0.045325;0.054675;0.0316
101;0.7709;0.04245;0.05185;0.031975
102;0.752275;0.0426;0.05305;0.032525
103;0.748425;0.04265;0.054025;0.0331
104;0.74725;0.04295;0.0546;0.03325
105;0.742525;0.048875;0.0635;0.033975
106;0.744375;0.0452;0.058175;0.033575
107;0.73765;0.0473;0.06155;0.0339
108;0.733525;0.050325;0.066825;0.034575
109;0.731525;0.045025;0.0593;0.03425
110;0.721525;0.04615;0.0615;0.034775
111;0.716625;0.04075;0.054625;0.035075
112;0.709675;0.03455;0.04605;0.03495
113;0.701125;0.034575;0.0465;0.035275
114;0.702975;0.0362;0.04875;0.035325
115;0.7025;0.041225;0.05575;0.03535
116;0.703175;0.04085;0.055525;0.0356
117;0.696125;0.040075;0.055425;0.0363
118;0.684425;0.040275;0.057975;0.0376
119;0.674275;0.03495;0.0509;0.037925
120;0.65905;0.037225;0.05445;0.038175
121;0.65535;0.041625;0.0608;0.038175
122;0.65755;0.04145;0.060025;0.037875
123;0.651625;0.0484;0.070775;0.038225
124;0.6519;0.04785;0.071075;0.039025
125;0.643275;0.046525;0.070925;0.04
126;0.633725;0.044175;0.067625;0.040175
127;0.62955;0.042225;0.06455;0.040075
128;0.626575;0.043525;0.06675;0.0402
129;0.629375;0.042;0.063325;0.03955
130;0.628675;0.045675;0.069275;0.03975
131;0.625525;0.04485;0.0686;0.040075
132;0.618225;0.046525;0.071225;0.040075
133;0.61005;0.045525;0.071275;0.041175
134;0.60175;0.045675;0.073525;0.0422
135;0.59685;0.0451;0.073875;0.042925
136;0.594825;0.04645;0.077375;0.043625
137;0.59025;0.048875;0.081475;0.043675
138;0.587275;0.048025;0.0814;0.044425
139;0.579575;0.0482;0.082425;0.044875
140;0.57475;0.046625;0.080375;0.04515
141;0.5726;0.042325;0.0735;0.0454
142;0.568075;0.040675;0.068525;0.044125
143;0.56965;0.041075;0.067825;0.043325
144;0.570025;0.0418;0.06765;0.0426
145;0.569725;0.047375;0.0779;0.04295
146;0.568975;0.047325;0.079225;0.04385
147;0.559125;0.04805;0.08335;0.04545
148;0.553775;0.0467;0.08355;0.046825
149;0.548875;0.0429;0.077025;0.046975
150;0.54155;0.041625;0.075575;0.047575
151;0.541475;0.03855;0.069675;0.047375
152;0.53295;0.034125;0.0629;0.0485
153;0.523525;0.03185;0.061525;0.05105
154;0.52;0.030825;0.059275;0.05075
155;0.51635;0.026925;0.051675;0.05
156;0.514775;0.029;0.05445;0.04905
157;0.522225;0.02955;0.052075;0.045925
158;0.52395;0.02735;0.0481;0.0459
159;0.517725;0.026825;0.047675;0.0466
160;0.512525;0.025675;0.045;0.046075
161;0.506175;0.02735;0.0514;0.048625
162;0.499775;0.0291;0.0561;0.05
163;0.498875;0.031375;0.06245;0.052175
164;0.5052;0.032075;0.064425;0.0528
165;0.5005;0.02985;0.060025;0.053
166;0.502225;0.026475;0.0531;0.052725
167;0.503575;0.023075;0.0462;0.053325
168;0.49545;0.02135;0.043575;0.05385
169;0.491;0.019025;0.0402;0.056075
170;0.483975;0.0187;0.03965;0.05625
171;0.476625;0.0195;0.041725;0.0567
172;0.469175;0.01545;0.035175;0.0596
173;0.46195;0.0177;0.041625;0.0605
174;0.4576;0.01905;0.048975;0.06645
175;0.4557;0.017175;0.046725;0.072075
176;0.452475;0.018325;0.0529;0.0778
177;0.452125;0.017325;0.052825;0.08065
178;0.451675;0.019025;0.05865;0.08145
179;0.45365;0.021825;0.064875;0.0782
180;0.4566;0.0241;0.06915;0.07495
181;0.457575;0.0207;0.05965;0.077025
182;0.454175;0.019175;0.055775;0.078
183;0.44645;0.0186;0.0594;0.085325
184;0.44255;0.01495;0.0529;0.094175
185;0.43685;0.01555;0.05555;0.09555
186;0.4334;0.012625;0.049125;0.1031
187;0.431425;0.010925;0.043225;0.104175
188;0.427525;0.011275;0.045775;0.1067
189;0.424475;0.01255;0.052325;0.109825
190;0.42285;0.012225;0.05225;0.1142
191;0.419275;0.011825;0.0527;0.119475
192;0.41655;0.011775;0.0521;0.118525
193;0.415225;0.00935;0.045075;0.12785
194;0.410025;0.009975;0.048225;0.12785
195;0.4084;0.010725;0.05225;0.1289
196;0.40705;0.011375;0.055925;0.1306
197;0.406425;0.012825;0.061625;0.1263
198;0.4089;0.01345;0.063;0.122875
199;0.409675;0.012675;0.05925;0.122775
200;0.40755;0.0124;0.058775;0.124225
201;0.4032;0.01125;0.05485;0.12905
202;0.39725;0.010575;0.05355;0.1333
203;0.392175;0.00995;0.0525;0.140475
204;0.389425;0.008725;0.048825;0.1477
205;0.391;0.008825;0.049175;0.1473
206;0.3917;0.00855;0.0492;0.1512
207;0.393975;0.0086;0.050325;0.154025
208;0.396225;0.00795;0.047575;0.159175
209;0.391575;0.00745;0.0469;0.166525
210;0.38975;0.0065;0.04275;0.17225
211;0.386375;0.00755;0.046125;0.1649
212;0.383875;0.008575;0.05045;0.15825
213;0.384;0.0087;0.050025;0.153825
214;0.3844;0.008775;0.051625;0.158725
215;0.3819;0.007725;0.047675;0.16445
216;0.3811;0.007175;0.0459;0.168975
217;0.37975;0.007775;0.04905;0.168225
218;0.3782;0.00925;0.0543;0.156075
219;0.3803;0.00995;0.05765;0.1535
220;0.380725;0.009925;0.057425;0.1535
221;0.3807;0.01025;0.058325;0.15115
222;0.381125;0.00985;0.056675;0.152475
223;0.37795;0.008925;0.052325;0.15615
224;0.37365;0.0089;0.052175;0.155825
225;0.371;0.00885;0.0527;0.1577
226;0.3702;0.010775;0.059775;0.152025
227;0.3716;0.011575;0.064;0.1498
228;0.373375;0.0121;0.06595;0.145875
229;0.3749;0.011125;0.060575;0.1465
230;0.37175;0.0086;0.051525;0.15685
231;0.370625;0.007925;0.048925;0.16255
232;0.37035;0.008275;0.050025;0.160475
233;0.37085;0.009775;0.055825;0.154625
234;0.37375;0.010775;0.0605;0.15085
235;0.376125;0.011975;0.063825;0.14
236;0.3764;0.0109;0.0607;0.151075
237;0.37235;0.01015;0.059675;0.15815
238;0.369375;0.009125;0.0539;0.15895
239;0.363825;0.007925;0.05215;0.175
240;0.360225;0.008625;0.056575;0.173225
241;0.3603;0.008575;0.0586;0.17935
242;0.359125;0.009225;0.065325;0.186275
243;0.3593;0.0095;0.06475;0.1782
244;0.35765;0.009175;0.064975;0.186875
245;0.355975;0.009425;0.06575;0.184325
246;0.356475;0.00865;0.062625;0.192725
247;0.35455;0.008525;0.0646;0.201775
248;0.353625;0.00805;0.063525;0.213425
249;0.3534;0.008425;0.06735;0.2164
250;0.354725;0.008275;0.068825;0.22665
251;0.35385;0.00825;0.069075;0.228025
252;0.355475;0.00915;0.073425;0.215625
253;0.35605;0.007475;0.064425;0.227925
254;0.35125;0.007675;0.06455;0.2212
255;0.3531;0.00755;0.065275;0.227625
256;0.35285;0.0071;0.063725;0.23455
257;0.3507;0.006775;0.062825;0.24605
258;0.347875;0.006475;0.063125;0.258
259;0.34485;0.00705;0.067275;0.25505
260;0.34505;0.008575;0.074075;0.2416
261;0.346575;0.009525;0.083975;0.240925
262;0.3488;0.0113;0.09715;0.230275
263;0.350975;0.011975;0.102225;0.229
264;0.35025;0.01175;0.10625;0.240225
265;0.3498;0.01195;0.1048;0.230175
266;0.3523;0.010725;0.093975;0.2309
267;0.352125;0.0095;0.086425;0.240275
268;0.351375;0.008775;0.082275;0.2461
269;0.349675;0.008225;0.07805;0.24905
270;0.347425;0.008125;0.0768;0.247875
271;0.345775;0.008425;0.08125;0.253
272;0.34335;0.00745;0.07465;0.2656
273;0.340825;0.00695;0.07185;0.2757
274;0.33795;0.006925;0.07685;0.2922
275;0.33665;0.0079;0.082325;0.281675
276;0.33925;0.007975;0.0819;0.2761
277;0.3399;0.008675;0.0891;0.2745
278;0.34065;0.008275;0.086075;0.28155
279;0.3391;0.007075;0.078075;0.291425
280;0.336425;0.007275;0.0807;0.2926
281;0.33855;0.007925;0.08535;0.286475
282;0.3407;0.008175;0.08695;0.2807
283;0.341225;0.009275;0.096675;0.276925
284;0.342225;0.009375;0.0972;0.2757
285;0.3408;0.008575;0.0928;0.288025
286;0.3376;0.008;0.08485;0.28215
287;0.337875;0.00735;0.08105;0.289175
288;0.3365;0.007025;0.078925;0.293975
289;0.3357;0.007575;0.084025;0.290525
290;0.338;0.008975;0.09695;0.285275
291;0.340525;0.008425;0.09195;0.288675
292;0.339225;0.0085;0.093025;0.290125
293;0.3407;0.00815;0.0846;0.2753
294;0.342175;0.00855;0.085225;0.268025
295;0.341975;0.00905;0.088275;0.260575
296;0.343175;0.009275;0.09185;0.26385
297;0.33955;0.008975;0.093475;0.279975


==> data/gnn_training/unconfined/gcn.csv <==
epoch;loss;R;C;A
1;36.425525;0.6063;0.60445;0.0737
2;30.52745;0.82325;0.833025;0.079275
3;27.40745;0.914375;0.94785;0.08235
4;25.49925;0.921875;0.943475;0.0813
5;23.429775;0.90865;0.905375;0.079075
6;21.256125;0.85275;0.81365;0.07525
7;19.355825;0.74595;0.6741;0.0704
8;17.747925;0.638075;0.5434;0.066575
9;16.384625;0.504075;0.40695;0.06375
10;15.22025;0.39725;0.3153;0.06325
11;14.19455;0.3469;0.2835;0.06515
12;13.4923;0.30375;0.262;0.06845
13;12.72315;0.290825;0.2711;0.074025
14;12.06665;0.296175;0.30205;0.08115
15;11.437325;0.297275;0.33375;0.0892
16;10.723175;0.28635;0.350075;0.09715
17;10.08645;0.283;0.37185;0.104825
18;9.70055;0.2751;0.38585;0.111825
19;9.2794;0.27545;0.406125;0.116975
20;8.8343;0.2839;0.433875;0.121225
21;8.5302;0.28975;0.4566;0.125175
22;8.11395;0.2983;0.48105;0.1282
23;7.81355;0.297925;0.4935;0.131625
24;7.47595;0.29765;0.50435;0.134575
25;7.2055;0.30715;0.525575;0.135925
26;6.9355;0.316825;0.544925;0.13665
27;6.751025;0.325875;0.5616;0.136925
28;6.609075;0.337125;0.58055;0.136825
29;6.420675;0.348075;0.596375;0.13615
30;6.295725;0.355675;0.606675;0.13555
31;6.145475;0.35815;0.61085;0.135525
32;6.013075;0.351575;0.603925;0.1366
33;5.915925;0.348625;0.6012;0.137125
34;5.87925;0.34795;0.60165;0.137475
35;5.80435;0.355425;0.610625;0.136675
36;5.6602;0.363275;0.62035;0.135725
37;5.53225;0.35995;0.6173;0.136325
38;5.3571;0.347525;0.6038;0.13825
39;5.1279;0.337625;0.593275;0.139675
40;5.075175;0.340475;0.59585;0.13915
41;5.10765;0.3455;0.601425;0.13845
42;5.02535;0.3591;0.6159;0.1363
43;5.1689;0.363525;0.62075;0.13565
44;4.95205;0.3509;0.60655;0.137525
45;4.68875;0.340125;0.594275;0.139075
46;4.575225;0.3337;0.5874;0.14
47;4.3943;0.330975;0.5839;0.140275
48;4.4383;0.34305;0.596925;0.13835
49;4.511175;0.351175;0.6057;0.13705
50;4.49545;0.3543;0.608675;0.1365
51;4.43165;0.35755;0.611675;0.135925
52;4.39375;0.356;0.60975;0.1361
53;4.295;0.356225;0.609175;0.135875
54;4.2617;0.354725;0.607175;0.136
55;4.1975;0.355325;0.6075;0.135825
56;4.152675;0.356675;0.608725;0.135575
57;4.1041;0.3576;0.6099;0.135475
58;4.05465;0.36195;0.61425;0.1348
59;4.071775;0.3612;0.613325;0.1349
60;4.0248;0.358975;0.610875;0.1352
61;3.9586;0.35675;0.608525;0.135525
62;3.89365;0.35365;0.6052;0.13595
63;3.852575;0.353025;0.60425;0.13595
64;3.897575;0.36;0.611225;0.1349
65;3.85425;0.362625;0.613425;0.1344
66;3.782675;0.35685;0.6073;0.1353
67;3.6564;0.3469;0.59705;0.136975
68;3.530375;0.33775;0.587225;0.138225
69;3.603625;0.33595;0.585275;0.138475
70;3.6209;0.34445;0.5932;0.136975
71;3.74455;0.359225;0.6076;0.13445
72;3.6947;0.36255;0.610275;0.133775
73;3.59555;0.36665;0.612625;0.132775
74;3.6919;0.364925;0.61005;0.132825
75;3.508175;0.35295;0.597225;0.134525
76;3.5005;0.347;0.590525;0.135325
77;3.509725;0.344825;0.588425;0.13565
78;3.420425;0.3431;0.5866;0.1359
79;3.413975;0.34635;0.58935;0.135225
80;3.381;0.3431;0.585775;0.135725
81;3.344825;0.33795;0.580525;0.136525
82;3.2929;0.33505;0.577275;0.1369
83;3.36315;0.336475;0.5787;0.136675
84;3.399475;0.3458;0.587675;0.135025
85;3.423625;0.3456;0.58665;0.13485
86;3.38775;0.346175;0.586725;0.13465
87;3.35955;0.345475;0.58585;0.134725
88;3.290675;0.33545;0.575325;0.1363
89;3.215;0.334625;0.573825;0.1363
90;3.312325;0.3326;0.571675;0.1366
91;3.136675;0.312425;0.550775;0.140625
92;2.959375;0.270275;0.506325;0.156425
93;2.702275;0.229925;0.464325;0.1688
94;2.31175;0.1756;0.405;0.19155
95;2.185475;0.15905;0.389875;0.198175
96;2.12975;0.150875;0.379425;0.205325
97;2.16665;0.1617;0.396775;0.202425
98;2.160475;0.164625;0.403225;0.20125
99;2.1407;0.171175;0.41225;0.19925
100;2.08575;0.174675;0.418775;0.196975
101;2.075525;0.18495;0.430475;0.19365
102;2.05975;0.18575;0.43125;0.192775
103;2.0864;0.192375;0.44;0.19105
104;2.089675;0.196325;0.44655;0.188625
105;2.029475;0.197125;0.44455;0.187525
106;2.040575;0.1891;0.42785;0.191825
107;2.116875;0.1985;0.43845;0.189425
108;2.119725;0.20245;0.44395;0.186925
109;2.0713;0.188175;0.429675;0.1923
110;2.00975;0.195375;0.4444;0.188175
111;1.857625;0.187225;0.43045;0.188725
112;1.836175;0.170625;0.39935;0.19805
113;1.9712;0.184625;0.415475;0.1934
114;1.98335;0.181;0.4075;0.194825
115;2.066775;0.18145;0.411125;0.1957
116;2.05;0.1861;0.42035;0.19235
117;2.004375;0.1802;0.413;0.193875
118;1.9828;0.17665;0.40515;0.195575
119;1.964475;0.180325;0.407125;0.193975
120;1.960625;0.17465;0.3947;0.1973
121;1.9795;0.172525;0.391825;0.197825
122;1.967325;0.168875;0.383525;0.20005
123;1.983975;0.158125;0.3732;0.20365
124;1.970725;0.158;0.372125;0.203
125;1.97175;0.166675;0.38005;0.19985
126;1.9684;0.1667;0.380275;0.199975
127;1.932425;0.163325;0.3745;0.200475
128;1.910425;0.1589;0.365225;0.2048
129;1.882875;0.1454;0.349525;0.20885
130;1.87625;0.141475;0.3404;0.212
131;1.89185;0.147325;0.34625;0.2098
132;1.894425;0.144375;0.338475;0.211975
133;1.89685;0.139775;0.333325;0.21395
134;1.87805;0.1364;0.32435;0.216525
135;1.896775;0.127;0.313725;0.219825
136;1.882375;0.126775;0.312625;0.2193
137;1.888575;0.137875;0.324525;0.214875
138;1.89325;0.13515;0.317325;0.217925
139;1.86225;0.14465;0.325425;0.2137
140;1.851775;0.141325;0.316775;0.21765
141;1.82795;0.124225;0.294325;0.2235
142;1.80065;0.1233;0.29105;0.2236
143;1.80365;0.12145;0.28925;0.22425
144;1.79405;0.1179;0.2786;0.228425
145;1.82705;0.132025;0.29595;0.2229
146;1.831025;0.128975;0.2869;0.226875
147;1.846175;0.128275;0.28555;0.226875
148;1.8544;0.1274;0.282725;0.228
149;1.83095;0.128925;0.2821;0.2267
150;1.8341;0.12785;0.278925;0.229075
151;1.80225;0.129675;0.2794;0.228025
152;1.7885;0.12885;0.277;0.2303
153;1.795725;0.12595;0.274275;0.2314
154;1.780075;0.12515;0.27165;0.23305
155;1.80615;0.1298;0.276525;0.231725
156;1.800025;0.128925;0.27365;0.233725
157;1.80215;0.1241;0.26765;0.23525
158;1.791525;0.123825;0.267;0.23655
159;1.798775;0.1222;0.2654;0.237025
160;1.791375;0.121975;0.264575;0.237075
161;1.7899;0.120525;0.262125;0.23735
162;1.790625;0.11965;0.258825;0.23805
163;1.777925;0.12315;0.260475;0.236525
164;1.78245;0.12175;0.255675;0.24045
165;1.787075;0.13445;0.270175;0.23635
166;1.7799;0.134575;0.27075;0.236675
167;1.768425;0.1242;0.261025;0.240025
168;1.75105;0.124625;0.262775;0.2401
169;1.741625;0.125675;0.263625;0.239725
170;1.746275;0.124475;0.259925;0.24615
171;1.762425;0.138025;0.272675;0.242
172;1.7724;0.13765;0.271625;0.24445
173;1.77625;0.122275;0.253875;0.249375
174;1.773475;0.1237;0.258575;0.243275
175;1.755525;0.110575;0.245575;0.247025
176;1.75135;0.110075;0.243725;0.2488
177;1.7439;0.145;0.276175;0.2384
178;1.758125;0.14375;0.272275;0.24475
179;1.733825;0.123125;0.245675;0.252825
180;1.73135;0.13965;0.288425;0.2232
181;1.5234;0.060975;0.1683;0.283225
182;1.683125;0.121925;0.26925;0.2329
183;1.53435;0.089525;0.19775;0.2784
184;1.69655;0.119925;0.2428;0.261525
185;1.7344;0.11915;0.23955;0.26585
186;1.71555;0.0886;0.204125;0.27745
187;1.688275;0.0889;0.205125;0.275175
188;1.70205;0.114;0.2295;0.268125
189;1.70285;0.1148;0.232925;0.2642
190;1.71;0.14155;0.26555;0.253925
191;1.71965;0.141775;0.266525;0.2532
192;1.6945;0.111075;0.23495;0.262125
193;1.6664;0.110975;0.234475;0.26235
194;1.673775;0.131075;0.249725;0.25685
195;1.687;0.130875;0.24895;0.257975
196;1.68115;0.114525;0.22465;0.265375
197;1.7122;0.166575;0.310775;0.208
198;1.62715;0.086525;0.1859;0.276325
199;1.823975;0.111;0.24365;0.236775
200;1.7277;0.15555;0.291275;0.21935
201;1.7856;0.103;0.20285;0.276625
202;1.832775;0.12;0.252175;0.236325
203;1.69725;0.157425;0.2945;0.219575
204;1.645325;0.09025;0.198475;0.266075
205;1.61895;0.147575;0.295575;0.20885
206;1.467;0.1383;0.272425;0.21995
207;1.4625;0.098425;0.226625;0.238975
208;1.427675;0.09455;0.2133;0.260325
209;1.549525;0.07125;0.193425;0.272375
210;1.527625;0.066475;0.1795;0.288225
211;1.6122;0.071125;0.186375;0.284375
212;1.661625;0.12475;0.27575;0.219525
213;1.604825;0.092375;0.204525;0.255075
214;1.786125;0.16325;0.31195;0.20135
215;1.626975;0.13645;0.25035;0.2432
216;1.739125;0.104925;0.216675;0.261825
217;1.632725;0.153775;0.297325;0.2149
218;1.581975;0.088925;0.206775;0.249625
219;1.635875;0.137475;0.2894;0.194775
220;1.48235;0.12235;0.255675;0.21135
221;1.480525;0.116625;0.247875;0.212475
222;1.55205;0.214025;0.356225;0.17105
223;2.3001;0.175375;0.3018;0.19835
224;2.430175;0.24245;0.396075;0.160675
225;2.4078;0.20115;0.330025;0.2035
226;2.293375;0.12925;0.270425;0.223475
227;1.47065;0.120275;0.24605;0.248425
228;1.486125;0.07095;0.1945;0.270875
229;1.499825;0.1126;0.2664;0.23025
230;1.591475;0.1757;0.322325;0.211875
231;2.126325;0.223625;0.406575;0.1615
232;1.97695;0.201925;0.3529;0.18925
233;2.0545;0.177925;0.32705;0.20815
234;1.8793;0.12015;0.274875;0.2223
235;1.459075;0.114425;0.2677;0.22405
236;1.44255;0.12085;0.288375;0.213125
237;1.358125;0.11255;0.26845;0.2192
238;1.410025;0.113775;0.26925;0.21835
239;1.306575;0.07235;0.195075;0.264575
240;1.39575;0.091875;0.231575;0.2424
241;1.37025;0.080225;0.19845;0.273025
242;1.46505;0.0679;0.190775;0.285075
243;1.4474;0.067625;0.190075;0.28755
244;1.532575;0.063075;0.1848;0.292225
245;1.562575;0.107;0.261925;0.235875
246;1.602225;0.180725;0.322325;0.209475
247;2.2308;0.202375;0.375;0.175125
248;2.080625;0.21435;0.383975;0.162675
249;2.16885;0.21645;0.3875;0.16245
250;2.072425;0.13355;0.309375;0.195525
251;1.427475;0.117825;0.27575;0.21485
252;1.451675;0.099675;0.257625;0.235
253;1.32205;0.054425;0.18;0.28775
254;1.3559;0.0656;0.20325;0.28115
255;1.362575;0.0598;0.18475;0.29595
256;1.450625;0.076975;0.21495;0.283325
257;1.460125;0.0777;0.217425;0.27995
258;1.46895;0.08735;0.23065;0.27385
259;1.4881;0.087275;0.230325;0.274025
260;1.49375;0.0916;0.234525;0.27085
261;1.491125;0.092225;0.23685;0.268975
262;1.482025;0.0762;0.2116;0.2791
263;1.491225;0.1138;0.282225;0.23245
264;1.502775;0.1591;0.314075;0.215475
265;1.941725;0.215275;0.40345;0.1656
266;2.014175;0.284875;0.4658;0.13655
267;2.38275;0.310725;0.4927;0.1282
268;2.332;0.248075;0.4314;0.1544
269;1.88135;0.211925;0.386625;0.171075
270;1.6562;0.123075;0.276875;0.227125
271;1.363275;0.08065;0.2367;0.25295
272;1.2606;0.0873;0.24795;0.24815
273;1.250075;0.0741;0.225625;0.269325
274;1.318725;0.086875;0.2621;0.250525
275;1.1971;0.066875;0.208625;0.27695
276;1.31275;0.0757;0.226025;0.27435
277;1.322275;0.070625;0.210225;0.2831
278;1.355875;0.0771;0.22355;0.276775
279;1.382225;0.074;0.211425;0.28875
280;1.3842;0.049075;0.16625;0.30955
281;1.536075;0.096425;0.2516;0.268575
282;1.44985;0.084075;0.2226;0.280625
283;1.44615;0.1115;0.287425;0.2329
284;1.3206;0.10135;0.256975;0.254125
285;1.280475;0.07135;0.2163;0.2725
286;1.2529;0.06235;0.18755;0.29055
287;1.410125;0.074825;0.212275;0.287225
288;1.405925;0.075325;0.213525;0.283225
289;1.43985;0.078925;0.2192;0.2795
290;1.5055;0.1197;0.29885;0.233375
291;1.35905;0.0843;0.22605;0.2679
292;1.44645;0.112;0.289425;0.23335
293;1.29295;0.092775;0.2452;0.257275
294;1.334675;0.063675;0.2019;0.282775
295;1.367475;0.088675;0.255775;0.2519
296;1.29635;0.05925;0.18585;0.29165
297;1.4515;0.10145;0.259475;0.253725


==> data/gnn_training/unconfined/lr.csv <==
epoch;loss;R;C;A
1;16.665075;0.30765;0.5169;0.135175
2;15.015;0.40285;0.6513;0.130725
3;14.03155;0.470075;0.721425;0.12305
4;13.0915;0.521;0.76445;0.11695
5;12.11905;0.5474;0.783625;0.11385
6;11.332775;0.555825;0.788;0.11265
7;10.467025;0.5533;0.784025;0.1126
8;9.88285;0.5378;0.7709;0.11395
9;9.175175;0.50985;0.74585;0.11645
10;8.56105;0.47875;0.715325;0.1191
11;8.0438;0.448325;0.68475;0.121625
12;7.50205;0.418375;0.6524;0.123975
13;7.0918;0.3946;0.623625;0.125675
14;6.76565;0.3868;0.613375;0.12605
15;6.4678;0.38035;0.604625;0.126325
16;6.13085;0.37915;0.6012;0.126025
17;5.8613;0.387975;0.60965;0.12485
18;5.5984;0.38915;0.60905;0.12435
19;5.345675;0.3917;0.6094;0.123625
20;5.1408;0.391825;0.608025;0.1233
21;4.956275;0.390625;0.60525;0.1231
22;4.72615;0.3912;0.604475;0.122775
23;4.51545;0.387425;0.599575;0.12295
24;4.340775;0.389875;0.602075;0.122675
25;4.1603;0.390175;0.602325;0.122625
26;4.05915;0.3893;0.600975;0.122625
27;3.947575;0.397375;0.609375;0.12185
28;3.838375;0.400875;0.61155;0.121225
29;3.74075;0.4047;0.613525;0.12045
30;3.6306;0.409425;0.61705;0.119725
31;3.4974;0.410925;0.61745;0.119375
32;3.4282;0.410325;0.61615;0.1193
33;3.328625;0.40505;0.60985;0.11965
34;3.223175;0.39895;0.603325;0.120175
35;3.17485;0.388025;0.591525;0.121125
36;3.03845;0.375375;0.577475;0.122225
37;2.94625;0.374225;0.57765;0.122625
38;2.894875;0.3706;0.57425;0.1231
39;2.8191;0.365;0.568825;0.1238
40;2.787325;0.3695;0.575275;0.1237
41;2.7528;0.369125;0.575975;0.123975
42;2.687525;0.36515;0.573475;0.124775
43;2.648425;0.364475;0.573775;0.1251
44;2.595325;0.357925;0.56805;0.1261
45;2.55095;0.3474;0.557825;0.127575
46;2.49815;0.33905;0.5491;0.128725
47;2.454475;0.327;0.5363;0.1304
48;2.398025;0.313825;0.5216;0.132125
49;2.3599;0.30425;0.5098;0.13315
50;2.3508;0.294975;0.4979;0.134075
51;2.31235;0.291525;0.49225;0.134125
52;2.2952;0.28865;0.487325;0.134125
53;2.267925;0.278025;0.4712;0.1347
54;2.21645;0.273025;0.4629;0.134775
55;2.213175;0.264175;0.4506;0.13555
56;2.177825;0.25765;0.4419;0.13625
57;2.1253;0.256075;0.440875;0.136775
58;2.09475;0.251025;0.434075;0.13735
59;2.041325;0.2429;0.421825;0.137975
60;1.993675;0.23165;0.404175;0.13865
61;1.9776;0.223725;0.3913;0.139
62;1.96155;0.219475;0.38385;0.138975
63;1.966175;0.218725;0.382775;0.139075
64;1.983875;0.220275;0.38375;0.138425
65;1.97405;0.21845;0.3802;0.138275
66;1.938375;0.207325;0.3626;0.138975
67;1.892675;0.19825;0.34705;0.139125
68;1.860325;0.188525;0.3313;0.1396
69;1.828975;0.181325;0.31885;0.139675
70;1.833525;0.181125;0.316425;0.13875
71;1.832675;0.177625;0.308475;0.137925
72;1.815075;0.176675;0.3057;0.137425
73;1.8121;0.17295;0.298175;0.13695
74;1.7761;0.1663;0.28445;0.1358
75;1.735325;0.1608;0.272225;0.1343
76;1.69935;0.1519;0.259175;0.1356
77;1.6529;0.14625;0.250125;0.136
78;1.630575;0.14525;0.249825;0.1367
79;1.6299;0.146075;0.253975;0.138175
80;1.631825;0.148525;0.2554;0.136625
81;1.628725;0.1496;0.25425;0.134975
82;1.63255;0.1467;0.2498;0.135225
83;1.60185;0.14435;0.2454;0.135025
84;1.584825;0.14085;0.2397;0.135225
85;1.591675;0.14125;0.2438;0.1371
86;1.5626;0.139925;0.2435;0.138275
87;1.562875;0.13985;0.2446;0.138975
88;1.5435;0.138775;0.242775;0.138975
89;1.522675;0.136975;0.23885;0.138525
90;1.534075;0.140675;0.243275;0.1374
91;1.515975;0.139075;0.240625;0.137475
92;1.50715;0.138525;0.240175;0.137775
93;1.480925;0.132575;0.23145;0.138875
94;1.4215;0.123425;0.217875;0.140325
95;1.3893;0.11495;0.20595;0.142675
96;1.33635;0.10215;0.187675;0.14665
97;1.277475;0.08835;0.166625;0.15145
98;1.230225;0.074525;0.146225;0.157275
99;1.180225;0.0637;0.12925;0.161825
100;1.152525;0.056675;0.1189;0.166875
101;1.146175;0.057075;0.120975;0.16845
102;1.1337;0.0555;0.11985;0.171725
103;1.1262;0.058125;0.1253;0.171675
104;1.113975;0.058;0.12565;0.172725
105;1.1082;0.06025;0.1303;0.172625
106;1.102025;0.061525;0.133225;0.17275
107;1.097;0.066325;0.1423;0.17185
108;1.096975;0.06625;0.14365;0.1742
109;1.108075;0.071825;0.15425;0.17325
110;1.11075;0.071725;0.1559;0.17585
111;1.127825;0.075;0.16145;0.1749
112;1.11915;0.077875;0.167075;0.1734
113;1.1034;0.078625;0.166625;0.17175
114;1.0954;0.077975;0.16445;0.17085
115;1.0725;0.0765;0.161525;0.1709
116;1.073725;0.07335;0.156125;0.1738
117;1.08045;0.073875;0.156875;0.17355
118;1.076275;0.072275;0.1546;0.17595
119;1.08145;0.075325;0.159375;0.174925
120;1.0784;0.074825;0.15925;0.1767
121;1.0745;0.0781;0.165325;0.17645
122;1.06735;0.0795;0.168875;0.176675
123;1.062175;0.08155;0.172475;0.1764
124;1.05115;0.082525;0.173975;0.17495
125;1.041;0.081025;0.171425;0.17525
126;1.03325;0.08105;0.170975;0.17445
127;1.025375;0.080175;0.16945;0.174575
128;1.0212;0.07705;0.1649;0.181
129;1.0168;0.07975;0.168625;0.179925
130;1.0116;0.078075;0.166675;0.183625
131;1.0325;0.078;0.16855;0.1851
132;1.02735;0.082425;0.1764;0.178875
133;1.0287;0.0809;0.1751;0.18
134;1.026375;0.0816;0.175925;0.17825
135;1.012625;0.07875;0.17145;0.1793
136;1.013275;0.080675;0.17415;0.176775
137;0.99065;0.07865;0.16915;0.17605
138;0.99535;0.077825;0.167175;0.176275
139;0.986875;0.082375;0.17075;0.172275
140;0.980525;0.07425;0.15525;0.180875
141;1.00385;0.074725;0.155625;0.180425
142;0.990425;0.0748;0.154825;0.178725
143;0.984975;0.07025;0.14895;0.180825
144;0.97935;0.072125;0.15255;0.177675
145;0.97665;0.0691;0.15135;0.181625
146;0.975275;0.06915;0.1532;0.18465
147;0.973125;0.07105;0.1572;0.184825
148;0.969525;0.07205;0.160275;0.1857
149;0.96605;0.07045;0.15985;0.188425
150;0.9673;0.0832;0.179825;0.177675
151;0.9376;0.067425;0.155525;0.190775
152;0.967075;0.078925;0.176075;0.181875
153;0.926775;0.0714;0.163275;0.187675
154;0.93425;0.0754;0.169225;0.18605
155;0.939625;0.07315;0.1655;0.191225
156;0.935925;0.072875;0.1651;0.191425
157;0.932025;0.070375;0.160675;0.1947
158;0.94675;0.064625;0.15425;0.199075
159;0.94025;0.068375;0.16205;0.194025
160;0.92495;0.0727;0.16685;0.190425
161;0.932325;0.070925;0.1638;0.19395
162;0.919625;0.076825;0.170175;0.18935
163;0.91565;0.0719;0.16105;0.2001
164;0.926;0.06905;0.158025;0.20245
165;0.912525;0.070375;0.159025;0.197525
166;0.924325;0.05975;0.1464;0.206725
167;0.921925;0.073325;0.1694;0.187375
168;0.884375;0.05805;0.143825;0.20495
169;0.92165;0.067375;0.1619;0.1986
170;0.88305;0.062125;0.15235;0.20365
171;0.907225;0.06185;0.153225;0.2051
172;0.908375;0.062;0.154275;0.20645
173;0.896525;0.06585;0.158675;0.20275
174;0.894225;0.062425;0.151675;0.20735
175;0.89905;0.056675;0.144175;0.21485
176;0.912375;0.070375;0.167025;0.19715
177;0.8868;0.050325;0.1348;0.246675
178;0.9204;0.0647;0.160925;0.233375
179;0.884775;0.0562;0.145125;0.255
180;0.899375;0.054525;0.143625;0.25715
181;0.894475;0.060625;0.1536;0.222025
182;0.888;0.05295;0.14165;0.2287
183;0.888175;0.05965;0.15215;0.20635
184;0.85535;0.054475;0.14205;0.2089
185;0.85235;0.047825;0.13015;0.247275
186;0.857775;0.051425;0.13715;0.2449
187;0.85665;0.04775;0.132175;0.254875
188;0.882375;0.05175;0.142275;0.255175
189;0.8802;0.053525;0.1483;0.246275
190;0.878925;0.056025;0.153675;0.24555
191;0.875725;0.05815;0.15845;0.2423
192;0.878325;0.05535;0.1557;0.24735
193;0.88895;0.07455;0.186975;0.2054
194;0.85345;0.057025;0.154375;0.2493
195;0.8907;0.064425;0.16935;0.24195
196;0.858275;0.06085;0.16045;0.243125
197;0.86295;0.055475;0.153325;0.248075
198;0.8596;0.060575;0.162525;0.218175
199;0.850475;0.0581;0.157375;0.21975
200;0.848575;0.059425;0.1597;0.2179
201;0.8291;0.04875;0.1411;0.235975
202;0.854475;0.056475;0.15685;0.22635
203;0.822325;0.04525;0.1362;0.262275
204;0.85615;0.052925;0.152775;0.258625
205;0.8571;0.05375;0.154125;0.2557
206;0.857275;0.05255;0.15265;0.2578
207;0.8619;0.066975;0.176975;0.216875
208;0.82965;0.0495;0.143075;0.26105
209;0.861;0.0585;0.161175;0.2491
210;0.82985;0.04885;0.143975;0.27785
211;0.853925;0.05195;0.152525;0.27875
212;0.8511;0.054225;0.15905;0.2662
213;0.8465;0.054525;0.160075;0.266425
214;0.8454;0.053475;0.157;0.271075
215;0.852425;0.0509;0.1547;0.2751
216;0.851425;0.0605;0.17195;0.24815
217;0.819375;0.050125;0.15385;0.27055
218;0.84595;0.064075;0.181275;0.2353
219;0.80345;0.0491;0.15045;0.271
220;0.839575;0.05395;0.1622;0.2696
221;0.84135;0.05295;0.160575;0.275475
222;0.8433;0.0589;0.1703;0.270675
223;0.850275;0.05845;0.168925;0.27315
224;0.8468;0.05635;0.1638;0.273625
225;0.8463;0.0541;0.156775;0.281725
226;0.85315;0.050825;0.152525;0.285
227;0.8498;0.05935;0.168725;0.25055
228;0.8187;0.0611;0.16885;0.246175
229;0.849825;0.061125;0.1684;0.243975
230;0.854375;0.0634;0.172;0.24215
231;0.8534;0.0559;0.15935;0.272625
232;0.877125;0.05505;0.161125;0.27645
233;0.8449;0.06005;0.171675;0.25425
234;0.8276;0.049775;0.15375;0.265125
235;0.8354;0.064525;0.180975;0.2286
236;0.8081;0.049525;0.1504;0.26645
237;0.83655;0.05905;0.170425;0.255425
238;0.811075;0.050425;0.151775;0.2833
239;0.83355;0.052925;0.15805;0.283225
240;0.833025;0.055;0.1648;0.275475
241;0.83;0.0519;0.1585;0.27795
242;0.832;0.0605;0.1741;0.245825
243;0.79775;0.047425;0.148;0.260425
244;0.81595;0.05205;0.1564;0.241775
245;0.794275;0.0542;0.158375;0.237475
246;0.793525;0.044425;0.139025;0.276175
247;0.836725;0.0509;0.15675;0.271825
248;0.824;0.060125;0.17245;0.258325
249;0.82045;0.0463;0.14635;0.29865
250;0.846825;0.0573;0.170625;0.261875
251;0.81005;0.060675;0.1712;0.25205
252;0.800525;0.052525;0.154675;0.25885
253;0.800975;0.064575;0.17765;0.2202
254;0.772775;0.053;0.151;0.2591
255;0.80245;0.0546;0.15635;0.260225
256;0.8037;0.047575;0.14475;0.290775
257;0.827475;0.048475;0.14825;0.292
258;0.8248;0.0502;0.154475;0.283975
259;0.824925;0.04625;0.148025;0.28855
260;0.833675;0.060925;0.1748;0.25115
261;0.807825;0.0544;0.161375;0.259175
262;0.824575;0.0659;0.183525;0.224675
263;0.78545;0.06095;0.169525;0.22485
264;0.764425;0.0454;0.139025;0.26315
265;0.795525;0.058075;0.16405;0.2507
266;0.7825;0.047;0.1434;0.2837
267;0.812225;0.054375;0.161125;0.28025
268;0.823325;0.0626;0.17695;0.2481
269;0.805275;0.06855;0.184225;0.243
270;0.87145;0.098725;0.23275;0.1965
271;0.925875;0.11445;0.25275;0.18395
272;0.991375;0.141025;0.2904;0.1646
273;1.090125;0.134625;0.28135;0.1692
274;1.08255;0.10435;0.231025;0.2109
275;1.0407;0.0838;0.201325;0.2279
276;0.9784;0.057875;0.1633;0.244025
277;0.861375;0.037175;0.119275;0.29935
278;0.825125;0.042975;0.13265;0.280825
279;0.7848;0.043875;0.1317;0.2763
280;0.77485;0.0343;0.1149;0.320625
281;0.79465;0.0477;0.14575;0.2715
282;0.76325;0.04795;0.143375;0.26615
283;0.75505;0.0404;0.1329;0.289675
284;0.785425;0.0462;0.15095;0.26825
285;0.77695;0.049875;0.1596;0.266625
286;0.779;0.045375;0.15525;0.291075
287;0.806275;0.053725;0.170775;0.270975
288;0.771475;0.049775;0.1584;0.280575
289;0.7922;0.0545;0.167475;0.277425
290;0.79395;0.054425;0.167175;0.277425
291;0.7981;0.05065;0.1632;0.287975
292;0.812575;0.06515;0.19165;0.254475
293;0.7809;0.053025;0.1661;0.26355
294;0.782125;0.062925;0.18265;0.23465
295;0.7564;0.0545;0.160075;0.2613
296;0.78795;0.04755;0.153175;0.27835
297;0.797225;0.056475;0.171975;0.270675


==> data/gnn_training/unconfined/original.csv <==
Using: unconfined_csr
Size of dataset: 71
1363618 107831 455368 35818 454745 36126
Training GCN
epoch;loss;tn-t;fp-t;fn-t;tp-t;tn-v;fp-v;fn-v;tp-v;tn-e;fp-e;fn-e;tp-e;A;C;R
1;50.4266;1181651;74136;103095;4736;394586;24964;34279;1539;393818;24801;34545;1581;0.0438;0.0599;0.0580
2;36.9014;538846;716941;55776;52055;180262;239288;18587;17231;179907;238712;18525;17601;0.4872;0.0687;0.5636
3;29.8426;145995;1109792;7813;100018;48390;371160;2532;33286;48807;369812;2552;33574;0.9294;0.0832;0.8871
4;28.5315;108894;1146893;4793;103038;36000;383550;1577;34241;36453;382166;1539;34587;0.9574;0.0830;0.9165
5;26.8343;96597;1159190;4684;103147;31891;387659;1537;34281;32223;386396;1512;34614;0.9581;0.0822;0.9258
6;24.4214;92265;1163522;5961;101870;30572;388978;1950;33868;30773;387846;1933;34193;0.9465;0.0810;0.9281
7;22.2098;103697;1152090;9836;97995;34503;385047;3232;32586;34529;384090;3183;32943;0.9119;0.0790;0.9171
8;20.2536;165663;1090124;21330;86501;55226;364324;6903;28915;55003;363616;7044;29082;0.8050;0.0741;0.8636
9;18.1397;362150;893637;44214;63617;121060;298490;14613;21205;120671;297948;14769;21357;0.5912;0.0669;0.7022
10;16.8202;615532;640255;65955;41876;205105;214445;21916;13902;204883;213736;22100;14026;0.3883;0.0616;0.5009
11;15.7782;636399;619388;65977;41854;212105;207445;21936;13882;211870;206749;22068;14058;0.3891;0.0637;0.4856
12;14.8004;837253;418534;79694;28137;279351;140199;26534;9284;279008;139611;26763;9363;0.2592;0.0628;0.3276
13;13.4822;905022;350765;83476;24355;302393;117157;27801;8017;301721;116898;28011;8115;0.2246;0.0649;0.2749
14;12.7174;875495;380292;79510;28321;292385;127165;26532;9286;291856;126763;26695;9431;0.2611;0.0692;0.2995
15;12.9692;862098;393689;75011;32820;288480;131070;24986;10832;287221;131398;25175;10951;0.3031;0.0769;0.3130
16;11.7238;911461;344326;75943;31888;305035;114515;25281;10537;303821;114798;25448;10678;0.2956;0.0851;0.2759
17;10.8562;889249;366538;70211;37620;297623;121927;23431;12387;296463;122156;23538;12588;0.3484;0.0934;0.2963
18;10.2001;884204;371583;65980;41851;295924;123626;21983;13835;294439;124180;22112;14014;0.3879;0.1014;0.3039
19;10.1126;928569;327218;68047;39784;310661;108889;22629;13189;309449;109170;22816;13310;0.3684;0.1087;0.2693
20;9.1769;939598;316189;66629;41202;314224;105326;22118;13700;313079;105540;22299;13827;0.3827;0.1158;0.2625
21;9.3126;939528;316259;64378;43453;313996;105554;21355;14463;312867;105752;21518;14608;0.4044;0.1214;0.2647
22;8.5155;890348;365439;57180;50651;297701;121849;18961;16857;296714;121905;19182;16944;0.4690;0.1220;0.3053
23;8.3322;894642;361145;56167;51664;299128;120422;18608;17210;298107;120512;18806;17320;0.4794;0.1257;0.3031
24;7.9605;916777;339010;56845;50986;306682;112868;18801;17017;305713;112906;19016;17110;0.4736;0.1316;0.2859
25;7.6476;902490;353297;53704;54127;301812;117738;17696;18122;300824;117795;17985;18141;0.5022;0.1335;0.2989
26;7.3139;897817;357970;51816;56015;300153;119397;17087;18731;299218;119401;17384;18742;0.5188;0.1357;0.3038
27;6.9818;900629;355158;51386;56445;301161;118389;16985;18833;300163;118456;17240;18886;0.5228;0.1375;0.3020
28;6.8787;874724;381063;47699;60132;292493;127057;15799;20019;291505;127114;15951;20175;0.5585;0.1370;0.3239
29;6.5676;858028;397759;45475;62356;286915;132635;15036;20782;286046;132573;15186;20940;0.5796;0.1364;0.3376
30;6.5760;855270;400517;44853;62978;285899;133651;14844;20974;285142;133477;14975;21151;0.5855;0.1368;0.3400
31;6.4140;847335;408452;43358;64473;283242;136308;14342;21476;282465;136154;14500;21626;0.5986;0.1371;0.3470
32;6.1251;821699;434088;40850;66981;274665;144885;13500;22318;273870;144749;13664;22462;0.6218;0.1343;0.3677
33;6.0678;821025;434762;40983;66848;274520;145030;13541;22277;273682;144937;13698;22428;0.6208;0.1340;0.3680
34;5.9750;843827;411960;42954;64877;281999;137551;14212;21606;281242;137377;14372;21754;0.6022;0.1367;0.3499
35;5.8844;880411;375376;46432;61399;294330;125220;15361;20457;293414;125205;15500;20626;0.5709;0.1414;0.3207
36;5.7365;836677;419110;42098;65733;279668;139882;13902;21916;278831;139788;14056;22070;0.6109;0.1364;0.3559
37;5.9211;825053;430734;40774;67057;275985;143565;13488;22330;274992;143627;13635;22491;0.6226;0.1354;0.3653
38;5.6754;806830;448957;39074;68757;269940;149610;12945;22873;268964;149655;13075;23051;0.6381;0.1335;0.3798
39;5.3078;841655;414132;42205;65626;281330;138220;13936;21882;280555;138064;14095;22031;0.6098;0.1376;0.3521
40;5.2247;852994;402793;43384;64447;285200;134350;14349;21469;284441;134178;14496;21630;0.5987;0.1388;0.3426
41;5.2205;886609;369178;46735;61096;296369;123181;15400;20418;295638;122981;15584;20542;0.5686;0.1431;0.3156
42;4.7586;856016;399771;43766;64065;286259;133291;14449;21369;285432;133187;14595;21531;0.5960;0.1392;0.3402
43;5.0969;827054;428733;41134;66697;276581;142969;13605;22213;275711;142908;13724;22402;0.6201;0.1355;0.3635
44;5.3546;828023;427764;41058;66773;276910;142640;13582;22236;276106;142513;13690;22436;0.6210;0.1360;0.3627
45;4.8913;818536;437251;40445;67386;273764;145786;13391;22427;272998;145621;13493;22633;0.6265;0.1345;0.3700
46;5.3328;833689;422098;41641;66190;278904;140646;13786;22032;278102;140517;13895;22231;0.6154;0.1366;0.3579
47;4.2295;889761;366026;47372;60459;297488;122062;15616;20202;296618;122001;15776;20350;0.5633;0.1430;0.3130
48;4.3014;881700;374087;46494;61337;294821;124729;15363;20455;293962;124657;15466;20660;0.5719;0.1422;0.3196
49;4.4372;850750;405037;43518;64313;284643;134907;14366;21452;283708;134911;14487;21639;0.5990;0.1382;0.3443
50;4.6091;846862;408925;43221;64610;283368;136182;14284;21534;282567;136052;14399;21727;0.6014;0.1377;0.3470
51;4.4055;828790;426997;41616;66215;277232;142318;13748;22070;276547;142072;13893;22233;0.6154;0.1353;0.3613
52;4.5929;840582;415205;42632;65199;281283;138267;14080;21738;280442;138177;14197;21929;0.6070;0.1370;0.3521
53;4.3743;834351;421436;42137;65694;279224;140326;13926;21892;278448;140171;14058;22068;0.6109;0.1360;0.3568
54;4.3539;830165;425622;41863;65968;277764;141786;13822;21996;277082;141537;13965;22161;0.6134;0.1354;0.3600
55;4.2539;836431;419356;42479;65352;279930;139620;14031;21787;279101;139518;14172;21954;0.6077;0.1360;0.3551
56;4.1979;838981;416806;42833;64998;280826;138724;14181;21637;279925;138694;14282;21844;0.6047;0.1361;0.3530
57;4.2411;841958;413829;43002;64829;281813;137737;14234;21584;280869;137750;14345;21781;0.6029;0.1365;0.3508
58;4.0971;827511;428276;41762;66069;276951;142599;13793;22025;276004;142615;13920;22206;0.6147;0.1347;0.3624
59;4.0746;829692;426095;41915;65916;277580;141970;13851;21967;276794;141825;13997;22129;0.6126;0.1350;0.3605
60;4.0036;834815;420972;42269;65562;279251;140299;13947;21871;278444;140175;14112;22014;0.6094;0.1357;0.3567
61;4.0433;819915;435872;41023;66808;274412;145138;13556;22262;273576;145043;13718;22408;0.6203;0.1338;0.3682
62;4.1656;831136;424651;42140;65691;278086;141464;13895;21923;277256;141363;14054;22072;0.6110;0.1351;0.3594
63;3.8867;841058;414729;43006;64825;281323;138227;14187;21631;280518;138101;14351;21775;0.6028;0.1362;0.3516
64;3.7388;845846;409941;43346;64485;282910;136640;14285;21533;282124;136495;14452;21674;0.6000;0.1370;0.3478
65;3.7835;835508;420279;42498;65333;279506;140044;14020;21798;278744;139875;14198;21928;0.6070;0.1355;0.3558
66;4.0013;833969;421818;42504;65327;279063;140487;14001;21817;278240;140379;14189;21937;0.6072;0.1351;0.3569
67;4.0667;805416;450371;40041;67790;269698;149852;13181;22637;268843;149776;13342;22784;0.6307;0.1320;0.3795
68;3.5655;832007;423780;42350;65481;278488;141062;13957;21861;277656;140963;14132;21994;0.6088;0.1350;0.3583
69;3.4972;864797;390990;45257;62574;289157;130393;14904;20914;288378;130241;15082;21044;0.5825;0.1391;0.3327
70;3.4962;884100;371687;47165;60666;295669;123881;15533;20285;294865;123754;15671;20455;0.5662;0.1418;0.3171
71;3.5626;851987;403800;44276;63555;284875;134675;14584;21234;284061;134558;14762;21364;0.5914;0.1370;0.3429
72;3.8585;841309;414478;43231;64600;281582;137968;14257;21561;280666;137953;14415;21711;0.6010;0.1360;0.3511
73;3.5663;821350;434437;41786;66045;275000;144550;13760;22058;274056;144563;13939;22187;0.6142;0.1331;0.3667
74;3.9908;809149;446638;40669;67162;271009;148541;13408;22410;270068;148551;13590;22536;0.6238;0.1317;0.3762
75;3.3632;834418;421369;43052;64779;279320;140230;14194;21624;278376;140243;14375;21751;0.6021;0.1343;0.3562
76;3.4619;820378;435409;42149;65682;274569;144981;13872;21946;273568;145051;14076;22050;0.6104;0.1320;0.3675
77;3.9517;830089;425698;42891;64940;277800;141750;14150;21668;276835;141784;14311;21815;0.6039;0.1333;0.3598
78;3.2559;869617;386170;46504;61327;290710;128840;15325;20493;290015;128604;15445;20681;0.5725;0.1385;0.3283
79;3.3325;864404;391383;46181;61650;288936;130614;15220;20598;288226;130393;15343;20783;0.5753;0.1375;0.3324
80;3.4988;831316;424471;43167;64664;278231;141319;14216;21602;277212;141407;14377;21749;0.6020;0.1333;0.3588
81;3.5945;838671;417116;43845;63986;280577;138973;14447;21371;279694;138925;14575;21551;0.5966;0.1343;0.3529
82;3.2301;853060;402727;45299;62532;285282;134268;14928;20890;284482;134137;15045;21081;0.5835;0.1358;0.3413
83;3.2006;880438;375349;47869;59962;294447;125103;15735;20083;293648;124971;15858;20268;0.5610;0.1395;0.3194
84;3.3541;857175;398612;45582;62249;286559;132991;15014;20804;285822;132797;15136;20990;0.5810;0.1365;0.3382
85;3.3868;852996;402791;45256;62575;285223;134327;14914;20904;284492;134127;15042;21084;0.5836;0.1358;0.3413
86;3.5111;846072;409715;44760;63071;282950;136600;14741;21077;282104;136515;14839;21287;0.5892;0.1349;0.3470
87;3.3459;833636;422151;43851;63980;278967;140583;14480;21338;277969;140650;14561;21565;0.5969;0.1329;0.3567
88;3.4507;857737;398050;46060;61771;286801;132749;15184;20634;286010;132609;15285;20841;0.5769;0.1358;0.3374
89;3.2433;850051;405736;45353;62478;284250;135300;14935;20883;283471;135148;15031;21095;0.5839;0.1350;0.3436
90;3.3983;849264;406523;45138;62693;284005;135545;14878;20940;283252;135367;14968;21158;0.5857;0.1352;0.3442
91;3.0704;883569;372218;48475;59356;295641;123909;15951;19867;294697;123922;16082;20044;0.5548;0.1392;0.3166
92;3.1480;861950;393837;46721;61110;288148;131402;15378;20440;287328;131291;15502;20624;0.5709;0.1358;0.3341
93;3.6326;860093;395694;46396;61435;287658;131892;15266;20552;286850;131769;15344;20782;0.5753;0.1362;0.3355
94;2.6957;950287;305500;54154;53677;318007;101543;17870;17948;316911;101708;17988;18138;0.5021;0.1513;0.2635
95;2.3612;1094653;161134;67326;40505;365719;53831;22233;13585;364941;53678;22507;13619;0.3770;0.2024;0.1480
96;2.1196;1063536;192251;64645;43186;355302;64248;21338;14480;354646;63973;21571;14555;0.4029;0.1853;0.1727
97;2.0705;1130755;125032;71367;36464;377830;41720;23603;12215;377099;41520;23916;12210;0.3380;0.2272;0.1182
98;2.1906;1034300;221487;60539;47292;345704;73846;19979;15839;344838;73781;20172;15954;0.4416;0.1778;0.1973
99;2.1383;1134287;121500;71832;35999;379003;40547;23780;12038;378306;40313;24018;12108;0.3352;0.2310;0.1153
100;2.2672;1012347;243440;57386;50445;338369;81181;18918;16900;337448;81171;19065;17061;0.4723;0.1737;0.2160
101;2.0458;1117535;138252;68767;39064;373255;46295;22747;13071;372700;45919;22983;13143;0.3638;0.2225;0.1299
102;2.1115;1002700;253087;56833;50998;335205;84345;18772;17046;334258;84361;18867;17259;0.4777;0.1698;0.2235
103;1.9185;1118260;137527;69100;38731;373498;46052;22867;12951;372858;45761;23074;13052;0.3613;0.2219;0.1293
104;2.2263;960245;295542;52472;55359;321193;98357;17260;18558;320441;98178;17372;18754;0.5191;0.1604;0.2571
105;1.9827;1114079;141708;68528;39303;371974;47576;22664;13154;371351;47268;22870;13256;0.3669;0.2190;0.1331
106;2.2181;969406;286381;53062;54769;324126;95424;17440;18378;323452;95167;17604;18522;0.5127;0.1629;0.2500
107;1.9316;1099963;155824;66340;41491;367219;52331;22001;13817;366652;51967;22126;14000;0.3875;0.2122;0.1451
108;1.9855;955141;300646;53139;54692;319662;99888;17503;18315;318713;99906;17661;18465;0.5111;0.1560;0.2603
109;2.0271;1150245;105542;75793;32038;384363;35187;25075;10743;383555;35064;25283;10843;0.3001;0.2362;0.1010
110;2.5233;923733;332054;48503;59328;308967;110583;15928;19890;307880;110739;16074;20052;0.5551;0.1533;0.2876
111;1.9430;1080762;175025;64112;43719;360989;58561;21215;14603;360239;58380;21334;14792;0.4095;0.2022;0.1609
112;1.7918;1027647;228140;59296;48535;343430;76120;19554;16264;342625;75994;19723;16403;0.4540;0.1775;0.2032
113;1.7809;1117748;138039;69414;38417;373281;46269;22973;12845;372548;46071;23155;12971;0.3590;0.2197;0.1298
114;1.9148;961452;294335;54345;53486;321746;97804;17934;17884;320702;97917;18090;18036;0.4993;0.1555;0.2550
115;1.8572;1157467;98320;77281;30550;386843;32707;25619;10199;385922;32697;25827;10299;0.2851;0.2395;0.0945
116;2.3319;958104;297683;52422;55409;320289;99261;17260;18558;319467;99152;17396;18730;0.5185;0.1589;0.2592
117;1.8295;1134059;121728;72899;34932;378801;40749;24125;11693;378008;40611;24310;11816;0.3271;0.2254;0.1153
118;2.2485;960941;294846;52917;54914;321234;98316;17382;18436;320406;98213;17563;18563;0.5138;0.1590;0.2568
119;1.7901;1136427;119360;73451;34380;379593;39957;24309;11509;378810;39809;24493;11633;0.3220;0.2261;0.1131
120;2.1494;987247;268540;55491;52340;329919;89631;18298;17520;329171;89448;18457;17669;0.4891;0.1650;0.2356
121;1.7432;1149843;105944;76140;31691;384128;35422;25264;10554;383309;35310;25445;10681;0.2957;0.2322;0.1011
122;2.1752;941773;314014;51979;55852;314856;104694;17118;18700;313995;104624;17279;18847;0.5217;0.1526;0.2715
123;1.7747;1161841;93946;78553;29278;388325;31225;26088;9730;387366;31253;26290;9836;0.2723;0.2394;0.0904
124;2.2249;997948;257839;56668;51163;333532;86018;18717;17101;332611;86008;18873;17253;0.4776;0.1671;0.2271
125;1.6945;1166047;89740;79650;28181;389695;29855;26432;9386;388776;29843;26643;9483;0.2625;0.2411;0.0865
126;2.2418;996010;259777;56402;51429;332853;86697;18581;17237;332055;86564;18770;17356;0.4804;0.1670;0.2285
127;1.7217;1162111;93676;79109;28722;388341;31209;26260;9558;387418;31201;26446;9680;0.2680;0.2368;0.0899
128;2.2290;953614;302173;53208;54623;318879;100671;17556;18262;317974;100645;17728;18398;0.5093;0.1545;0.2618
129;1.6811;1166057;89730;79545;28286;389695;29855;26394;9424;388741;29878;26609;9517;0.2634;0.2416;0.0866
130;2.0979;1012065;243722;58883;48948;338239;81311;19373;16445;337367;81252;19604;16522;0.4573;0.1690;0.2150
131;1.6337;1182395;73392;83190;24641;394998;24552;27617;8201;394130;24489;27785;8341;0.2309;0.2541;0.0722
132;2.1188;1021082;234705;60019;47812;341218;78332;19762;16056;340265;78354;19997;16129;0.4465;0.1707;0.2078
133;1.6546;1183770;72017;83644;24187;395465;24085;27757;8061;394569;24050;27929;8197;0.2269;0.2542;0.0709
134;2.1603;982211;273576;56313;51518;328406;91144;18555;17263;327562;91057;18761;17365;0.4807;0.1602;0.2384
135;1.6440;1194811;60976;86492;21339;399200;20350;28725;7093;398367;20252;28907;7219;0.1998;0.2628;0.0604
136;2.1285;1044285;211502;62242;45589;348905;70645;20575;15243;347882;70737;20741;15385;0.4259;0.1786;0.1894
137;1.5794;1197980;57807;87442;20389;400235;19315;29037;6781;399429;19190;29226;6900;0.1910;0.2645;0.0574
138;2.2352;1029563;226224;60788;47043;344098;75452;20061;15757;343140;75479;20294;15832;0.4382;0.1734;0.2008
139;1.5864;1195301;60486;87016;20815;399404;20146;28930;6888;398598;20021;29067;7059;0.1954;0.2607;0.0595
140;2.1533;988288;267499;57226;50605;330430;89120;18859;16959;329396;89223;19020;17106;0.4735;0.1609;0.2338
141;1.5981;1209269;46518;90414;17417;404145;15405;30073;5745;403309;15310;30268;5858;0.1622;0.2767;0.0465
142;2.1112;980591;275196;57355;50476;328047;91503;18935;16883;327016;91603;19125;17001;0.4706;0.1565;0.2388
143;1.5445;1209795;45992;90534;17297;404306;15244;30143;5675;403418;15201;30318;5808;0.1608;0.2765;0.0462
144;2.0580;1072304;183483;66401;41430;358420;61130;22108;13710;357286;61333;22266;13860;0.3837;0.1843;0.1654
145;1.4889;1213213;42574;91697;16134;405439;14111;30552;5266;404562;14057;30739;5387;0.1491;0.2771;0.0428
146;2.1232;990187;265600;58084;49747;331164;88386;19232;16586;330150;88469;19385;16741;0.4634;0.1591;0.2314
147;1.5061;1225063;30724;94924;12907;409374;10176;31607;4211;408329;10290;31857;4269;0.1182;0.2932;0.0320
148;2.1900;1002157;253630;59243;48588;335138;84412;19620;16198;334078;84541;19758;16368;0.4531;0.1622;0.2219
149;1.5048;1226425;29362;95514;12317;409776;9774;31801;4017;408776;9843;32047;4079;0.1129;0.2930;0.0306
150;2.1838;993576;262211;58759;49072;332305;87245;19474;16344;331198;87421;19581;16545;0.4580;0.1591;0.2286
151;1.5390;1228466;27321;96142;11689;410497;9053;31986;3832;409509;9110;32264;3862;0.1069;0.2977;0.0285
152;2.0962;993085;262702;59315;48516;332158;87392;19662;16156;331204;87415;19849;16277;0.4506;0.1570;0.2280
153;1.5174;1230827;24960;96826;11005;411275;8275;32210;3608;410269;8350;32505;3621;0.1002;0.3025;0.0263
154;2.0564;983241;272546;58370;49461;328838;90712;19351;16467;327955;90664;19511;16615;0.4599;0.1549;0.2359
155;1.4840;1232018;23769;97161;10670;411655;7895;32321;3497;410676;7943;32610;3516;0.0973;0.3068;0.0252
156;2.1251;1007976;247811;60467;47364;337046;82504;20050;15768;336107;82512;20241;15885;0.4397;0.1614;0.2164
157;1.4548;1234303;21484;98059;9772;412349;7201;32611;3207;411375;7244;32885;3241;0.0897;0.3091;0.0231
158;2.1607;960456;295331;56301;51530;321214;98336;18686;17132;320186;98433;18808;17318;0.4794;0.1496;0.2545
159;1.4595;1235840;19947;98444;9387;412876;6674;32744;3074;411873;6746;33026;3100;0.0858;0.3148;0.0217
160;2.1336;1031722;224065;62958;44873;344849;74701;20921;14897;343994;74625;21107;15019;0.4157;0.1675;0.1971
161;1.4123;1235354;20433;98365;9466;412763;6787;32711;3107;411756;6863;32980;3146;0.0871;0.3143;0.0220
162;2.1897;968997;286790;56976;50855;323853;95697;18881;16937;322944;95675;19039;17087;0.4730;0.1515;0.2480
163;1.4299;1236544;19243;98842;8989;413150;6400;32844;2974;412136;6483;33145;2981;0.0825;0.3150;0.0208
164;2.1277;1038773;217014;64027;43804;347231;72319;21329;14489;346299;72320;21464;14662;0.4059;0.1686;0.1913
165;1.4152;1238627;17160;99864;7967;413893;5657;33204;2614;412874;5745;33458;2668;0.0739;0.3171;0.0185
166;2.1389;950534;305253;56252;51579;317954;101596;18644;17174;316791;101828;18800;17326;0.4796;0.1454;0.2620
167;1.4480;1241885;13902;100988;6843;414964;4586;33585;2233;413994;4625;33841;2285;0.0633;0.3307;0.0152
168;2.1462;975958;279829;58030;49801;326386;93164;19230;16588;325273;93346;19368;16758;0.4639;0.1522;0.2421
169;1.3865;1238214;17573;99557;8274;413734;5816;33105;2713;412729;5890;33374;2752;0.0762;0.3184;0.0190
170;2.0930;1002509;253278;60398;47433;335114;84436;20064;15754;334272;84347;20206;15920;0.4407;0.1588;0.2205
171;1.3785;1240334;15453;100298;7533;414461;5089;33337;2481;413485;5134;33586;2540;0.0703;0.3310;0.0169
172;2.1085;970854;284933;57643;50188;324595;94955;19135;16683;323505;95114;19245;16881;0.4673;0.1507;0.2463
173;1.4051;1243065;12722;101257;6574;415327;4223;33657;2161;414393;4226;33909;2217;0.0614;0.3441;0.0142
174;2.1576;934912;320875;54851;52980;312740;106810;18205;17613;311486;107133;18363;17763;0.4917;0.1422;0.2747
175;1.4184;1241978;13809;100744;7087;414970;4580;33498;2320;413997;4622;33737;2389;0.0661;0.3408;0.0154
176;2.1239;1046647;209140;65182;42649;349906;69644;21713;14105;348900;69719;21809;14317;0.3963;0.1704;0.1848
177;1.3940;1237415;18372;99102;8729;413443;6107;32954;2864;412450;6169;33227;2899;0.0802;0.3197;0.0199
178;2.0858;1000212;255575;60479;47352;334351;85199;20128;15690;333471;85148;20240;15886;0.4397;0.1572;0.2222
179;1.4017;1243827;11960;101487;6344;415554;3996;33733;2085;414647;3972;34007;2119;0.0587;0.3479;0.0134
180;2.0941;869756;386031;51192;56639;291148;128402;16960;18858;290083;128536;17119;19007;0.5261;0.1288;0.3245
181;1.4509;1242474;13313;100891;6940;415121;4429;33533;2285;414187;4432;33791;2335;0.0646;0.3451;0.0149
182;1.9886;1101293;154494;72030;35801;367944;51606;24013;11805;367121;51498;24085;12041;0.3333;0.1895;0.1397
183;1.3918;1172053;83734;83107;24724;391525;28025;27649;8169;390743;27876;27829;8297;0.2297;0.2294;0.0795
184;1.2623;1247227;8560;102860;4971;416665;2885;34196;1622;415798;2821;34477;1649;0.0456;0.3689;0.0098
185;2.0898;953574;302213;57447;50384;318866;100684;19075;16743;317874;100745;19206;16920;0.4684;0.1438;0.2587
186;1.3935;1247044;8743;102704;5127;416612;2938;34144;1674;415731;2888;34419;1707;0.0473;0.3715;0.0101
187;2.0406;1025599;230188;63702;44129;342909;76641;21246;14572;341956;76663;21318;14808;0.4099;0.1619;0.2011
188;1.4137;1250047;5740;104163;3668;417622;1928;34589;1229;416747;1872;34948;1178;0.0326;0.3862;0.0067
189;2.0144;1104828;150959;72756;35075;369121;50429;24265;11553;368367;50252;24323;11803;0.3267;0.1902;0.1365
190;1.2844;1246048;9739;102314;5517;416262;3288;34008;1810;415357;3262;34272;1854;0.0513;0.3624;0.0113
191;2.0957;899385;356402;53251;54580;300866;118684;17672;18146;299860;118759;17796;18330;0.5074;0.1337;0.3015
192;1.4169;1247214;8573;102844;4987;416658;2892;34187;1631;415780;2839;34455;1671;0.0463;0.3705;0.0099
193;2.0430;973191;282596;58579;49252;325347;94203;19501;16317;324388;94231;19609;16517;0.4572;0.1491;0.2435
194;1.3230;1245187;10600;101864;5967;415976;3574;33867;1951;415067;3552;34132;1994;0.0552;0.3595;0.0122
195;1.9951;1052733;203054;66738;41093;351978;67572;22270;13548;351135;67484;22358;13768;0.3811;0.1694;0.1787
196;1.3045;1247555;8232;103004;4827;416775;2775;34234;1584;415902;2717;34521;1605;0.0444;0.3714;0.0095
197;2.0725;869798;385989;51979;55852;291054;128496;17266;18552;290067;128552;17404;18722;0.5182;0.1271;0.3239
198;1.3759;1245888;9899;102191;5640;416217;3333;33975;1843;415330;3289;34244;1882;0.0521;0.3640;0.0114
199;1.9717;1131795;123992;77355;30476;378131;41419;25823;9995;377338;41281;25870;10256;0.2839;0.1990;0.1133
200;1.4287;999611;256176;65808;42023;334527;85023;21939;13879;333670;84949;22077;14049;0.3889;0.1419;0.2177
201;1.7323;1252743;3044;105710;2121;418525;1025;35086;732;417605;1014;35449;677;0.0187;0.4004;0.0037
202;2.1632;1137574;118213;77468;30363;379980;39570;25847;9971;379152;39467;25897;10229;0.2831;0.2058;0.1093
203;1.5866;908555;347232;56483;51348;304250;115300;18794;17024;303188;115431;18989;17137;0.4744;0.1293;0.2915
204;1.6603;1249099;6688;103930;3901;417307;2243;34518;1300;416462;2157;34854;1272;0.0352;0.3710;0.0075
205;1.9210;1181022;74765;84754;23077;394651;24899;28178;7640;393801;24818;28321;7805;0.2160;0.2392;0.0717
206;1.6211;950937;304850;58881;48950;318326;101224;19621;16197;317190;101429;19781;16345;0.4524;0.1388;0.2590
207;1.3789;1234602;21185;98011;9820;412532;7018;32599;3219;411533;7086;32863;3263;0.0903;0.3153;0.0228
208;1.5548;977445;278342;61990;45841;327051;92499;20693;15125;326248;92371;20822;15304;0.4236;0.1421;0.2368
209;1.3132;1221733;34054;94327;13504;408299;11251;31419;4399;407361;11258;31669;4457;0.1234;0.2836;0.0346
210;1.6031;1149152;106635;78886;28945;383790;35760;26222;9596;383089;35530;26402;9724;0.2692;0.2149;0.0995
211;1.2396;1249672;6115;103804;4027;417490;2060;34492;1326;416621;1998;34790;1336;0.0370;0.4007;0.0073
212;2.0422;1096947;158840;70740;37091;366531;53019;23577;12241;365740;52879;23695;12431;0.3441;0.1903;0.1436
213;1.2256;1241980;13807;100566;7265;414978;4572;33439;2379;414015;4604;33679;2447;0.0677;0.3470;0.0155
214;1.9414;1127109;128678;75971;31860;376453;43097;25296;10522;375621;42998;25408;10718;0.2967;0.1995;0.1181
215;1.4373;994778;261009;65296;42535;332879;86671;21721;14097;332021;86598;21873;14253;0.3945;0.1413;0.2218
216;1.8150;1242948;12839;101461;6370;415274;4276;33741;2077;414324;4295;33987;2139;0.0592;0.3325;0.0141
217;1.9508;901270;354517;54267;53564;301682;117868;18047;17771;300599;118020;18157;17969;0.4974;0.1321;0.2990
218;1.3048;1246311;9476;102373;5458;416384;3166;34031;1787;415485;3134;34310;1816;0.0503;0.3669;0.0109
219;1.8859;1153332;102455;79914;27917;385170;34380;26604;9214;384503;34116;26740;9386;0.2598;0.2158;0.0957
220;1.3894;1010398;245389;66577;41254;338088;81462;22133;13685;337165;81454;22332;13794;0.3818;0.1448;0.2095
221;1.7478;1216022;39765;93054;14777;406358;13192;30988;4830;405485;13134;31243;4883;0.1352;0.2710;0.0396
222;1.5204;1016202;239585;66722;41109;339983;79567;22194;13624;339105;79514;22370;13756;0.3808;0.1475;0.2051
223;1.2718;1220857;34930;94161;13670;408066;11484;31355;4463;407133;11486;31613;4513;0.1249;0.2821;0.0352
224;1.3821;1038830;216957;69878;37953;347516;72034;23235;12583;346444;72175;23462;12664;0.3506;0.1493;0.1866
225;2.0339;732737;523050;46407;61424;245312;174238;15370;20448;243993;174626;15584;20542;0.5686;0.1053;0.4292
226;4.5126;1203857;51930;90050;17781;402345;17205;29964;5854;401552;17067;30233;5893;0.1631;0.2567;0.0505
227;1.7921;895397;360390;53727;54104;299787;119763;17791;18027;298724;119895;17989;18137;0.5020;0.1314;0.3035
228;1.2926;1236074;19713;98483;9348;413005;6545;32780;3038;412003;6616;33004;3122;0.0864;0.3206;0.0214
229;1.5762;1098023;157764;72171;35660;367120;52430;23964;11854;366154;52465;24198;11928;0.3302;0.1852;0.1416
230;1.2217;1243091;12696;100830;7001;415306;4244;33533;2285;414340;4279;33755;2371;0.0656;0.3565;0.0146
231;1.8540;1142826;112961;75965;31866;381738;37812;25273;10545;381003;37616;25439;10687;0.2958;0.2212;0.1062
232;1.3474;1039090;216697;67303;40528;347656;71894;22346;13472;346654;71965;22614;13512;0.3740;0.1581;0.1880
233;1.9428;778827;476960;48086;59745;260807;158743;15860;19958;259461;159158;16116;20010;0.5539;0.1117;0.3940
234;3.3611;1017087;238700;64335;43496;340215;79335;21336;14482;339334;79285;21582;14544;0.4026;0.1550;0.2063
235;1.2565;1238367;17420;99103;8728;413765;5785;32997;2821;412728;5891;33195;2931;0.0811;0.3322;0.0194
236;1.6576;1159824;95963;78777;29054;387567;31983;26216;9602;386579;32040;26352;9774;0.2706;0.2337;0.0920
237;1.2420;1070217;185570;70387;37444;358110;61440;23368;12450;356996;61623;23656;12470;0.3452;0.1683;0.1629
238;1.6802;1045437;210350;67369;40462;349711;69839;22348;13470;348733;69886;22617;13509;0.3739;0.1620;0.1834
239;1.1904;1211302;44485;89979;17852;404857;14693;29911;5907;404022;14597;30208;5918;0.1638;0.2885;0.0451
240;1.3199;1195724;60063;87099;20732;399531;20019;28960;6858;398781;19838;29228;6898;0.1909;0.2580;0.0588
241;1.4496;1064535;191252;70058;37773;356087;63463;23266;12552;354888;63731;23538;12588;0.3484;0.1649;0.1678
242;1.2664;1240276;15511;99449;8382;414441;5109;33117;2701;413369;5250;33338;2788;0.0772;0.3469;0.0177
243;1.5471;1121167;134620;74401;33430;374762;44788;24755;11063;373785;44834;24935;11191;0.3098;0.1998;0.1232
244;1.2179;1245495;10292;101617;6214;416087;3463;33783;2035;415187;3432;34018;2108;0.0584;0.3805;0.0122
245;1.8288;1128722;127065;73618;34213;377091;42459;24466;11352;376230;42389;24649;11477;0.3177;0.2131;0.1185
246;1.1958;1241300;14487;99730;8101;414784;4766;33225;2593;413778;4841;33440;2686;0.0744;0.3568;0.0166
247;1.8878;1143980;111807;76721;31110;382248;37302;25529;10289;381312;37307;25697;10429;0.2887;0.2185;0.1050
248;1.3379;1038409;217378;68110;39721;347507;72043;22633;13185;346427;72192;22870;13256;0.3669;0.1551;0.1879
249;1.9874;753190;502597;47425;60406;252155;167395;15698;20120;250830;167789;15921;20205;0.5593;0.1075;0.4134
250;3.7101;1145451;110336;77151;30680;382684;36866;25633;10185;381966;36653;25827;10299;0.2851;0.2194;0.1032
251;1.2871;1082148;173639;72598;35233;362066;57484;24074;11744;360835;57784;24399;11727;0.3246;0.1687;0.1529
252;1.6908;1028153;227634;66616;41215;344091;75459;22099;13719;343121;75498;22362;13764;0.3810;0.1542;0.1963
253;1.6017;1170648;85139;81195;26636;391206;28344;26943;8875;390358;28261;27211;8915;0.2468;0.2398;0.0818
254;1.1303;1216516;39271;91289;16542;406537;13013;30391;5427;405728;12891;30687;5439;0.1506;0.2967;0.0403
255;1.3839;1173213;82574;80760;27071;392115;27435;26808;9010;391198;27421;27018;9108;0.2521;0.2493;0.0803
256;1.1723;1242691;13096;100158;7673;415219;4331;33356;2462;414193;4426;33580;2546;0.0705;0.3652;0.0153
257;1.7371;1119960;135827;71298;36533;374163;45387;23672;12146;373360;45259;23849;12277;0.3398;0.2134;0.1265
258;1.1570;1240905;14882;99478;8353;414634;4916;33144;2674;413612;5007;33359;2767;0.0766;0.3559;0.0171
259;1.7361;1092792;162995;67587;40244;365118;54432;22444;13374;364316;54303;22653;13473;0.3729;0.1988;0.1490
260;1.2103;1239835;15952;99014;8817;414277;5273;32996;2822;413263;5356;33220;2906;0.0804;0.3517;0.0182
261;1.7724;1072865;182922;65433;42398;358669;60881;21680;14138;357721;60898;21938;14188;0.3927;0.1890;0.1651
262;1.2336;1241164;14623;99664;8167;414753;4797;33194;2624;413707;4912;33404;2722;0.0753;0.3566;0.0168
263;1.7587;1071048;184739;65757;42074;358115;61435;21809;14009;357051;61568;22048;14078;0.3897;0.1861;0.1663
264;1.1998;1237526;18261;98093;9738;413494;6056;32665;3153;412443;6176;32884;3242;0.0897;0.3442;0.0207
265;1.7360;1149852;105935;76587;31244;384119;35431;25450;10368;383243;35376;25589;10537;0.2917;0.2295;0.1010
266;1.2704;1066098;189689;69129;38702;356626;62924;22944;12874;355527;63092;23201;12925;0.3578;0.1700;0.1672
267;1.8049;837287;418500;52179;55652;280467;139083;17228;18590;279298;139321;17444;18682;0.5171;0.1182;0.3475
268;2.9556;968456;287331;59695;48136;324185;95365;19785;16033;323164;95455;19972;16154;0.4472;0.1447;0.2454
269;2.0258;796575;459212;49438;58393;266910;152640;16288;19530;265649;152970;16578;19548;0.5411;0.1133;0.3794
270;2.7447;935269;320518;57851;49980;313202;106348;19141;16677;312375;106244;19313;16813;0.4654;0.1366;0.2706
271;1.6019;1153189;102598;78296;29535;385320;34230;25917;9901;384383;34236;26302;9824;0.2719;0.2230;0.0969
272;1.1530;1146643;109144;78841;28990;383460;36090;26135;9683;382489;36130;26439;9687;0.2681;0.2114;0.1008
273;1.1252;1234107;21680;96707;11124;412328;7222;32221;3597;411380;7239;32439;3687;0.1021;0.3375;0.0240
274;1.5730;1151080;104707;75218;32613;384716;34834;24907;10911;383747;34872;25117;11009;0.3047;0.2399;0.1009
275;1.1912;1121218;134569;73728;34103;375017;44533;24442;11376;373895;44724;24678;11448;0.3169;0.2038;0.1235
276;1.1109;1209395;46392;88277;19554;404059;15491;29352;6466;403269;15350;29668;6458;0.1788;0.2961;0.0480
277;1.3998;1180064;75723;81198;26633;394387;25163;26931;8887;393418;25201;27167;8959;0.2480;0.2623;0.0751
278;1.0865;1237360;18427;97882;9949;413415;6135;32637;3181;412405;6214;32845;3281;0.0908;0.3456;0.0209
279;1.6538;1081026;174761;66146;41685;361426;58124;21952;13866;360378;58241;22163;13963;0.3865;0.1934;0.1588
280;1.1490;1230477;25310;95183;12648;411136;8414;31710;4108;410180;8439;31949;4177;0.1156;0.3311;0.0277
281;1.5342;1150456;105331;75627;32204;384448;35102;25099;10719;383579;35040;25240;10886;0.3013;0.2370;0.1010
282;1.1919;1248718;7069;103318;4513;417150;2400;34326;1492;416264;2355;34598;1528;0.0423;0.3935;0.0085
283;1.6617;1197225;58562;85617;22214;400108;19442;28395;7423;399180;19439;28693;7433;0.2058;0.2766;0.0591
284;1.7565;1008431;247356;58828;49003;336884;82666;19463;16355;336398;82221;19615;16511;0.4570;0.1672;0.2171
285;1.1893;1205156;50631;87696;20135;402627;16923;29168;6650;401845;16774;29433;6693;0.1853;0.2852;0.0516
286;1.1771;1126776;129011;75265;32566;376817;42733;24977;10841;375744;42875;25232;10894;0.3016;0.2026;0.1182
287;1.1595;1239982;15805;98713;9118;414280;5270;32877;2941;413259;5360;33091;3035;0.0840;0.3615;0.0185
288;1.5960;1155035;100752;76465;31366;385965;33585;25358;10460;385075;33544;25494;10632;0.2943;0.2407;0.0971
289;1.0790;1242294;13493;100098;7733;415094;4456;33339;2479;414050;4569;33585;2541;0.0703;0.3574;0.0156
290;1.8060;1069653;186134;64719;43112;357598;61952;21435;14383;356649;61970;21657;14469;0.4005;0.1893;0.1681
291;1.1427;1237743;18044;98130;9701;413553;5997;32658;3160;412527;6092;32910;3216;0.0890;0.3455;0.0205
292;1.7317;1138567;117220;73949;33882;380393;39157;24481;11337;379349;39270;24675;11451;0.3170;0.2258;0.1115
293;1.3416;1053882;201905;65947;41884;352450;67100;21817;14001;351402;67217;22078;14048;0.3889;0.1729;0.1787
294;1.2202;1231382;24405;95818;12013;411452;8098;31895;3923;410505;8114;32177;3949;0.1093;0.3274;0.0265
295;1.4923;1113441;142346;71145;36686;372229;47321;23576;12242;371298;47321;23754;12372;0.3425;0.2073;0.1313
296;1.1177;1223403;32384;92501;15330;408739;10811;30766;5052;407942;10677;31066;5060;0.1401;0.3215;0.0346
297;1.5085;1194070;61717;84472;23359;399075;20475;28108;7710;398061;20558;28333;7793;0.2157;0.2749;0.0623
298;1.3514;1118110;137677;72950;34881;373923;45627;24182;11636;372812;45807;24394;11732;0.3248;0.2039;0.1265
299;1.2078;1244299;11488;100982;6849;415705;3845;33596;2222;414697;3922;33859;2267;0.0628;0.3663;0.0136
300;1.7383;1024840;230947;61149;46682;342742;76808;20242;15576;341841;76778;20424;15702;0.4346;0.1698;0.2034
Training SAGE
epoch;loss;tn-t;fp-t;fn-t;tp-t;tn-v;fp-v;fn-v;tp-v;tn-e;fp-e;fn-e;tp-e;A;C;R
1;524.1352;5600;1250187;868;106963;1844;417706;299;35519;1904;416715;247;35879;0.9932;0.0793;0.9953
2;471.1070;11492;1244295;1573;106258;3899;415651;514;35304;3861;414758;484;35642;0.9866;0.0791;0.9904
3;416.9250;46339;1209448;2776;105055;15617;403933;909;34909;15634;402985;876;35250;0.9758;0.0804;0.9637
4;355.9996;164045;1091742;5319;102512;55000;364550;1754;34064;54707;363912;1747;34379;0.9516;0.0863;0.8759
5;293.1757;391108;864679;12928;94903;130595;288955;4277;31541;130311;288308;4306;31820;0.8808;0.0994;0.7040
6;225.7827;747885;507902;35076;72755;250362;169188;11600;24218;248867;169752;11777;24349;0.6740;0.1254;0.4268
7;153.6989;1044432;211355;69915;37916;349576;69974;23066;12752;348338;70281;23405;12721;0.3521;0.1533;0.1825
8;84.8062;1194269;61518;92955;14876;399336;20214;30794;5024;398190;20429;31075;5051;0.1398;0.1982;0.0560
9;51.8932;1232244;23543;100309;7522;411878;7672;33299;2519;410881;7738;33546;2580;0.0714;0.2500;0.0227
10;36.6195;1246008;9779;103115;4716;416414;3136;34209;1609;415440;3179;34521;1605;0.0444;0.3355;0.0105
11;32.1055;1249638;6149;103275;4556;417576;1974;34279;1539;416634;1985;34585;1541;0.0427;0.4370;0.0078
12;28.6473;1249119;6668;102242;5589;417402;2148;33951;1867;416493;2126;34238;1888;0.0523;0.4704;0.0088
13;26.0859;1242838;12949;99110;8721;415305;4245;32921;2897;414342;4277;33205;2921;0.0809;0.4058;0.0158
14;24.4394;1235465;20322;95847;11984;412904;6646;31880;3938;411879;6740;32137;3989;0.1104;0.3718;0.0236
15;23.2536;1223813;31974;91831;16000;408960;10590;30493;5325;407993;10626;30781;5345;0.1480;0.3347;0.0351
16;21.7672;1211573;44214;88163;19668;404852;14698;29234;6584;403951;14668;29539;6587;0.1823;0.3099;0.0467
17;20.8116;1196222;59565;84339;23492;399625;19925;27916;7902;398802;19817;28240;7886;0.2183;0.2847;0.0609
18;18.9021;1174372;81415;79781;28050;392451;27099;26333;9485;391604;27015;26624;9502;0.2630;0.2602;0.0803
19;18.8623;1144765;111022;74514;33317;382462;37088;24549;11269;381680;36939;24811;11315;0.3132;0.2345;0.1061
20;18.1596;1109016;146771;69154;38677;370580;48970;22754;13064;369589;49030;23039;13087;0.3623;0.2107;0.1366
21;17.0282;1064601;191186;63630;44201;355661;63889;20965;14853;354715;63904;21148;14978;0.4146;0.1899;0.1735
22;17.1644;1033863;221924;60211;47620;345387;74163;19879;15939;344674;73945;19996;16130;0.4465;0.1791;0.1981
23;16.7744;976514;279273;54728;53103;326441;93109;18074;17744;325782;92837;18200;17926;0.4962;0.1618;0.2436
24;15.4960;923179;332608;50264;57567;308706;110844;16615;19203;308084;110535;16767;19359;0.5359;0.1490;0.2856
25;15.6451;868990;386797;46357;61474;290710;128840;15351;20467;290159;128460;15475;20651;0.5716;0.1385;0.3279
26;15.2641;820433;435354;43073;64758;274522;145028;14291;21527;273958;144661;14448;21678;0.6001;0.1303;0.3658
27;14.0910;774157;481630;40107;67724;258898;160652;13273;22545;258302;160317;13459;22667;0.6274;0.1239;0.4024
28;14.5106;733546;522241;37767;70064;245523;174027;12492;23326;244691;173928;12634;23492;0.6503;0.1190;0.4341
29;13.8456;715388;540399;36635;71196;239452;180098;12162;23656;238699;179920;12211;23915;0.6620;0.1173;0.4482
30;13.5872;677179;578608;34463;73368;226527;193023;11400;24418;225740;192879;11490;24636;0.6819;0.1133;0.4783
31;13.5239;668178;587609;33881;73950;223447;196103;11177;24641;222728;195891;11300;24826;0.6872;0.1125;0.4854
32;12.9682;644610;611177;32516;75315;215724;203826;10701;25117;214829;203790;10811;25315;0.7007;0.1105;0.5038
33;12.9655;627534;628253;31477;76354;210142;209408;10347;25471;209167;209452;10454;25672;0.7106;0.1092;0.5170
34;12.3651;623076;632711;31114;76717;208670;210880;10224;25594;207769;210850;10326;25800;0.7142;0.1090;0.5204
35;11.9165;616520;639267;30620;77211;206536;213014;10072;25746;205568;213051;10166;25960;0.7186;0.1086;0.5256
36;12.1179;599005;656782;29505;78326;200738;218812;9713;26105;199603;219016;9780;26346;0.7293;0.1074;0.5396
37;11.6279;602090;653697;29514;78317;201795;217755;9713;26105;200690;217929;9768;26358;0.7296;0.1079;0.5372
38;11.3051;609282;646505;29796;78035;204127;215423;9791;26027;203124;215495;9865;26261;0.7269;0.1086;0.5316
39;10.8970;614160;641627;29824;78007;205883;213667;9805;26013;204824;213795;9876;26250;0.7266;0.1094;0.5279
40;10.4371;611910;643877;29482;78349;205081;214469;9692;26126;204111;214508;9748;26378;0.7302;0.1095;0.5297
41;10.2114;622600;633187;29808;78023;208613;210937;9801;26017;207698;210921;9897;26229;0.7260;0.1106;0.5215
42;9.7939;626594;629193;29816;78015;209845;209705;9821;25997;208931;209688;9913;26213;0.7256;0.1111;0.5188
43;9.8248;639448;616339;30319;77512;214222;205328;9989;25829;213241;205378;10084;26042;0.7209;0.1125;0.5089
44;9.2760;651871;603916;30927;76904;218466;201084;10198;25620;217481;201138;10289;25837;0.7152;0.1138;0.4991
45;8.9589;654026;601761;30846;76985;219253;200297;10171;25647;218318;200301;10261;25865;0.7160;0.1144;0.4973
46;9.2050;654305;601482;30705;77126;219321;200229;10123;25695;218401;200218;10194;25932;0.7178;0.1147;0.4973
47;8.5827;668396;587391;31427;76404;224072;195478;10367;25451;223127;195492;10453;25673;0.7107;0.1161;0.4863
48;8.1540;686065;569722;32304;75527;229841;189709;10660;25158;229071;189548;10730;25396;0.7030;0.1182;0.4727
49;8.2542;686865;568922;32217;75614;230081;189469;10618;25200;229330;189289;10719;25407;0.7033;0.1183;0.4721
50;7.9626;694670;561117;32475;75356;232688;186862;10724;25094;231927;186692;10838;25288;0.7000;0.1193;0.4662
51;7.7197;712249;543538;33624;74207;238528;181022;11114;24704;237858;180761;11210;24916;0.6897;0.1211;0.4523
52;7.4328;717432;538355;33882;73949;240236;179314;11183;24635;239553;179066;11319;24807;0.6867;0.1217;0.4483
53;7.1105;734211;521576;34980;72851;245756;173794;11514;24304;245130;173489;11667;24459;0.6770;0.1236;0.4353
54;6.8274;737683;518104;35119;72712;246927;172623;11538;24280;246305;172314;11703;24423;0.6761;0.1241;0.4326
55;6.5199;750603;505184;36091;71740;251225;168325;11869;23949;250526;168093;12027;24099;0.6671;0.1254;0.4226
56;6.1179;749681;506106;35865;71966;250947;168603;11794;24024;250149;168470;11957;24169;0.6690;0.1255;0.4236
57;5.9367;768094;487693;37208;70623;257012;162538;12256;23562;256142;162477;12363;23763;0.6578;0.1276;0.4095
58;5.9406;772125;483662;37531;70300;258351;161199;12382;23436;257507;161112;12473;23653;0.6547;0.1280;0.4063
59;5.6115;770274;485513;37290;70541;257657;161893;12294;23524;256844;161775;12394;23732;0.6569;0.1279;0.4079
60;5.4067;768652;487135;37073;70758;257176;162374;12235;23583;256347;162272;12341;23785;0.6584;0.1278;0.4091
61;5.4333;771454;484333;37331;70500;258082;161468;12321;23497;257239;161380;12425;23701;0.6561;0.1281;0.4070
62;5.2014;774186;481601;37449;70382;259013;160537;12369;23449;258192;160427;12468;23658;0.6549;0.1285;0.4048
63;5.0843;785536;470251;38410;69421;262727;156823;12725;23093;261958;156661;12789;23337;0.6460;0.1297;0.3958
64;4.8230;796295;459492;39368;68463;266259;153291;13038;22780;265609;153010;13105;23021;0.6372;0.1308;0.3871
65;4.8177;793830;461957;39204;68627;265480;154070;12982;22836;264758;153861;13058;23068;0.6385;0.1304;0.3891
66;4.6566;794637;461150;39189;68642;265711;153839;12972;22846;265111;153508;13054;23072;0.6387;0.1307;0.3883
67;4.5428;802497;453290;39942;67889;268293;151257;13252;22566;267705;150914;13322;22804;0.6312;0.1313;0.3820
68;4.3150;805978;449809;40290;67541;269479;150071;13364;22454;268848;149771;13435;22691;0.6281;0.1316;0.3792
69;4.3020;809923;445864;40740;67091;270911;148639;13520;22298;270235;148384;13590;22536;0.6238;0.1319;0.3759
70;4.2026;815519;440268;41357;66474;272846;146704;13696;22122;272099;146520;13774;22352;0.6187;0.1324;0.3714
71;4.0239;828523;427264;42632;65199;277180;142370;14064;21754;276377;142242;14173;21953;0.6077;0.1337;0.3611
72;3.9380;816602;439185;41633;66198;273258;146292;13764;22054;272448;146171;13862;22264;0.6163;0.1322;0.3704
73;3.8540;823397;432390;42354;65477;275460;144090;13973;21845;274709;143910;14091;22035;0.6099;0.1328;0.3649
74;3.9040;829294;426493;42988;64843;277414;142136;14181;21637;276770;141849;14293;21833;0.6044;0.1334;0.3599
75;3.7525;832528;423259;43404;64427;278457;141093;14315;21503;277728;140891;14427;21699;0.6006;0.1335;0.3575
76;3.6198;871408;384379;46888;60943;291587;127963;15449;20369;290839;127780;15623;20503;0.5675;0.1383;0.3261
77;3.5191;894883;360904;49099;58732;299383;120167;16172;19646;298719;119900;16389;19737;0.5463;0.1413;0.3071
78;3.4623;893119;362668;48992;58839;298790;120760;16139;19679;298147;120472;16347;19779;0.5475;0.1410;0.3084
79;3.3713;900812;354975;49876;57955;301403;118147;16405;19413;300787;117832;16643;19483;0.5393;0.1419;0.3020
80;3.3313;899130;356657;49724;58107;300786;118764;16351;19467;300193;118426;16593;19533;0.5407;0.1416;0.3034
81;3.1845;904885;350902;50315;57516;302771;116779;16539;19279;302103;116516;16774;19352;0.5357;0.1424;0.2988
82;3.1122;907485;348302;50721;57110;303558;115992;16662;19156;302941;115678;16924;19202;0.5315;0.1424;0.2966
83;3.0043;895705;360082;49646;58185;299649;119901;16351;19467;298962;119657;16564;19562;0.5415;0.1405;0.3061
84;3.0539;904986;350801;50700;57131;302708;116842;16659;19159;302091;116528;16892;19234;0.5324;0.1417;0.2985
85;2.9942;885502;370285;49002;58829;296155;123395;16108;19710;295585;123034;16304;19822;0.5487;0.1388;0.3141
86;2.8715;934624;321163;53906;53925;312705;106845;17786;18032;312001;106618;17939;18187;0.5034;0.1457;0.2745
87;2.8599;889251;366536;49328;58503;297416;122134;16249;19569;296770;121849;16432;19694;0.5451;0.1391;0.3113
88;2.6865;918121;337666;52439;55392;307144;112406;17259;18559;306460;112159;17448;18678;0.5170;0.1428;0.2877
89;2.7389;893398;362389;49994;57837;298694;120856;16449;19369;298145;120474;16644;19482;0.5393;0.1392;0.3078
90;2.6427;922784;333003;53090;54741;308711;110839;17470;18348;307948;110671;17659;18467;0.5112;0.1430;0.2840
91;2.6460;877044;378743;48627;59204;293252;126298;16045;19773;292703;125916;16216;19910;0.5511;0.1365;0.3207
92;2.6428;947159;308628;55649;52182;316873;102677;18310;17508;316161;102458;18492;17634;0.4881;0.1468;0.2641
93;2.6994;868458;387329;47745;60086;290471;129079;15758;20060;289926;128693;15940;20186;0.5588;0.1356;0.3274
94;2.6265;934977;320810;54424;53407;312799;106751;17894;17924;312036;106583;18064;18062;0.5000;0.1449;0.2741
95;2.6904;869012;386775;47893;59938;290666;128884;15806;20012;290134;128485;15969;20157;0.5580;0.1356;0.3269
96;2.4334;907657;348130;51675;56156;303737;115813;17005;18813;302995;115624;17203;18923;0.5238;0.1406;0.2959
97;2.5078;858319;397468;46826;61005;287219;132331;15436;20382;286550;132069;15629;20497;0.5674;0.1343;0.3355
98;2.3662;956829;298958;56691;51140;320113;99437;18685;17133;319422;99197;18833;17293;0.4787;0.1485;0.2562
99;2.6950;868392;387395;47726;60105;290592;128958;15730;20088;290012;128607;15916;20210;0.5594;0.1358;0.3273
100;2.2992;907268;348519;51547;56284;303508;116042;16974;18844;302875;115744;17176;18950;0.5246;0.1407;0.2962
101;2.2826;873577;382210;48305;59526;292211;127339;15952;19866;291681;126938;16107;20019;0.5541;0.1362;0.3232
102;2.3114;962722;293065;57379;50452;321976;97574;18921;16897;321297;97322;19065;17061;0.4723;0.1492;0.2515
103;2.4892;876607;379180;48602;59229;293193;126357;16013;19805;292719;125900;16204;19922;0.5515;0.1366;0.3207
104;2.2487;897348;358439;50507;57324;300171;119379;16663;19155;299634;118985;16822;19304;0.5344;0.1396;0.3041
105;2.1899;855815;399972;46603;61228;286357;133193;15346;20472;285775;132844;15525;20601;0.5703;0.1343;0.3374
106;2.1463;949547;306240;55815;52016;317625;101925;18428;17390;317009;101610;18532;17594;0.4870;0.1476;0.2621
107;2.2922;860943;394844;47042;60789;288120;131430;15479;20339;287500;131119;15662;20464;0.5665;0.1350;0.3333
108;2.0689;939451;316336;54719;53112;314406;105144;18040;17778;313628;104991;18164;17962;0.4972;0.1461;0.2704
109;2.2922;862461;393326;47203;60628;288673;130877;15530;20288;287992;130627;15677;20449;0.5660;0.1354;0.3322
110;2.0323;907874;347913;51600;56231;303754;115796;16996;18822;303133;115486;17191;18935;0.5241;0.1409;0.2956
111;2.0474;861775;394012;47124;60707;288405;131145;15547;20271;287795;130824;15683;20443;0.5659;0.1351;0.3326
112;1.9969;977250;278537;58484;49347;326812;92738;19296;16522;326088;92531;19456;16670;0.4614;0.1527;0.2401
113;2.3028;856521;399266;46169;61662;286677;132873;15189;20629;285980;132639;15330;20796;0.5757;0.1355;0.3374
114;1.9395;876486;379301;48184;59647;293271;126279;15878;19940;292779;125840;16039;20087;0.5560;0.1377;0.3209
115;1.8780;913169;342618;51711;56120;305493;114057;17056;18762;304913;113706;17249;18877;0.5225;0.1424;0.2916
116;1.9789;870806;384981;47738;60093;291441;128109;15749;20069;290793;127826;15879;20247;0.5605;0.1367;0.3256
117;1.8706;956479;299308;56212;51619;320016;99534;18538;17280;319300;99319;18651;17475;0.4837;0.1496;0.2568
118;2.1399;858857;396930;46424;61407;287447;132103;15284;20534;286768;131851;15401;20725;0.5737;0.1358;0.3355
119;1.8658;926329;329458;52948;54883;309955;109595;17443;18375;309311;109308;17626;18500;0.5121;0.1447;0.2811
120;2.0639;848129;407658;45369;62462;283855;135695;14920;20898;283077;135542;15055;21071;0.5833;0.1345;0.3444
121;1.7844;952000;303787;55283;52548;318528;101022;18241;17577;317771;100848;18373;17753;0.4914;0.1497;0.2608
122;2.0251;853551;402236;45632;62199;285720;133830;14998;20820;284998;133621;15138;20988;0.5810;0.1357;0.3400
123;1.7584;914399;341388;51500;56331;305900;113650;16926;18892;305313;113306;17173;18953;0.5246;0.1433;0.2908
124;1.8831;847987;407800;45179;62652;283878;135672;14832;20986;283141;135478;14986;21140;0.5852;0.1350;0.3444
125;1.7634;963410;292377;56353;51478;322318;97232;18588;17230;321524;97095;18701;17425;0.4823;0.1522;0.2518
126;2.0356;872851;382936;47101;60730;292119;127431;15523;20295;291505;127114;15634;20492;0.5672;0.1388;0.3246
127;1.7382;896666;359121;49490;58341;299863;119687;16320;19498;299442;119177;16486;19640;0.5437;0.1415;0.3053
128;1.6771;919569;336218;51851;55980;307613;111937;17031;18787;306956;111663;17268;18858;0.5220;0.1445;0.2870
129;1.6515;886556;369231;48433;59398;296468;123082;15993;19825;295984;122635;16104;20022;0.5542;0.1404;0.3137
130;1.6305;965965;289822;56683;51148;323191;96359;18698;17120;322473;96146;18827;17299;0.4789;0.1525;0.2495
131;1.8772;859108;396679;45566;62265;287597;131953;14988;20830;286976;131643;15133;20993;0.5811;0.1375;0.3357
132;1.6278;965520;290267;56270;51561;323057;96493;18551;17267;322286;96333;18685;17441;0.4828;0.1533;0.2502
133;1.8856;861608;394179;45860;61971;288400;131150;15087;20731;287819;130800;15230;20896;0.5784;0.1377;0.3336
134;1.6102;922326;333461;51948;55883;308553;110997;17089;18729;307960;110659;17286;18840;0.5215;0.1455;0.2848
135;1.7395;841066;414721;44067;63764;281552;137998;14496;21322;280809;137810;14622;21504;0.5952;0.1350;0.3503
136;1.6744;986694;269093;57970;49861;330132;89418;19076;16742;329400;89219;19242;16884;0.4674;0.1591;0.2333
137;1.9268;858045;397742;45354;62477;287250;132300;14916;20902;286590;132029;15041;21085;0.5837;0.1377;0.3367
138;1.6386;863938;391849;46227;61604;289099;130451;15186;20632;288556;130063;15343;20783;0.5753;0.1378;0.3317
139;1.5298;937886;317901;53670;54161;313874;105676;17634;18184;313081;105538;17872;18254;0.5053;0.1475;0.2722
140;1.6106;873919;381868;47201;60630;292463;127087;15521;20297;291824;126795;15708;20418;0.5652;0.1387;0.3237
141;1.5176;988796;266991;59031;48800;330894;88656;19440;16378;329954;88665;19587;16539;0.4578;0.1572;0.2313
142;1.7365;882900;372887;47691;60140;295442;124108;15707;20111;294793;123826;15850;20276;0.5613;0.1407;0.3169
143;1.4572;944160;311627;54184;53647;315865;103685;17768;18050;315193;103426;17998;18128;0.5018;0.1491;0.2673
144;1.6419;854132;401655;45227;62604;285892;133658;14849;20969;285257;133362;15015;21111;0.5844;0.1367;0.3397
145;1.4993;969113;286674;56724;51107;324338;95212;18670;17148;323430;95189;18811;17315;0.4793;0.1539;0.2474
146;1.7134;873542;382245;46739;61092;292292;127258;15326;20492;291729;126890;15477;20649;0.5716;0.1400;0.3244
147;1.4503;955234;300553;55174;52657;319578;99972;18088;17730;318777;99842;18316;17810;0.4930;0.1514;0.2587
148;1.6331;850175;405612;44750;63081;284647;134903;14685;21133;283802;134817;14841;21285;0.5892;0.1364;0.3433
149;1.4764;977553;278234;57552;50279;327209;92341;18944;16874;326230;92389;19080;17046;0.4718;0.1558;0.2407
150;1.7394;879546;376241;47256;60575;294326;125224;15494;20324;293708;124911;15655;20471;0.5667;0.1408;0.3197
151;1.4373;905158;350629;49954;57877;302845;116705;16433;19385;302208;116411;16598;19528;0.5406;0.1437;0.2989
152;1.3929;958098;297689;55206;52625;320681;98869;18137;17681;319820;98799;18336;17790;0.4924;0.1526;0.2564
153;1.6385;867976;387811;46191;61640;290432;129118;15150;20668;289812;128807;15312;20814;0.5762;0.1391;0.3290
154;1.3849;956998;298789;55193;52638;320218;99332;18113;17705;319392;99227;18325;17801;0.4927;0.1521;0.2573
155;1.6357;859463;396324;45275;62556;287594;131956;14846;20972;286946;131673;15020;21106;0.5842;0.1381;0.3360
156;1.3670;954854;300933;54945;52886;319524;100026;18063;17755;318670;99949;18246;17880;0.4949;0.1517;0.2591
157;1.5798;870238;385549;46457;61374;291193;128357;15268;20550;290578;128041;15380;20746;0.5743;0.1394;0.3272
158;1.4058;945057;310730;53979;53852;316126;103424;17710;18108;315393;103226;17919;18207;0.5040;0.1499;0.2670
159;1.5137;861857;393930;45843;61988;288437;131113;15061;20757;287824;130795;15210;20916;0.5790;0.1379;0.3336
160;1.3862;958442;297345;55479;52352;320674;98876;18233;17585;319721;98898;18404;17722;0.4906;0.1520;0.2565
161;1.5851;859485;396302;45563;62268;287726;131824;14973;20845;287088;131531;15105;21021;0.5819;0.1378;0.3355
162;1.3518;959422;296365;55476;52355;321049;98501;18237;17581;320097;98522;18386;17740;0.4911;0.1526;0.2557
163;1.5651;862634;393153;45845;61986;288805;130745;15075;20743;288171;130448;15207;20919;0.5791;0.1382;0.3329
164;1.3253;936407;319380;53177;54654;313206;106344;17485;18333;312480;106139;17640;18486;0.5117;0.1483;0.2741
165;1.4347;853607;402180;45174;62657;285660;133890;14872;20946;285002;133617;15014;21112;0.5844;0.1364;0.3403
166;1.3364;990691;265096;59277;48554;331486;88064;19522;16296;330447;88172;19715;16411;0.4543;0.1569;0.2300
167;1.5412;886935;368852;48260;59571;296821;122729;15847;19971;296149;122470;16003;20123;0.5570;0.1411;0.3136
168;1.3168;911949;343838;50796;57035;304977;114573;16725;19093;304443;114176;16892;19234;0.5324;0.1442;0.2934
169;1.2823;963321;292466;56119;51712;322377;97173;18452;17366;321371;97248;18611;17515;0.4848;0.1526;0.2524
170;1.5703;882052;373735;47759;60072;295144;124406;15712;20106;294461;124158;15837;20289;0.5616;0.1405;0.3176
171;1.2533;914229;341558;51153;56678;305815;113735;16834;18984;305151;113468;17006;19120;0.5293;0.1442;0.2916
172;1.2541;930058;325729;52927;54904;311020;108530;17409;18409;310368;108251;17529;18597;0.5148;0.1466;0.2789
173;1.2695;915060;340727;51404;56427;306086;113464;16900;18918;305428;113191;17068;19058;0.5275;0.1441;0.2908
174;1.2494;987559;268228;58492;49339;330334;89216;19248;16570;329417;89202;19458;16668;0.4614;0.1574;0.2328
175;1.5739;843875;411912;44212;63619;282420;137130;14513;21305;281692;136927;14650;21476;0.5945;0.1356;0.3483
176;1.2276;972931;282856;57042;50789;325463;94087;18770;17048;324551;94068;18949;17177;0.4755;0.1544;0.2446
177;1.5569;860758;395029;45745;62086;288089;131461;15018;20800;287442;131177;15151;20975;0.5806;0.1379;0.3346
178;1.2559;896791;358996;49341;58490;300015;119535;16278;19540;299381;119238;16365;19761;0.5470;0.1422;0.3057
179;1.2392;954984;300803;55306;52525;319419;100131;18200;17618;318667;99952;18333;17793;0.4925;0.1511;0.2589
180;1.4725;843849;411938;44419;63412;282359;137191;14611;21207;281643;136976;14721;21405;0.5925;0.1351;0.3483
181;1.2341;973111;282676;57132;50699;325470;94080;18793;17025;324624;93995;18973;17153;0.4748;0.1543;0.2444
182;1.5506;864876;390911;46295;61536;289377;130173;15201;20617;288723;129896;15350;20776;0.5751;0.1379;0.3313
183;1.2884;885144;370643;48383;59448;296198;123352;15909;19909;295541;123078;16023;20103;0.5565;0.1404;0.3149
184;1.2254;967209;288578;56651;51180;323576;95974;18640;17178;322694;95925;18817;17309;0.4791;0.1529;0.2490
185;1.4891;856368;399419;45463;62368;286467;133083;14950;20868;285851;132768;15074;21052;0.5827;0.1369;0.3383
186;1.2424;921373;334414;51971;55860;308140;111410;17091;18727;307485;111134;17203;18923;0.5238;0.1455;0.2860
187;1.2173;872493;383294;47200;60631;291978;127572;15509;20309;291283;127336;15666;20460;0.5664;0.1384;0.3250
188;1.1903;982045;273742;58731;49100;328701;90849;19361;16457;327594;91025;19536;16590;0.4592;0.1542;0.2366
189;1.4206;848759;407028;44917;62914;283914;135636;14795;21023;283215;135404;14899;21227;0.5876;0.1355;0.3444
190;1.1872;993504;262283;59916;47915;332345;87205;19731;16087;331400;87219;19906;16220;0.4490;0.1568;0.2275
191;1.4993;884341;371446;48171;59660;295937;123613;15822;19996;295199;123420;15974;20152;0.5578;0.1404;0.3157
192;1.2290;857050;398737;45723;62108;286678;132872;15046;20772;285951;132668;15177;20949;0.5799;0.1364;0.3378
193;1.1639;988626;267161;59351;48480;330796;88754;19562;16256;329739;88880;19736;16390;0.4537;0.1557;0.2315
194;1.4777;874348;381439;47330;60501;292662;126888;15553;20265;291889;126730;15678;20448;0.5660;0.1389;0.3236
195;1.1835;929043;326744;52880;54951;310757;108793;17416;18402;310032;108587;17465;18661;0.5166;0.1467;0.2798
196;1.2956;831939;423848;43361;64470;278330;141220;14320;21498;277514;141105;14370;21756;0.6022;0.1336;0.3581
197;1.1436;990719;265068;59580;48251;331427;88123;19625;16193;330494;88125;19834;16292;0.4510;0.1560;0.2296
198;1.4362;890054;365733;49102;58729;297833;121717;16142;19676;297107;121512;16270;19856;0.5496;0.1405;0.3109
199;1.2370;878882;376905;47811;60020;294082;125468;15720;20098;293373;125246;15881;20245;0.5604;0.1391;0.3199
200;1.1166;1003365;252422;60583;47248;335656;83894;19969;15849;334728;83891;20171;15955;0.4416;0.1598;0.2196
201;1.4833;845960;409827;44432;63399;282991;136559;14628;21190;282278;136341;14746;21380;0.5918;0.1356;0.3468
202;1.1613;938101;317686;53971;53860;313844;105706;17759;18059;313008;105611;17848;18278;0.5060;0.1475;0.2724
203;1.3077;845014;410773;44611;63220;282754;136796;14720;21098;281968;136651;14813;21313;0.5900;0.1349;0.3474
204;1.1474;979726;276061;58522;49309;327807;91743;19294;16524;326777;91842;19433;16693;0.4621;0.1538;0.2387
205;1.3462;855887;399900;45717;62114;286402;133148;15057;20761;285724;132895;15197;20929;0.5793;0.1361;0.3383
206;1.1262;982805;272982;58858;48973;328819;90731;19400;16418;327798;90821;19585;16541;0.4579;0.1541;0.2361
207;1.3445;854834;400953;45633;62198;286037;133513;15010;20808;285356;133263;15157;20969;0.5804;0.1360;0.3392
208;1.1220;982916;272871;58716;49115;328841;90709;19360;16458;327901;90718;19507;16619;0.4600;0.1548;0.2360
209;1.3687;852727;403060;45264;62567;285323;134227;14889;20929;284687;133932;15026;21100;0.5841;0.1361;0.3409
210;1.1262;975104;280683;57753;50078;326242;93308;19033;16785;325244;93375;19208;16918;0.4683;0.1534;0.2425
211;1.4326;893196;362591;49109;58722;298847;120703;16119;19699;298217;120402;16297;19829;0.5489;0.1414;0.3084
212;1.2173;829718;426069;43111;64720;277498;142052;14208;21610;276703;141916;14311;21815;0.6039;0.1332;0.3601
213;1.1270;983050;272737;58648;49183;328873;90677;19348;16470;327827;90792;19502;16624;0.4602;0.1548;0.2362
214;1.3484;879775;376012;47855;59976;294426;125124;15710;20108;293725;124894;15902;20224;0.5598;0.1394;0.3191
215;1.1464;926341;329446;52709;55122;309882;109668;17308;18510;309128;109491;17426;18700;0.5176;0.1459;0.2819
216;1.2394;828025;427762;43047;64784;276927;142623;14179;21639;276168;142451;14276;21850;0.6048;0.1330;0.3613
217;1.1462;1004107;251680;61146;46685;335991;83559;20153;15665;334914;83705;20343;15783;0.4369;0.1586;0.2188
218;1.3690;859698;396089;45855;61976;287573;131977;15102;20716;286860;131759;15231;20895;0.5784;0.1369;0.3357
219;1.0853;992347;263440;59320;48511;332005;87545;19550;16268;330967;87652;19744;16382;0.4535;0.1575;0.2288
220;1.4023;870212;385575;46869;60962;291103;128447;15434;20384;290414;128205;15572;20554;0.5690;0.1382;0.3271
221;1.1321;886783;369004;48655;59176;296757;122793;16006;19812;295902;122717;16193;19933;0.5518;0.1397;0.3137
222;1.0428;996325;259462;59891;47940;333404;86146;19757;16061;332273;86346;19916;16210;0.4487;0.1581;0.2255
223;1.3826;850423;405364;44962;62869;284444;135106;14822;20996;283785;134834;14901;21225;0.5875;0.1360;0.3432
224;1.0941;956609;299178;55838;51993;320048;99502;18355;17463;319133;99486;18482;17644;0.4884;0.1506;0.2576
225;1.3334;853534;402253;45442;62389;285470;134080;14990;20828;284626;133993;15093;21033;0.5822;0.1357;0.3409
226;1.0752;999652;256135;60422;47409;334591;84959;19939;15879;333387;85232;20071;16055;0.4444;0.1585;0.2227
227;1.3719;868341;387446;47085;60746;290533;129017;15490;20328;289624;128995;15657;20469;0.5666;0.1369;0.3287
228;1.1002;960348;295439;56415;51416;321348;98202;18540;17278;320342;98277;18676;17450;0.4830;0.1508;0.2545
229;1.3245;868349;387438;47034;60797;290563;128987;15507;20311;289630;128989;15665;20461;0.5664;0.1369;0.3286
230;1.0675;983883;271904;58906;48925;329369;90181;19416;16402;328280;90339;19564;16562;0.4585;0.1549;0.2351
231;1.3093;861586;394201;46074;61757;288244;131306;15186;20632;287294;131325;15331;20795;0.5756;0.1367;0.3345
232;1.0683;1026308;229479;62993;44838;343518;76032;20787;15031;342372;76247;20965;15161;0.4197;0.1659;0.2010
233;1.4300;862707;393080;45998;61833;288591;130959;15172;20646;287741;130878;15284;20842;0.5769;0.1374;0.3336
234;1.1064;840349;415438;44134;63697;281059;138491;14563;21255;280098;138521;14688;21438;0.5934;0.1340;0.3518
235;1.0665;1019525;236262;62834;44997;341219;78331;20731;15087;340023;78596;20906;15220;0.4213;0.1622;0.2063
236;1.4006;913921;341866;51424;56407;305905;113645;16872;18946;304981;113638;17053;19073;0.5280;0.1437;0.2918
237;1.2393;832566;423221;43537;64294;278416;141134;14372;21446;277584;141035;14462;21664;0.5997;0.1332;0.3578
238;1.0508;992604;263183;59608;48223;332212;87338;19628;16190;331171;87448;19751;16375;0.4533;0.1577;0.2283
239;1.3891;889565;366222;48864;58967;297600;121950;16099;19719;296828;121791;16251;19875;0.5502;0.1403;0.3115
240;1.1646;816160;439627;42032;65799;273067;146483;13850;21968;272154;146465;13926;22200;0.6145;0.1316;0.3709
241;1.0528;982833;272954;58867;48964;328997;90553;19377;16441;327934;90685;19540;16586;0.4591;0.1546;0.2359
242;1.3149;936572;319215;53448;54383;313442;106108;17575;18243;312466;106153;17753;18373;0.5086;0.1475;0.2738
243;1.2036;811958;443829;41452;66379;271658;147892;13667;22151;270826;147793;13735;22391;0.6198;0.1316;0.3742
244;1.0532;1001408;254379;60568;47263;335131;84419;19976;15842;333988;84631;20130;15996;0.4428;0.1590;0.2213
245;1.3332;880757;375030;48195;59636;294597;124953;15891;19927;293822;124797;16037;20089;0.5561;0.1387;0.3186
246;1.0472;878005;377782;48109;59722;293826;125724;15848;19970;292905;125714;16024;20102;0.5564;0.1379;0.3207
247;1.0085;986901;268886;59460;48371;330349;89201;19563;16255;329330;89289;19693;16433;0.4549;0.1554;0.2325
248;1.2837;875081;380706;47786;60045;292771;126779;15744;20074;291921;126698;15907;20219;0.5597;0.1376;0.3231
249;0.9914;986842;268945;58775;49056;330303;89247;19347;16471;329246;89373;19480;16646;0.4608;0.1570;0.2331
250;1.3321;860135;395652;46440;61391;287569;131981;15294;20524;286810;131809;15425;20701;0.5730;0.1357;0.3354
251;1.0829;872530;383257;47462;60369;291931;127619;15650;20168;291037;127582;15780;20346;0.5632;0.1375;0.3253
252;1.0064;998312;257475;60386;47445;334216;85334;19875;15943;333046;85573;20016;16110;0.4459;0.1584;0.2236
253;1.2973;876656;379131;48099;59732;293198;126352;15853;19965;292402;126217;15990;20136;0.5574;0.1376;0.3218
254;1.0303;874592;381195;48192;59639;292532;127018;15859;19959;291685;126934;16023;20103;0.5565;0.1367;0.3233
255;0.9884;1028335;227452;62836;44995;344109;75441;20775;15043;343143;75476;20896;15230;0.4216;0.1679;0.1995
256;1.3635;836454;419333;44752;63079;279959;139591;14718;21100;278799;139820;14820;21306;0.5898;0.1322;0.3543
257;1.0300;895611;360176;50059;57772;299691;119859;16481;19337;298836;119783;16638;19488;0.5394;0.1399;0.3063
258;0.9800;998503;257284;59519;48312;334266;85284;19626;16192;333018;85601;19736;16390;0.4537;0.1607;0.2243
259;1.3778;816306;439481;42958;64873;273173;146377;14145;21673;272027;146592;14257;21869;0.6054;0.1298;0.3705
260;1.0391;878610;377177;48473;59358;293797;125753;15975;19843;293035;125584;16123;20003;0.5537;0.1374;0.3202
261;0.9499;966360;289427;56505;51326;323409;96141;18618;17200;322297;96322;18749;17377;0.4810;0.1528;0.2500
262;1.3022;821445;434342;43484;64347;274847;144703;14317;21501;273612;145007;14433;21693;0.6005;0.1301;0.3666
263;1.0260;954865;300922;55546;52285;319676;99874;18311;17507;318619;100000;18441;17685;0.4895;0.1503;0.2588
264;1.2880;822117;433670;43872;63959;275083;144467;14420;21398;273836;144783;14536;21590;0.5976;0.1298;0.3659
265;1.0102;956712;299075;55907;51924;320353;99197;18426;17392;319262;99357;18539;17587;0.4868;0.1504;0.2572
266;1.2723;832365;423422;44814;63017;278589;140961;14697;21121;277272;141347;14852;21274;0.5889;0.1308;0.3576
267;1.0013;1018215;237572;61513;46318;340728;78822;20299;15519;339622;78997;20416;15710;0.4349;0.1659;0.2083
268;1.3891;816816;438971;43576;64255;273342;146208;14327;21491;272174;146445;14451;21675;0.6000;0.1289;0.3697
269;1.0794;812020;443767;42937;64894;271713;147837;14128;21690;270558;148061;14254;21872;0.6054;0.1287;0.3737
270;1.0128;1011322;244465;61358;46473;338399;81151;20228;15590;337359;81260;20366;15760;0.4363;0.1624;0.2134
271;1.2959;848638;407149;46190;61641;283990;135560;15171;20647;282831;135788;15326;20800;0.5758;0.1328;0.3443
272;1.0386;833335;422452;44838;62993;278897;140653;14736;21082;277641;140978;14858;21268;0.5887;0.1311;0.3568
273;0.9941;960706;295081;56722;51109;321830;97720;18669;17149;320588;98031;18834;17292;0.4787;0.1499;0.2536
274;1.2269;857905;397882;47402;60429;287147;132403;15584;20234;285916;132703;15743;20383;0.5642;0.1331;0.3366
275;1.0031;917198;338589;52812;55019;306969;112581;17395;18423;306049;112570;17511;18615;0.5153;0.1419;0.2885
276;1.2075;822643;433144;44800;63031;275131;144419;14670;21148;273963;144656;14847;21279;0.5890;0.1282;0.3649
277;0.9767;1058418;197369;65364;42467;353950;65600;21592;14226;352958;65661;21770;14356;0.3974;0.1794;0.1760
278;1.3392;765226;490561;40038;67793;256175;163375;13225;22593;255070;163549;13303;22823;0.6318;0.1225;0.4098
279;1.0110;979174;276613;58185;49646;327854;91696;19186;16632;326654;91965;19262;16864;0.4668;0.1550;0.2393
280;1.2588;810909;444878;43966;63865;271322;148228;14429;21389;270267;148352;14544;21582;0.5974;0.1270;0.3737
281;0.9786;1013398;242389;60801;47030;339107;80443;20104;15714;338159;80460;20198;15928;0.4409;0.1652;0.2120
282;1.3473;779662;476125;41528;66303;260975;158575;13671;22147;259865;158754;13791;22335;0.6183;0.1233;0.3982
283;1.0269;882041;373746;49527;58304;295216;124334;16301;19517;294195;124424;16469;19657;0.5441;0.1364;0.3168
284;1.0077;834436;421351;45730;62101;279367;140183;15025;20793;277994;140625;15146;20980;0.5807;0.1298;0.3554
285;0.9851;1012871;242916;61716;46115;338944;80606;20397;15421;337907;80712;20538;15588;0.4315;0.1619;0.2118
286;1.2857;851611;404176;46922;60909;285077;134473;15426;20392;283816;134803;15569;20557;0.5690;0.1323;0.3416
287;1.0350;790231;465556;42168;65663;264417;155133;13903;21915;263425;155194;14016;22110;0.6120;0.1247;0.3899
288;1.0139;1021286;234501;62516;45315;341796;77754;20662;15156;340648;77971;20816;15310;0.4238;0.1641;0.2051
289;1.3048;835577;420210;46106;61725;279645;139905;15187;20631;278453;140166;15267;20859;0.5774;0.1295;0.3541
290;1.0186;829813;425974;45610;62221;277643;141907;15016;20802;276547;142072;15119;21007;0.5815;0.1288;0.3586
291;0.9498;1039069;216718;63968;43863;347537;72013;21163;14655;346660;71959;21333;14793;0.4095;0.1705;0.1908
292;1.3192;819434;436353;44928;62903;274105;145445;14754;21064;273080;145539;14877;21249;0.5882;0.1274;0.3668
293;1.0133;839886;415901;46303;61528;281124;138426;15229;20589;279800;138819;15371;20755;0.5745;0.1301;0.3509
294;0.9583;1020828;234959;62355;45476;341692;77858;20632;15186;340561;78058;20753;15373;0.4255;0.1645;0.2055
295;1.2881;820095;435692;45002;62829;274385;145165;14783;21035;273309;145310;14914;21212;0.5872;0.1274;0.3662
296;1.0081;854547;401240;47924;59907;286031;133519;15749;20069;284867;133752;15908;20218;0.5597;0.1313;0.3386
297;0.9150;946209;309578;55131;52700;316629;102921;18139;17679;315635;102984;18228;17898;0.4954;0.1481;0.2658
298;1.2829;770016;485771;41247;66584;257731;161819;13602;22216;256693;161926;13729;22397;0.6200;0.1215;0.4053
299;0.9865;1015756;240031;61282;46549;339968;79582;20262;15556;338911;79708;20378;15748;0.4359;0.1650;0.2099
300;1.3388;831324;424463;45585;62246;278184;141366;14999;20819;277048;141571;15065;21061;0.5830;0.1295;0.3576
Training LR_CONV
epoch;loss;tn-t;fp-t;fn-t;tp-t;tn-v;fp-v;fn-v;tp-v;tn-e;fp-e;fn-e;tp-e;A;C;R
1;19.8437;1103867;151920;84220;23611;368564;50986;28121;7697;367898;50721;28141;7985;0.2210;0.1360;0.1291
2;16.6975;933882;321905;53996;53835;312104;107446;18020;17798;311508;107111;17942;18184;0.5033;0.1451;0.2755
3;15.2626;819695;436092;40383;67448;274179;145371;13430;22388;273731;144888;13415;22711;0.6287;0.1355;0.3686
4;14.8565;708033;547754;31014;76817;236695;182855;10300;25518;236438;182181;10309;25817;0.7146;0.1241;0.4574
5;13.2434;641082;614705;26166;81665;214267;205283;8711;27107;214133;204486;8720;27406;0.7586;0.1182;0.5099
6;12.7637;596851;658936;23508;84323;199786;219764;7844;27974;199363;219256;7812;28314;0.7838;0.1144;0.5444
7;11.5024;561089;694698;21537;86294;187793;231757;7196;28622;187282;231337;7198;28928;0.8008;0.1111;0.5723
8;10.9667;572657;683130;22557;85274;191796;227754;7492;28326;191199;227420;7541;28585;0.7913;0.1117;0.5630
9;10.0983;597424;658363;24346;83485;200162;219388;8069;27749;199446;219173;8087;28039;0.7761;0.1134;0.5436
10;9.3007;609714;646073;25225;82606;204093;215457;8327;27491;203382;215237;8384;27742;0.7679;0.1142;0.5343
11;9.1657;641086;614701;27368;80463;214526;205024;9080;26738;213618;205001;9093;27033;0.7483;0.1165;0.5103
12;8.1360;715001;540786;33362;74469;239330;180220;11071;24747;238391;180228;11159;24967;0.6911;0.1217;0.4512
13;7.6418;754755;501032;37268;70563;252626;166924;12291;23527;251627;166992;12498;23628;0.6540;0.1240;0.4192
14;7.2317;763252;492535;38261;69570;255370;164180;12623;23195;254313;164306;12802;23324;0.6456;0.1243;0.4126
15;6.9987;790132;465655;41080;66751;264354;155196;13607;22211;263406;155213;13768;22358;0.6189;0.1259;0.3905
16;6.4950;832415;423372;45688;62143;278368;141182;15101;20717;277495;141124;15317;20809;0.5760;0.1285;0.3561
17;6.3372;792832;462955;41683;66148;265192;154358;13779;22039;264345;154274;13979;22147;0.6130;0.1255;0.3880
18;6.0403;793760;462027;41929;65902;265533;154017;13889;21929;264779;153840;14067;22059;0.6106;0.1254;0.3868
19;5.6509;795257;460530;42476;65355;266049;153501;14070;21748;265105;153514;14261;21865;0.6052;0.1247;0.3857
20;5.4168;787868;467919;41972;65859;263623;155927;13916;21902;262670;155949;14095;22031;0.6098;0.1238;0.3914
21;5.2856;786144;469643;41854;65977;263018;156532;13851;21967;262092;156527;14069;22057;0.6106;0.1235;0.3927
22;5.0294;780760;475027;41692;66139;261250;158300;13762;22056;260187;158432;14016;22110;0.6120;0.1225;0.3970
23;4.8314;794062;461725;43138;64693;265616;153934;14235;21583;264665;153954;14460;21666;0.5997;0.1234;0.3862
24;4.6787;793519;462268;43198;64633;265403;154147;14253;21565;264458;154161;14496;21630;0.5987;0.1230;0.3866
25;4.3651;782934;472853;42171;65660;261869;157681;13905;21913;260954;157665;14179;21947;0.6075;0.1222;0.3950
26;4.1866;799155;456632;43893;63938;267333;152217;14458;21360;266351;152268;14725;21401;0.5924;0.1232;0.3819
27;4.1327;782097;473690;42064;65767;261665;157885;13820;21998;260585;158034;14100;22026;0.6097;0.1223;0.3960
28;3.9568;792152;463635;43127;64704;265015;154535;14211;21607;263911;154708;14462;21664;0.5997;0.1228;0.3878
29;3.9605;787307;468480;42814;65017;263409;156141;14084;21734;262334;156285;14376;21750;0.6021;0.1222;0.3915
30;3.7403;759246;496541;40291;67540;254069;165481;13282;22536;252898;165721;13511;22615;0.6260;0.1201;0.4142
31;3.6959;763918;491869;41098;66733;255683;163867;13557;22261;254506;164113;13786;22340;0.6184;0.1198;0.4100
32;3.5663;772162;483625;42196;65635;258404;161146;13913;21905;257240;161379;14176;21950;0.6076;0.1197;0.4031
33;3.5199;763040;492747;41328;66503;255355;164195;13624;22194;254254;164365;13866;22260;0.6162;0.1193;0.4104
34;3.2075;750862;504925;40210;67621;251324;168226;13201;22617;250218;168401;13452;22674;0.6276;0.1187;0.4202
35;3.4191;766323;489464;41600;66231;256428;163122;13687;22131;255430;163189;13973;22153;0.6132;0.1195;0.4076
36;3.1680;798042;457745;45010;62821;266968;152582;14756;21062;265947;152672;15086;21040;0.5824;0.1211;0.3820
37;3.0981;793152;462635;44173;63658;265475;154075;14499;21319;264397;154222;14807;21319;0.5901;0.1214;0.3860
38;3.0142;804905;450882;45161;62670;269448;150102;14845;20973;268365;150254;15157;20969;0.5804;0.1225;0.3765
39;2.8735;829273;426514;47710;60121;277491;142059;15697;20121;276387;142232;16003;20123;0.5570;0.1239;0.3570
40;2.7992;804390;451397;44779;63052;269074;150476;14743;21075;268042;150577;15061;21065;0.5831;0.1227;0.3774
41;2.8926;811616;444171;45586;62245;271512;148038;14987;20831;270527;148092;15298;20828;0.5765;0.1233;0.3715
42;2.7111;833193;422594;47516;60315;278764;140786;15661;20157;277765;140854;15941;20185;0.5587;0.1253;0.3541
43;2.7464;807215;448572;44963;62868;270023;149527;14791;21027;269143;149476;15073;21053;0.5828;0.1235;0.3750
44;2.6611;806360;449427;44660;63171;269667;149883;14665;21153;268851;149768;14958;21168;0.5859;0.1238;0.3759
45;2.6315;831808;423979;46726;61105;278243;141307;15415;20403;277375;141244;15662;20464;0.5665;0.1265;0.3556
46;2.5547;837036;418751;47477;60354;279924;139626;15682;20136;279047;139572;15900;20226;0.5599;0.1266;0.3514
47;2.5340;840430;415357;47540;60291;281259;138291;15695;20123;280245;138374;15899;20227;0.5599;0.1275;0.3488
48;2.4836;859196;396591;49128;58703;287498;132052;16182;19636;286499;132120;16438;19688;0.5450;0.1297;0.3338
49;2.4203;873916;381871;50553;57278;292471;127079;16710;19108;291312;127307;16921;19205;0.5316;0.1311;0.3222
50;2.3800;897515;358272;53105;54726;300171;119379;17550;18268;299130;119489;17750;18376;0.5087;0.1333;0.3032
51;2.3082;905810;349977;53948;53883;302931;116619;17808;18010;302060;116559;18023;18103;0.5011;0.1344;0.2961
52;2.3311;906443;349344;54313;53518;303098;116452;17915;17903;302233;116386;18141;17985;0.4978;0.1338;0.2955
53;2.3839;918897;336890;55971;51860;307355;112195;18464;17354;306441;112178;18641;17485;0.4840;0.1348;0.2851
54;2.2262;913444;342343;55672;52159;305450;114100;18359;17459;304585;114034;18564;17562;0.4861;0.1335;0.2894
55;2.2396;919302;336485;56163;51668;307480;112070;18522;17296;306610;112009;18736;17390;0.4814;0.1344;0.2846
56;2.2220;957389;298398;61122;46709;320053;99497;20170;15648;319242;99377;20471;15655;0.4333;0.1361;0.2530
57;2.1780;942758;313029;59167;48664;315198;104352;19536;16282;314346;104273;19840;16286;0.4508;0.1351;0.2651
58;2.2131;956765;299022;60739;47092;319787;99763;20051;15767;318886;99733;20342;15784;0.4369;0.1366;0.2540
59;2.0982;951671;304116;59722;48109;318148;101402;19712;16106;317192;101427;19993;16133;0.4466;0.1372;0.2585
60;2.0119;966080;289707;61536;46295;322948;96602;20316;15502;321945;96674;20620;15506;0.4292;0.1382;0.2467
61;2.0558;967719;288068;62122;45709;323501;96049;20493;15325;322572;96047;20822;15304;0.4236;0.1374;0.2449
62;1.9994;995445;260342;65935;41896;332863;86687;21768;14050;331887;86732;22111;14015;0.3879;0.1391;0.2215
63;1.9076;1005117;250670;67140;40691;336163;83387;22130;13688;335130;83489;22542;13584;0.3760;0.1399;0.2135
64;1.9476;1003171;252616;66948;40883;335493;84057;22058;13760;334503;84116;22481;13645;0.3777;0.1396;0.2150
65;1.9916;987506;268281;65310;42521;330188;89362;21517;14301;329207;89412;21900;14226;0.3938;0.1373;0.2279
66;2.0179;998996;256791;66327;41504;334011;85539;21882;13936;333121;85498;22268;13858;0.3836;0.1395;0.2185
67;1.9784;997172;258615;66716;41115;333358;86192;21996;13822;332426;86193;22403;13723;0.3799;0.1373;0.2197
68;1.9083;1011625;244162;68412;39419;338230;81320;22568;13250;337298;81321;22995;13131;0.3635;0.1390;0.2077
69;1.8489;1040580;215207;72696;35135;347918;71632;24055;11763;346889;71730;24442;11684;0.3234;0.1401;0.1834
70;1.8351;1042078;213709;72942;34889;348473;71077;24091;11727;347388;71231;24516;11610;0.3214;0.1401;0.1822
71;1.8490;1043445;212342;73441;34390;348879;70671;24256;11562;347855;70764;24679;11447;0.3169;0.1392;0.1808
72;1.7829;1045552;210235;73828;34003;349568;69982;24349;11469;348598;70021;24794;11332;0.3137;0.1393;0.1789
73;1.8671;1040452;215335;73879;33952;347716;71834;24368;11450;346897;71722;24795;11331;0.3137;0.1364;0.1826
74;1.8317;1057391;198396;76602;31229;353761;65789;25295;10523;352604;66015;25663;10463;0.2896;0.1368;0.1682
75;1.7786;1047169;208618;74727;33104;350233;69317;24635;11183;349172;69447;25079;11047;0.3058;0.1372;0.1770
76;1.7710;1062321;193466;77305;30526;355451;64099;25553;10265;354278;64341;25880;10246;0.2836;0.1374;0.1640
77;1.7231;1070785;185002;79804;28027;358211;61339;26454;9364;357032;61587;26776;9350;0.2588;0.1318;0.1560
78;1.6686;1082089;173698;81761;26070;361995;57555;27136;8682;360823;57796;27429;8697;0.2407;0.1308;0.1462
79;1.6347;1089581;166206;80372;27459;364676;54874;26649;9169;363465;55154;26966;9160;0.2536;0.1424;0.1414
80;1.5852;1089071;166716;80942;26889;364453;55097;26846;8972;363248;55371;27189;8937;0.2474;0.1390;0.1414
81;1.6338;1075852;179935;79866;27965;359928;59622;26481;9337;358812;59807;26821;9305;0.2576;0.1346;0.1520
82;1.6659;1079189;176598;79891;27940;361096;58454;26496;9322;359922;58697;26830;9296;0.2573;0.1367;0.1495
83;1.6424;1077158;178629;79663;28168;360395;59155;26439;9379;359236;59383;26759;9367;0.2593;0.1362;0.1512
84;1.5728;1082695;173092;81461;26370;362209;57341;27010;8808;361131;57488;27353;8773;0.2428;0.1324;0.1457
85;1.6491;1089727;166060;81763;26068;364625;54925;27125;8693;363413;55206;27464;8662;0.2398;0.1356;0.1404
86;1.5431;1089989;165798;81776;26055;364776;54774;27131;8687;363550;55069;27467;8659;0.2397;0.1359;0.1401
87;1.5743;1093624;162163;82128;25703;365939;53611;27228;8590;364788;53831;27581;8545;0.2365;0.1370;0.1372
88;1.6002;1082286;173501;79754;28077;362139;57411;26457;9361;361022;57597;26761;9365;0.2592;0.1399;0.1473
89;1.5328;1096623;159164;81937;25894;367016;52534;27185;8633;365821;52798;27506;8620;0.2386;0.1403;0.1351
90;1.5442;1090854;164933;81330;26501;365067;54483;26967;8851;363862;54757;27307;8819;0.2441;0.1387;0.1398
91;1.4968;1098872;156915;82880;24951;367753;51797;27501;8317;366481;52138;27846;8280;0.2292;0.1370;0.1329
92;1.5169;1090411;165376;81428;26403;364881;54669;27023;8795;363709;54910;27330;8796;0.2435;0.1381;0.1401
93;1.5784;1078619;177168;79964;27867;360987;58563;26543;9275;359713;58906;26866;9260;0.2563;0.1358;0.1499
94;1.4718;1098655;157132;82421;25410;367611;51939;27377;8441;366376;52243;27690;8436;0.2335;0.1390;0.1334
95;1.4615;1101410;154377;83090;24741;368595;50955;27608;8210;367377;51242;27912;8214;0.2274;0.1382;0.1307
96;1.4120;1119094;136693;85328;22503;374425;45125;28314;7504;373261;45358;28590;7536;0.2086;0.1425;0.1163
97;1.3407;1122558;133229;86004;21827;375565;43985;28515;7303;374405;44214;28830;7296;0.2020;0.1416;0.1133
98;1.3430;1139644;116143;87786;20045;381162;38388;29116;6702;380101;38518;29415;6711;0.1858;0.1484;0.0995
99;1.2497;1163664;92123;91177;16654;389073;30477;30262;5556;388019;30600;30553;5573;0.1543;0.1541;0.0795
100;1.1765;1186013;69774;94506;13325;396634;22916;31403;4415;395326;23293;31632;4494;0.1244;0.1617;0.0611
101;1.1517;1189732;66055;94863;12968;397841;21709;31493;4325;396604;22015;31778;4348;0.1204;0.1649;0.0580
102;1.1430;1191775;64012;95046;12785;398523;21027;31553;4265;397305;21314;31866;4260;0.1179;0.1666;0.0562
103;1.1389;1197914;57873;95701;12130;400504;19046;31711;4107;399312;19307;32049;4077;0.1129;0.1743;0.0514
104;1.1511;1184452;71335;93505;14326;396075;23475;31032;4786;394879;23740;31331;4795;0.1327;0.1680;0.0627
105;1.1018;1197655;58132;95426;12405;400401;19149;31613;4205;399285;19334;31940;4186;0.1159;0.1780;0.0517
106;1.1130;1179787;76000;92616;15215;394584;24966;30759;5059;393340;25279;31080;5046;0.1397;0.1664;0.0667
107;1.0900;1198497;57290;95535;12296;400750;18800;31650;4168;399608;19011;31996;4130;0.1143;0.1785;0.0509
108;1.1280;1174316;81471;91489;16342;392766;26784;30363;5455;391469;27150;30661;5465;0.1513;0.1676;0.0717
109;1.0771;1192083;63704;93950;13881;398563;20987;31125;4693;397413;21206;31518;4608;0.1276;0.1785;0.0568
110;1.0929;1157648;98139;88840;18991;387157;32393;29468;6350;385915;32704;29768;6358;0.1760;0.1628;0.0859
111;1.0899;1199562;56225;94766;13065;401038;18512;31413;4405;399930;18689;31802;4324;0.1197;0.1879;0.0506
112;1.1724;1148685;107102;86860;20971;384114;35436;28822;6996;382888;35731;29129;6997;0.1937;0.1638;0.0940
113;1.0878;1193069;62718;93209;14622;398897;20653;30912;4906;397808;20811;31279;4847;0.1342;0.1889;0.0564
114;1.1612;1142400;113387;86384;21447;381981;37569;28661;7157;380764;37855;28967;7159;0.1982;0.1590;0.0990
115;1.0552;1186192;69595;92437;15394;396683;22867;30664;5154;395518;23101;30988;5138;0.1422;0.1819;0.0621
116;1.1094;1144527;111260;87074;20757;382770;36780;28879;6939;381444;37175;29194;6932;0.1919;0.1572;0.0970
117;1.0558;1195557;60230;94246;13585;399701;19849;31213;4605;398677;19942;31591;4535;0.1255;0.1853;0.0538
118;1.0696;1149312;106475;87621;20210;384381;35169;29038;6780;383036;35583;29387;6739;0.1865;0.1592;0.0931
119;1.0601;1201073;54714;94794;13037;401536;18014;31421;4397;400471;18148;31771;4355;0.1206;0.1935;0.0495
120;1.1363;1141946;113841;86869;20962;381904;37646;28789;7029;380593;38026;29085;7041;0.1949;0.1562;0.0991
121;1.0391;1203388;52399;95343;12488;402298;17252;31598;4220;401249;17370;31921;4205;0.1164;0.1949;0.0474
122;1.0903;1134747;121040;85696;22135;379474;40076;28432;7386;378144;40475;28697;7429;0.2056;0.1551;0.1053
123;1.0479;1203740;52047;94916;12915;402402;17148;31454;4364;401339;17280;31789;4337;0.1201;0.2006;0.0475
124;1.1207;1126764;129023;84255;23576;376814;42736;27987;7831;375527;43092;28207;7919;0.2192;0.1552;0.1122
125;1.0105;1197527;58260;93741;14090;400395;19155;31060;4758;399248;19371;31409;4717;0.1306;0.1958;0.0530
126;1.0696;1124998;130789;84169;23662;376197;43353;27960;7858;374975;43644;28179;7947;0.2200;0.1540;0.1135
127;1.0038;1199217;56570;94232;13599;400930;18620;31214;4604;399785;18834;31569;4557;0.1261;0.1948;0.0514
128;1.0801;1133516;122271;85375;22456;379080;40470;28326;7492;377887;40732;28575;7551;0.2090;0.1564;0.1062
129;0.9795;1197085;58702;93939;13892;400212;19338;31117;4701;399114;19505;31472;4654;0.1288;0.1926;0.0531
130;1.0381;1128942;126845;84807;23024;377529;42021;28147;7671;376319;42300;28399;7727;0.2139;0.1545;0.1100
131;0.9871;1214292;41495;96330;11501;405877;13673;31923;3895;404838;13781;32227;3899;0.1079;0.2205;0.0389
132;1.0625;1120667;135120;83685;24146;374727;44823;27796;8022;373506;45113;28036;8090;0.2239;0.1521;0.1170
133;0.9587;1205560;50227;94916;12915;402952;16598;31441;4377;401911;16708;31755;4371;0.1210;0.2074;0.0464
134;1.1217;1130460;125327;83997;23834;377882;41668;27908;7910;376736;41883;28126;8000;0.2214;0.1604;0.1097
135;0.9665;1193594;62193;92762;15069;399063;20487;30758;5060;397933;20686;31095;5031;0.1393;0.1956;0.0566
136;1.0679;1128140;127647;84248;23583;377206;42344;27984;7834;376073;42546;28225;7901;0.2187;0.1566;0.1109
137;0.9494;1201901;53886;94431;13400;401742;17808;31286;4532;400713;17906;31637;4489;0.1243;0.2004;0.0492
138;1.0667;1143698;112089;85998;21833;382388;37162;28504;7314;381288;37331;28773;7353;0.2035;0.1646;0.0983
139;0.9691;1183830;71957;91570;16261;395818;23732;30369;5449;394801;23818;30702;5424;0.1501;0.1855;0.0643
140;0.9774;1136883;118904;86477;21354;380151;39399;28670;7148;379072;39547;28946;7180;0.1987;0.1537;0.1028
141;0.9682;1205435;50352;95333;12498;402955;16595;31589;4229;401930;16689;31920;4206;0.1164;0.2013;0.0459
142;1.0328;1120447;135340;84363;23468;374706;44844;27978;7840;373531;45088;28257;7869;0.2178;0.1486;0.1165
143;0.9437;1222011;33776;98466;9365;408382;11168;32628;3190;407332;11287;32944;3182;0.0881;0.2199;0.0318
144;1.0707;1133998;121789;86305;21526;379219;40331;28590;7228;378238;40381;28895;7231;0.2002;0.1519;0.1047
145;0.9145;1204936;50851;95628;12203;402803;16747;31664;4154;401694;16925;32038;4088;0.1132;0.1945;0.0462
146;1.0110;1142257;113530;86965;20866;382092;37458;28813;7005;380937;37682;29108;7018;0.1943;0.1570;0.0983
147;0.9212;1213049;42738;96908;10923;405455;14095;32124;3694;404459;14160;32424;3702;0.1025;0.2073;0.0393
148;1.0599;1150351;105436;86801;21030;384752;34798;28756;7062;383586;35033;29067;7059;0.1954;0.1677;0.0926
149;0.9090;1205106;50681;94822;13009;402880;16670;31455;4363;401882;16737;31768;4358;0.1206;0.2066;0.0464
150;1.0024;1133502;122285;85173;22658;379170;40380;28237;7581;378042;40577;28529;7597;0.2103;0.1577;0.1059
151;0.9068;1208892;46895;95494;12337;404121;15429;31654;4164;403086;15533;31978;4148;0.1148;0.2108;0.0433
152;1.0460;1159151;96636;86995;20836;387502;32048;28884;6934;386435;32184;29128;6998;0.1937;0.1786;0.0862
153;0.9140;1144071;111716;86259;21572;382775;36775;28587;7231;381573;37046;28881;7245;0.2005;0.1636;0.0974
154;0.8836;1209433;46354;95710;12121;404312;15238;31709;4109;403263;15356;32041;4085;0.1131;0.2101;0.0428
155;1.0247;1155234;100553;86538;21293;386231;33319;28755;7063;385122;33497;29009;7117;0.1970;0.1752;0.0893
156;0.8848;1194422;61365;92470;15361;399365;20185;30646;5172;398255;20364;30979;5147;0.1425;0.2018;0.0561
157;0.9439;1125047;130740;83534;24297;376321;43229;27754;8064;375134;43485;28022;8104;0.2243;0.1571;0.1134
158;0.9051;1220125;35662;97309;10522;407790;11760;32247;3571;406798;11821;32580;3546;0.0982;0.2308;0.0338
159;1.0099;1156718;99069;86716;21115;386704;32846;28796;7022;385574;33045;29066;7060;0.1954;0.1760;0.0882
160;0.8692;1206428;49359;94493;13338;403321;16229;31349;4469;402148;16471;31617;4509;0.1248;0.2149;0.0461
161;1.0028;1153957;101830;86380;21451;385836;33714;28664;7154;384694;33925;28951;7175;0.1986;0.1746;0.0904
162;0.8791;1203226;52561;94044;13787;402222;17328;31190;4628;401100;17519;31452;4674;0.1294;0.2106;0.0488
163;0.9487;1135032;120755;84538;23293;379747;39803;28064;7754;378410;40209;28373;7753;0.2146;0.1616;0.1055
164;0.8987;1214384;41403;95779;12052;405983;13567;31785;4033;404929;13690;32060;4066;0.1126;0.2290;0.0390
165;0.9520;1124272;131515;83498;24333;375987;43563;27750;8068;374887;43732;28029;8097;0.2241;0.1562;0.1140
166;0.8632;1226001;29786;97908;9923;409753;9797;32492;3326;408740;9879;32769;3357;0.0929;0.2536;0.0291
167;0.9901;1149233;106554;85878;21953;384289;35261;28514;7304;383140;35479;28810;7316;0.2025;0.1710;0.0941
168;0.8448;1207728;48059;95238;12593;403765;15785;31600;4218;402707;15912;31913;4213;0.1166;0.2093;0.0443
169;0.9992;1176583;79204;89080;18751;393304;26246;29565;6253;392395;26224;29853;6273;0.1736;0.1930;0.0715
170;0.8536;1162022;93765;87817;20014;388552;30998;29152;6666;387394;31225;29447;6679;0.1849;0.1762;0.0834
171;0.8399;1221428;34359;97071;10760;408271;11279;32225;3593;407242;11377;32507;3619;0.1002;0.2413;0.0330
172;0.9939;1165001;90786;87345;20486;389389;30161;28988;6830;388332;30287;29301;6825;0.1889;0.1839;0.0816
173;0.8448;1201409;54378;93357;14474;401629;17921;30990;4828;400561;18058;31233;4893;0.1354;0.2132;0.0505
174;0.9503;1163966;91821;87415;20416;389117;30433;29013;6805;388022;30597;29319;6807;0.1884;0.1820;0.0823
175;0.8445;1220895;34892;96635;11196;408141;11409;32088;3730;407098;11521;32353;3773;0.1044;0.2467;0.0336
176;0.9465;1145636;110151;85419;22412;383167;36383;28352;7466;381965;36654;28665;7461;0.2065;0.1691;0.0970
177;0.8356;1216945;38842;96351;11480;406873;12677;32004;3814;405752;12867;32247;3879;0.1074;0.2316;0.0368
178;0.9696;1191681;64106;90833;16998;398415;21135;30167;5651;397351;21268;30405;5721;0.1584;0.2120;0.0593
179;0.8978;1156417;99370;86549;21282;386725;32825;28749;7069;385476;33143;29054;7072;0.1958;0.1759;0.0884
180;0.8442;1241165;14622;99537;8294;414627;4923;33026;2792;413787;4832;33322;2804;0.0776;0.3672;0.0168
181;0.9700;1150120;105667;84802;23029;384530;35020;28202;7616;383380;35239;28472;7654;0.2119;0.1784;0.0943
182;0.8271;1231445;24342;97742;10089;411501;8049;32475;3343;410535;8084;32686;3440;0.0952;0.2985;0.0253
183;0.9562;1165075;90712;87206;20625;389476;30074;28971;6847;388312;30307;29270;6856;0.1898;0.1845;0.0817
184;0.8246;1212184;43603;95370;12461;405215;14335;31661;4157;404142;14477;31882;4244;0.1175;0.2267;0.0412
185;0.9441;1186536;69251;90213;17618;396698;22852;29953;5865;395637;22982;30197;5929;0.1641;0.2051;0.0636
186;0.8278;1199084;56703;93103;14728;400872;18678;30917;4901;399880;18739;31171;4955;0.1372;0.2091;0.0521
187;0.8249;1188415;67372;91636;16195;397367;22183;30453;5365;396291;22328;30727;5399;0.1494;0.1947;0.0610
188;0.8126;1243400;12387;100282;7549;415391;4159;33258;2560;414500;4119;33599;2527;0.0699;0.3802;0.0146
189;0.9658;1170091;85696;86977;20854;391103;28447;28933;6885;390075;28544;29186;6940;0.1921;0.1956;0.0780
190;0.8233;1217170;38617;95389;12442;406884;12666;31668;4150;405832;12787;31887;4239;0.1173;0.2490;0.0374
191;0.9278;1171329;84458;87230;20601;391569;27981;28996;6822;390477;28142;29271;6855;0.1898;0.1959;0.0770
192;0.8039;1236436;19351;97802;10029;413107;6443;32469;3349;412161;6458;32731;3395;0.0940;0.3446;0.0217
193;0.9607;1158748;97039;84742;23089;387238;32312;28182;7636;386301;32318;28410;7716;0.2136;0.1927;0.0880
194;0.8105;1207541;48246;93239;14592;403679;15871;30975;4843;402665;15954;31198;4928;0.1364;0.2360;0.0459
195;0.9382;1185479;70308;88472;19359;396244;23306;29406;6412;395178;23441;29665;6461;0.1788;0.2161;0.0658
196;0.8464;1145054;110733;84112;23719;382843;36707;27945;7873;381761;36858;28209;7917;0.2191;0.1768;0.0985
197;0.8187;1240329;15458;98943;8888;414408;5142;32862;2956;413465;5154;33121;3005;0.0832;0.3683;0.0179
198;0.9595;1173990;81797;86604;21227;392418;27132;28781;7037;391386;27233;29035;7091;0.1963;0.2066;0.0755
199;0.8085;1200704;55083;92463;15368;401376;18174;30713;5105;400362;18257;30952;5174;0.1432;0.2208;0.0515
200;0.8651;1171166;84621;87169;20662;391612;27938;28978;6840;390480;28139;29241;6885;0.1906;0.1966;0.0770
201;0.8053;1216190;39597;95019;12812;406496;13054;31590;4228;405523;13096;31792;4334;0.1200;0.2487;0.0383
202;0.9230;1185285;70502;88805;19026;396317;23233;29515;6303;395153;23466;29779;6347;0.1757;0.2129;0.0656
203;0.8009;1194484;61303;91353;16478;399382;20168;30339;5479;398310;20309;30617;5509;0.1525;0.2134;0.0568
204;0.7872;1221404;34383;95492;12339;408228;11322;31742;4076;407208;11411;31929;4197;0.1162;0.2689;0.0343
205;0.9068;1180975;74812;87969;19862;394829;24721;29240;6578;393772;24847;29514;6612;0.1830;0.2102;0.0692
206;0.7944;1237513;18274;97912;9919;413431;6119;32511;3307;412550;6069;32763;3363;0.0931;0.3566;0.0207
207;0.9362;1160271;95516;84254;23577;387791;31759;27988;7830;386756;31863;28221;7905;0.2188;0.1988;0.0875
208;0.7910;1217405;38382;94734;13097;406934;12616;31491;4327;405927;12692;31732;4394;0.1216;0.2572;0.0376
209;0.9075;1187095;68692;88711;19120;396886;22664;29477;6341;395745;22874;29728;6398;0.1771;0.2186;0.0644
210;0.8129;1169453;86334;87178;20653;391048;28502;28986;6832;389840;28779;29248;6878;0.1904;0.1929;0.0784
211;0.8072;1240698;15089;98982;8849;414520;5030;32844;2974;413621;4998;33121;3005;0.0832;0.3755;0.0176
212;0.9164;1175958;79829;86839;20992;393152;26398;28848;6970;392154;26465;29117;7009;0.1940;0.2094;0.0736
213;0.7829;1232365;23422;96234;11597;411729;7821;31981;3837;410803;7816;32214;3912;0.1083;0.3336;0.0258
214;0.9092;1156229;99558;83658;24173;386417;33133;27801;8017;385445;33174;28011;8115;0.2246;0.1965;0.0908
215;0.7959;1231259;24528;96108;11723;411370;8180;31942;3876;410431;8188;32178;3948;0.1093;0.3253;0.0267
216;0.8980;1174794;80993;86428;21403;392765;26785;28708;7110;391755;26864;28970;7156;0.1981;0.2103;0.0748
217;0.7785;1236627;19160;97587;10244;413121;6429;32390;3428;412242;6377;32659;3467;0.0960;0.3522;0.0216
218;0.9373;1169090;86697;84637;23194;390664;28886;28121;7697;389785;28834;28343;7783;0.2154;0.2126;0.0805
219;0.7919;1185959;69828;88595;19236;396513;23037;29442;6376;395438;23181;29683;6443;0.1783;0.2175;0.0651
220;0.7698;1223893;31894;94246;13585;409018;10532;31354;4464;408014;10605;31584;4542;0.1257;0.2999;0.0333
221;0.8848;1172044;83743;85637;22194;391798;27752;28434;7384;390855;27764;28694;7432;0.2057;0.2112;0.0774
222;0.7673;1237660;18127;97924;9907;413470;6080;32524;3294;412584;6035;32799;3327;0.0921;0.3554;0.0206
223;0.9364;1164590;91197;83698;24133;389191;30359;27791;8027;388343;30276;27987;8139;0.2253;0.2119;0.0845
224;0.7769;1228735;27052;94963;12868;410572;8978;31559;4259;409611;9008;31821;4305;0.1192;0.3234;0.0293
225;0.8926;1144200;111587;81526;26305;382346;37204;27063;8755;381448;37171;27291;8835;0.2446;0.1920;0.1012
226;0.7952;1239446;16341;98526;9305;414108;5442;32733;3085;413185;5434;32999;3127;0.0866;0.3653;0.0188
227;0.9225;1173861;81926;85715;22116;392378;27172;28479;7339;391417;27202;28727;7399;0.2048;0.2138;0.0761
228;0.7749;1237931;17856;98023;9808;413562;5988;32571;3247;412660;5959;32835;3291;0.0911;0.3558;0.0203
229;0.9200;1159839;95948;83426;24405;387625;31925;27719;8099;386759;31860;27905;8221;0.2276;0.2051;0.0881
230;0.7818;1199887;55900;91518;16313;401163;18387;30438;5380;400039;18580;30655;5471;0.1514;0.2275;0.0529
231;0.7981;1164455;91332;85650;22181;389289;30261;28424;7394;388248;30371;28709;7417;0.2053;0.1963;0.0831
232;0.8994;1237653;18134;98197;9634;413455;6095;32632;3186;412550;6069;32901;3225;0.0893;0.3470;0.0204
233;0.9382;1149267;106520;81867;25964;384045;35505;27182;8636;383163;35456;27384;8742;0.2420;0.1978;0.0972
234;0.7779;1235448;20339;97076;10755;412749;6801;32225;3593;411841;6778;32486;3640;0.1008;0.3494;0.0229
235;0.8930;1169465;86322;85005;22826;390916;28634;28248;7570;390031;28588;28454;7672;0.2124;0.2116;0.0797
236;0.7705;1214537;41250;93686;14145;406029;13521;31166;4652;404975;13644;31376;4750;0.1315;0.2582;0.0404
237;0.8690;1197501;58286;89450;18381;400374;19176;29754;6064;399278;19341;29974;6152;0.1703;0.2413;0.0561
238;0.8091;1166425;89362;85221;22610;389931;29619;28300;7518;388933;29686;28549;7577;0.2097;0.2033;0.0819
239;0.7838;1238736;17051;98174;9657;413856;5694;32590;3228;412905;5714;32870;3256;0.0901;0.3630;0.0197
240;0.8843;1171028;84759;85059;22772;391409;28141;28247;7571;390548;28071;28480;7646;0.2116;0.2141;0.0785
241;0.7671;1236815;18972;97576;10255;413197;6353;32401;3417;412273;6346;32667;3459;0.0957;0.3528;0.0216
242;0.8990;1155552;100235;82624;25207;386151;33399;27462;8356;385320;33299;27644;8482;0.2348;0.2030;0.0919
243;0.7817;1230137;25650;95207;12624;411082;8468;31644;4174;410107;8512;31896;4230;0.1171;0.3320;0.0280
244;0.8722;1185438;70349;87708;20123;396351;23199;29136;6682;395286;23333;29391;6735;0.1864;0.2240;0.0661
245;0.7751;1196300;59487;90777;17054;399934;19616;30207;5611;398867;19752;30415;5711;0.1581;0.2243;0.0560
246;0.7620;1215377;40410;93818;14013;406346;13204;31195;4623;405311;13308;31416;4710;0.1304;0.2614;0.0396
247;0.8545;1208380;47407;91608;16223;403990;15560;30471;5347;402918;15701;30683;5443;0.1507;0.2574;0.0465
248;0.7855;1174711;81076;86728;21103;392784;26766;28815;7003;391689;26930;29107;7019;0.1943;0.2068;0.0747
249;0.7721;1241421;14366;99220;8611;414763;4787;32953;2865;413843;4776;33210;2916;0.0807;0.3791;0.0169
250;0.9348;1187840;67947;86134;21697;397093;22457;28629;7189;396096;22523;28855;7271;0.2013;0.2440;0.0655
251;0.8036;1164633;91154;84851;22980;389393;30157;28160;7658;388415;30204;28414;7712;0.2135;0.2034;0.0834
252;0.7713;1239058;16729;98259;9572;413973;5577;32612;3206;413047;5572;32880;3246;0.0899;0.3681;0.0194
253;0.8776;1191890;63897;88614;19217;398495;21055;29448;6370;397354;21265;29704;6422;0.1778;0.2320;0.0609
254;0.7877;1169777;86010;85756;22075;391134;28416;28461;7357;390047;28572;28770;7356;0.2036;0.2047;0.0790
255;0.7655;1202245;53542;91983;15848;401945;17605;30581;5237;400853;17766;30802;5324;0.1474;0.2306;0.0508
256;0.7731;1182776;73011;88130;19701;395505;24045;29317;6501;394427;24192;29559;6567;0.1818;0.2135;0.0676
257;0.7648;1243642;12145;100149;7682;415512;4038;33268;2550;414557;4062;33555;2571;0.0712;0.3876;0.0146
258;0.9064;1163025;92762;83635;24196;388720;30830;27778;8040;387894;30725;27996;8130;0.2250;0.2092;0.0854
259;0.7705;1235736;20051;97020;10811;412838;6712;32222;3596;411924;6695;32476;3650;0.1010;0.3528;0.0227
260;0.8682;1179463;76324;86628;21203;394425;25125;28774;7044;393313;25306;29053;7073;0.1958;0.2184;0.0712
261;0.7541;1237006;18781;97580;10251;413258;6292;32408;3410;412327;6292;32656;3470;0.0961;0.3555;0.0215
262;0.9069;1182044;73743;86388;21443;395232;24318;28684;7134;394179;24440;28928;7198;0.1992;0.2275;0.0696
263;0.8055;1166805;88982;85336;22495;390160;29390;28328;7490;389138;29481;28607;7519;0.2081;0.2032;0.0814
264;0.7648;1209552;46235;92517;15314;404352;15198;30781;5037;403258;15361;30991;5135;0.1421;0.2505;0.0451
265;0.8211;1183256;72531;87839;19992;395652;23898;29206;6612;394613;24006;29454;6672;0.1847;0.2175;0.0675
266;0.7504;1203108;52679;92424;15407;402223;17327;30736;5082;401124;17495;30952;5174;0.1432;0.2282;0.0498
267;0.7214;1239053;16734;98623;9208;413957;5593;32758;3060;413003;5616;33016;3110;0.0861;0.3564;0.0192
268;0.8892;1150834;104953;81708;26123;384620;34930;27172;8646;383782;34837;27377;8749;0.2422;0.2007;0.0958
269;0.7690;1235261;20526;96849;10982;412696;6854;32174;3644;411755;6864;32438;3688;0.1021;0.3495;0.0232
270;0.8693;1170141;85646;84781;23050;391153;28397;28140;7678;390289;28330;28393;7733;0.2141;0.2144;0.0793
271;0.7658;1200691;55096;91748;16083;401408;18142;30514;5304;400321;18298;30727;5399;0.1494;0.2278;0.0521
272;0.8170;1121687;134100;78595;29236;375030;44520;26068;9750;374053;44566;26325;9801;0.2713;0.1803;0.1196
273;1.0337;1090693;165094;75861;31970;364985;54565;25176;10642;363882;54737;25424;10702;0.2962;0.1635;0.1439
274;1.0870;1092715;163072;76109;31722;365647;53903;25250;10568;364565;54054;25503;10623;0.2941;0.1642;0.1422
275;1.0278;1071572;184215;75326;32505;358571;60979;25021;10797;357418;61201;25290;10836;0.3000;0.1504;0.1584
276;1.2120;1152314;103473;82507;25324;385278;34272;27421;8397;384365;34254;27634;8492;0.2351;0.1987;0.0940
277;1.0034;1235078;20709;97525;10306;412665;6885;32412;3406;411667;6952;32697;3429;0.0949;0.3303;0.0228
278;0.9196;1192735;63052;89048;18783;398816;20734;29626;6192;397682;20937;29794;6332;0.1753;0.2322;0.0600
279;0.7786;1196938;58849;91813;16018;400202;19348;30565;5253;399093;19526;30782;5344;0.1479;0.2149;0.0547
280;0.7439;1246961;8826;101500;6331;416625;2925;33697;2121;415677;2942;33996;2130;0.0590;0.4200;0.0112
281;0.8584;1208784;47003;91818;16013;404159;15391;30554;5264;403058;15561;30766;5360;0.1484;0.2562;0.0460
282;0.7583;1187265;68522;89327;18504;396938;22612;29706;6112;395873;22746;29929;6197;0.1715;0.2141;0.0636
283;0.7388;1242320;13467;99185;8646;415041;4509;32930;2888;414099;4520;33209;2917;0.0807;0.3922;0.0164
284;0.8231;1186646;69141;88148;19683;396782;22768;29318;6500;395724;22895;29538;6588;0.1824;0.2235;0.0648
285;0.7328;1206580;49207;92774;15057;403366;16184;30850;4968;402266;16353;31109;5017;0.1389;0.2348;0.0470
286;0.7255;1224186;31601;93759;14072;409136;10414;31209;4609;408106;10513;31443;4683;0.1296;0.3082;0.0334
287;0.8603;1218096;37691;91382;16449;407040;12510;30392;5426;406126;12493;30604;5522;0.1529;0.3065;0.0396
288;0.7892;1170131;85656;84402;23429;391169;28381;28027;7791;390328;28291;28286;7840;0.2170;0.2170;0.0795
289;0.7410;1229236;26551;94681;13150;410740;8810;31461;4357;409812;8807;31737;4389;0.1215;0.3326;0.0290
290;0.8346;1184724;71063;87227;20604;396176;23374;28973;6845;395144;23475;29202;6924;0.1917;0.2278;0.0668
291;0.7211;1234537;21250;96645;11186;412482;7068;32126;3692;411528;7091;32392;3734;0.1034;0.3449;0.0238
292;0.8721;1148237;107550;80509;27322;383769;35781;26770;9048;383009;35610;26977;9149;0.2533;0.2044;0.0984
293;0.7480;1229500;26287;94814;13017;410851;8699;31502;4316;409896;8723;31779;4347;0.1203;0.3326;0.0287
294;0.8512;1204119;51668;88870;18961;402522;17028;29564;6254;401444;17175;29775;6351;0.1758;0.2700;0.0517
295;0.7790;1166952;88835;84360;23471;390153;29397;28000;7818;389248;29371;28278;7848;0.2172;0.2109;0.0818
296;0.7454;1204067;51720;91494;16337;402552;16998;30452;5366;401398;17221;30668;5458;0.1511;0.2407;0.0499
297;0.7529;1182271;73516;87695;20136;395342;24208;29131;6687;394303;24316;29387;6739;0.1865;0.2170;0.0683
298;0.7483;1240554;15233;98743;9088;414440;5110;32794;3024;413505;5114;33036;3090;0.0855;0.3766;0.0180
299;0.9052;1202226;53561;87455;20376;401798;17752;29031;6787;400922;17697;29275;6851;0.1896;0.2791;0.0540
300;0.7825;1162780;93007;83435;24396;388695;30855;27711;8107;387872;30747;27952;8174;0.2263;0.2100;0.0856

==> data/gnn_training/unconfined/sage.csv <==
epoch;loss;R;C;A
1;442.0417;0.956325;0.9768;0.081275
2;384.301825;0.8835;0.9487;0.0863
3;322.97075;0.7426;0.87055;0.097875
4;257.164225;0.5473;0.714625;0.1161
5;189.365875;0.342325;0.511675;0.144075
6;129.04525;0.172;0.309325;0.181725
7;81.75445;0.067925;0.151925;0.23425
8;51.3561;0.02425;0.074575;0.305175
9;37.316375;0.01245;0.0527;0.373225
10;30.86455;0.010725;0.055075;0.412175
11;27.819525;0.014;0.071575;0.42125
12;25.60655;0.020825;0.0979;0.395675
13;23.886525;0.0303;0.1304;0.35555
14;22.56795;0.041575;0.16475;0.325275
15;21.183625;0.05575;0.2029;0.297375
16;20.0858;0.0735;0.2442;0.272325
17;19.1839;0.095975;0.2892;0.247525
18;18.23805;0.124125;0.338275;0.223825
19;17.803625;0.153575;0.38415;0.20355
20;17.28165;0.18795;0.4299;0.185375
21;16.61575;0.2252;0.4733;0.16995
22;16.269975;0.2638;0.51255;0.1571
23;15.7949;0.305725;0.55095;0.1449
24;15.12405;0.345425;0.58375;0.135425
25;14.8777;0.38255;0.61235;0.127925
26;14.427825;0.412625;0.63495;0.122625
27;14.0086;0.44075;0.6554;0.118375
28;13.866825;0.4615;0.67035;0.115525
29;13.481225;0.478925;0.68295;0.1134
30;13.2612;0.496125;0.6951;0.111375
31;12.955675;0.50665;0.703175;0.1103
32;12.553825;0.5167;0.711025;0.109325
33;12.34125;0.52565;0.718175;0.10855
34;12.00685;0.5307;0.722925;0.108225
35;11.74185;0.5335;0.7261;0.108125
36;11.486975;0.534075;0.7281;0.108325
37;11.066775;0.5316;0.728325;0.10885
38;10.71265;0.527675;0.727425;0.109525
39;10.33485;0.524475;0.7271;0.11015
40;10.0668;0.519725;0.725675;0.110925
41;9.776525;0.512075;0.721925;0.112
42;9.4634;0.506025;0.719425;0.11295
43;9.316175;0.50065;0.717475;0.11385
44;9.00565;0.495;0.714925;0.11475
45;8.72515;0.4884;0.711875;0.11585
46;8.548975;0.4821;0.7087;0.116825
47;8.238375;0.474325;0.70425;0.117975
48;8.022625;0.465825;0.699;0.119225
49;7.842325;0.459725;0.694925;0.1201
50;7.5564;0.450525;0.68835;0.121425
51;7.2726;0.442125;0.682375;0.122625
52;6.97265;0.4347;0.676725;0.1237
53;6.643925;0.428525;0.6723;0.12465
54;6.350475;0.422075;0.6675;0.12565
55;6.128775;0.4155;0.66215;0.126625
56;5.901675;0.411825;0.6596;0.12725
57;5.723875;0.4082;0.65695;0.127825
58;5.598025;0.407575;0.656525;0.12795
59;5.413225;0.4072;0.656575;0.128075
60;5.281425;0.404175;0.65385;0.128525
61;5.1355;0.398675;0.64855;0.129275
62;4.9816;0.3942;0.64415;0.12985
63;4.8454;0.390075;0.6401;0.1304
64;4.710025;0.386625;0.6364;0.1308
65;4.583025;0.38465;0.634125;0.131
66;4.4541;0.38135;0.63045;0.131375
67;4.3406;0.377125;0.62545;0.1318
68;4.210875;0.3719;0.619575;0.1324
69;4.116625;0.3697;0.616625;0.13255
70;4.004625;0.36695;0.61315;0.132775
71;3.929975;0.364075;0.609575;0.133025
72;3.862125;0.363175;0.6078;0.132975
73;3.782575;0.3521;0.5956;0.1345
74;3.69885;0.33765;0.5797;0.136625
75;3.588425;0.324775;0.565475;0.138525
76;3.493125;0.3109;0.55015;0.140625
77;3.421;0.305225;0.54345;0.14145
78;3.33735;0.30315;0.5408;0.141725
79;3.249825;0.3002;0.5368;0.142075
80;3.158075;0.301225;0.53735;0.141725
81;3.088725;0.3;0.535275;0.14175
82;3.04115;0.303825;0.538525;0.14085
83;2.980975;0.2983;0.5315;0.141675
84;2.944875;0.2996;0.5324;0.141325
85;2.853025;0.2969;0.52855;0.1416
86;2.7892;0.295325;0.5262;0.1417
87;2.732;0.2977;0.52815;0.141025
88;2.678525;0.30005;0.52965;0.140375
89;2.6676;0.29415;0.522425;0.141375
90;2.657725;0.29905;0.5273;0.140475
91;2.653675;0.296575;0.5245;0.14095
92;2.664775;0.298125;0.526225;0.140725
93;2.612425;0.306075;0.53515;0.139175
94;2.564525;0.3081;0.5373;0.13885
95;2.49945;0.303625;0.531975;0.13975
96;2.5006;0.303725;0.532325;0.1398
97;2.46705;0.3038;0.532525;0.139825
98;2.41075;0.300725;0.5292;0.1403
99;2.39705;0.29955;0.5276;0.140475
100;2.3456;0.2979;0.525625;0.140675
101;2.332975;0.299875;0.528075;0.1404
102;2.3098;0.303425;0.532125;0.139925
103;2.268525;0.306075;0.5358;0.139525
104;2.219275;0.309225;0.53955;0.139125
105;2.174325;0.3008;0.53025;0.14075
106;2.1999;0.2995;0.529175;0.141025
107;2.1714;0.307875;0.53845;0.13935
108;2.1102;0.3077;0.5383;0.139375
109;2.0922;0.300125;0.52935;0.141025
110;2.09485;0.301425;0.531775;0.14105
111;2.07165;0.30775;0.53975;0.14025
112;2.0293;0.2975;0.5289;0.142075
113;2.0248;0.318875;0.553675;0.138075
114;1.91675;0.298725;0.530675;0.1416
115;1.96685;0.302375;0.5351;0.141125
116;1.9638;0.29975;0.5325;0.1417
117;1.98505;0.30445;0.5382;0.14115
118;1.9635;0.30545;0.540125;0.141175
119;1.9348;0.306575;0.54195;0.14115
120;1.90795;0.309;0.545075;0.1408
121;1.86275;0.309;0.54555;0.140925
122;1.8575;0.30675;0.543275;0.14155
123;1.860125;0.3029;0.539825;0.142325
124;1.855075;0.306525;0.5446;0.141875
125;1.803575;0.292175;0.5288;0.14425
126;1.7756;0.30765;0.546775;0.1413
127;1.674325;0.288875;0.5247;0.144725
128;1.709075;0.296475;0.53405;0.143725
129;1.69675;0.287275;0.52425;0.145925
130;1.755275;0.29225;0.5303;0.14525
131;1.7502;0.301075;0.54095;0.1435
132;1.715775;0.304725;0.544475;0.142875
133;1.727425;0.3005;0.540625;0.144325
134;1.737725;0.301275;0.54195;0.144325
135;1.744825;0.313;0.5554;0.1424
136;1.6924;0.293475;0.532925;0.145525
137;1.67645;0.316075;0.557375;0.140425
138;1.57415;0.289725;0.5259;0.1453
139;1.598625;0.286025;0.5224;0.146025
140;1.580475;0.2848;0.521525;0.146425
141;1.5883;0.2888;0.526325;0.145925
142;1.583725;0.292825;0.5317;0.1451
143;1.57795;0.2947;0.534275;0.144925
144;1.576225;0.29255;0.532075;0.1455
145;1.574025;0.29345;0.533275;0.145425
146;1.5683;0.291775;0.5314;0.1459
147;1.5748;0.2906;0.530175;0.1461
148;1.57155;0.30065;0.542075;0.144175
149;1.5115;0.278925;0.517875;0.148225
150;1.552025;0.301;0.543975;0.14405
151;1.4634;0.2854;0.525475;0.146875
152;1.513;0.294675;0.536375;0.145475
153;1.506525;0.29535;0.537;0.14525
154;1.49185;0.2949;0.536525;0.145325
155;1.497075;0.297325;0.53935;0.144775
156;1.466575;0.296725;0.53805;0.144725
157;1.471375;0.296075;0.536975;0.1448
158;1.4727;0.29815;0.538875;0.1444
159;1.4592;0.295325;0.53565;0.145075
160;1.47205;0.29515;0.535675;0.14515
161;1.456825;0.29955;0.54095;0.144225
162;1.419225;0.30075;0.541575;0.143875
163;1.415375;0.294325;0.532375;0.14495
164;1.4094;0.2895;0.52685;0.145675
165;1.407275;0.294325;0.532025;0.14465
166;1.369175;0.27235;0.507125;0.1487
167;1.42765;0.29425;0.53395;0.1446
168;1.355675;0.28875;0.527025;0.145375
169;1.34;0.285125;0.522625;0.145975
170;1.3368;0.294725;0.5333;0.14385
171;1.256575;0.273525;0.50825;0.148075
172;1.336725;0.2877;0.52455;0.145925
173;1.3301;0.279125;0.514725;0.147875
174;1.40195;0.290075;0.528;0.146325
175;1.403575;0.3083;0.5494;0.142525
176;1.3199;0.28595;0.5239;0.1464
177;1.381125;0.311875;0.55315;0.141575
178;1.300425;0.289325;0.5267;0.145675
179;1.3741;0.295725;0.533725;0.1446
180;1.3864;0.309725;0.549725;0.141925
181;1.324625;0.2849;0.521375;0.146375
182;1.388375;0.308375;0.54835;0.142025
183;1.311325;0.29705;0.535525;0.143925
184;1.29355;0.299575;0.538;0.143425
185;1.284775;0.296475;0.533025;0.14375
186;1.26765;0.298;0.53425;0.1434
187;1.25385;0.283375;0.51555;0.146225
188;1.32435;0.28105;0.5134;0.146725
189;1.334025;0.30635;0.543575;0.142275
190;1.26985;0.278125;0.5101;0.147325
191;1.342475;0.30215;0.53935;0.14285
192;1.263525;0.293175;0.52905;0.144425
193;1.280175;0.29825;0.534625;0.143725
194;1.2751;0.297775;0.53395;0.1438
195;1.264725;0.2946;0.52985;0.1442
196;1.2781;0.304625;0.5408;0.1423
197;1.23335;0.27;0.50065;0.14885
198;1.318275;0.2993;0.53585;0.14375
199;1.24955;0.289675;0.52495;0.1455
200;1.267225;0.29655;0.53235;0.14445
201;1.274925;0.301325;0.537475;0.14295
202;1.24065;0.2992;0.53435;0.143075
203;1.231875;0.290125;0.522325;0.144725
204;1.241075;0.288075;0.519925;0.145
205;1.234725;0.2874;0.5194;0.14525
206;1.24035;0.28805;0.5206;0.14525
207;1.24035;0.28965;0.5232;0.145075
208;1.262375;0.28195;0.515325;0.146425
209;1.2862;0.312975;0.5513;0.141025
210;1.225775;0.2868;0.520325;0.1457
211;1.281325;0.30595;0.5432;0.1422
212;1.209775;0.299325;0.535375;0.143325
213;1.2153;0.299625;0.5356;0.143275
214;1.2201;0.295275;0.529775;0.144225
215;1.22525;0.299425;0.534425;0.1436
216;1.209975;0.28615;0.5184;0.1465
217;1.2507;0.2776;0.50945;0.1478
218;1.247175;0.301325;0.538175;0.143075
219;1.165625;0.273775;0.50575;0.148375
220;1.23995;0.302375;0.53925;0.143
221;1.1629;0.285;0.5191;0.1461
222;1.213225;0.2918;0.5267;0.1451
223;1.221325;0.2911;0.525625;0.1452
224;1.21865;0.287475;0.5204;0.145425
225;1.220175;0.2867;0.51905;0.145475
226;1.21795;0.283625;0.5151;0.145775
227;1.216025;0.286725;0.518625;0.144875
228;1.200375;0.288175;0.520875;0.144825
229;1.1924;0.2748;0.50505;0.1486
230;1.218775;0.27605;0.507675;0.148725
231;1.2285;0.305225;0.5414;0.1435
232;1.1678;0.273175;0.502825;0.149875
233;1.250875;0.295875;0.5299;0.144325
234;1.2032;0.301925;0.5356;0.143275
235;1.1893;0.27105;0.500575;0.1492
236;1.26995;0.29735;0.5328;0.143725
237;1.21095;0.317125;0.554425;0.1407
238;1.164325;0.28665;0.519275;0.14605
239;1.23035;0.298025;0.5331;0.1435
240;1.183975;0.3137;0.5505;0.141325
241;1.156125;0.2763;0.507575;0.148175
242;1.226225;0.296975;0.531825;0.1442
243;1.1593;0.3087;0.543775;0.1418
244;1.110525;0.273275;0.50255;0.14775
245;1.16815;0.298725;0.531775;0.1424
246;1.0827;0.27735;0.50795;0.146975
247;1.153925;0.281025;0.5121;0.146425
248;1.172525;0.304225;0.539175;0.14195
249;1.1032;0.27935;0.510725;0.14715
250;1.179675;0.301525;0.534875;0.1423
251;1.104225;0.2985;0.53075;0.14255
252;1.0806;0.26705;0.49535;0.15015
253;1.169875;0.299725;0.531325;0.1436
254;1.10305;0.29585;0.526825;0.144175
255;1.090475;0.2711;0.501125;0.150175
256;1.187825;0.31385;0.547075;0.14065
257;1.106725;0.305325;0.53805;0.14195
258;1.0867;0.29125;0.52345;0.145175
259;1.16725;0.326825;0.56015;0.137525
260;1.0793;0.2989;0.531175;0.14265
261;1.141525;0.310325;0.54215;0.14075
262;1.1566;0.312125;0.5436;0.14015
263;1.149125;0.309875;0.5407;0.140325
264;1.14295;0.29725;0.52705;0.144225
265;1.168225;0.2982;0.52765;0.144
266;1.185525;0.327325;0.5573;0.138575
267;1.12065;0.291275;0.51915;0.146475
268;1.1943;0.325275;0.554375;0.1382
269;1.106675;0.32205;0.55155;0.13875
270;1.08535;0.292025;0.519875;0.14405
271;1.138875;0.322825;0.55185;0.136725
272;1.065675;0.308875;0.536725;0.139
273;1.1079;0.3109;0.5368;0.138275
274;1.10355;0.2915;0.516475;0.14565
275;1.131625;0.3098;0.533375;0.143
276;1.1336;0.2975;0.52125;0.146275
277;1.146425;0.2997;0.52335;0.145975
278;1.1469;0.3087;0.534225;0.142425
279;1.148925;0.3058;0.53085;0.142625
280;1.1529;0.325175;0.550175;0.137975
281;1.090125;0.3206;0.546;0.138675
282;1.09175;0.32055;0.54365;0.13785
283;1.07635;0.3064;0.531325;0.1401
284;1.078375;0.324675;0.5483;0.137175
285;1.079925;0.2871;0.509075;0.14575
286;1.15985;0.322675;0.54555;0.13765
287;1.093075;0.326925;0.548675;0.136775
288;1.071775;0.27715;0.49805;0.148225
289;1.1481;0.317575;0.53915;0.13905
290;1.075225;0.316775;0.538425;0.1392
291;1.06015;0.2785;0.499425;0.148125
292;1.144725;0.32235;0.54385;0.13735
293;1.06695;0.3153;0.536725;0.138325
294;1.042375;0.294025;0.51695;0.142825
295;1.123525;0.343975;0.565575;0.132075
296;1.048125;0.3049;0.52775;0.141475
297;1.1308;0.30965;0.533575;0.141025


==> data/graphs/vrGraphs.csv <==
class,graph,n,m,kn,km
,CR-T-D-7,163809,43028583,160931,42216156
,CW-S-L-7,127871,78459291,126918,77951837
,CW-T-D-4,83091,37881529,82139,37461950
,CW-T-C-1,266403,144634578,264425,143686413
,MR-D-03,21499,130508,18729,121687
,MR-D-05,27621,236044,25342,224932
,MR-D-FN,30467,296369,28357,284605
,MR-W-FN,15639,126800,14909,123096
,MT-D-01,979,3125,457,1524
,MT-D-200,10880,505359,10698,493381
,MT-D-FN,10880,604041,10701,592445
,MT-W-01,1006,2411,7,13
,MT-W-200,12320,515871,11597,472689
,MT-W-FN,12320,553895,11592,505413
,MW-D-01,3988,13556,3000,11716
,MW-D-20,20054,606318,19627,598870
,MW-D-40,33563,1879303,33179,1865895
,CR-S-L-7,270067,94109215,266972,92940776
,MW-W-01,3079,22664,2904,21963
,MW-W-05,10790,485261,10678,481164
,MW-D-FN,47504,4017196,47156,4000663
,MW-W-10,18023,1451813,17926,1445020
,MW-W-FN,22316,2275623,22220,2267745
,CW-T-D-6,83758,38781839,82764,38312033
,CR-T-D-6,381380,115082762,376817,113667225
,CW-T-C-2,194413,111098006,193044,110396737
,CW-S-L-6,267698,171132761,265968,170206948
vr,CR-S-L-1,863368,331203970,855973,328442004
,CR-T-C-1,602472,194753152,595278,192490745
,CR-T-C-2,652497,215694927,645169,213256135
,CR-S-L-6,578244,219717582,572983,217611780
,CR-T-D-4,651861,220480534,644962,218219271
,CW-S-L-1,411950,283860106,409672,282698373
,CW-S-L-4,430379,303042962,428028,301695779
,CW-S-L-2,443404,315569883,441187,314310787
,CR-S-L-2,880974,342158741,874070,339569209
,CR-S-L-4,881910,344057350,874744,341182976


==> data/mwis_results_no_vr/kernel_configs/chils_Fast_configurations/Fast_time.csv <==
fraction,perf
0.0120481927710843,1.0
0.0240963855421686,1.0
0.036144578313253,1.0
0.0481927710843373,1.0
0.0602409638554216,1.0
0.072289156626506,1.0
0.0843373493975903,1.0
0.0963855421686747,1.0
0.108433734939759,1.0
0.1204819277108433,1.0
0.1325301204819277,1.0
0.144578313253012,1.0
0.1566265060240964,1.0
0.1686746987951807,1.0
0.180722891566265,1.0
0.1927710843373494,1.0
0.2048192771084337,1.0
0.216867469879518,1.0
0.2289156626506024,1.0
0.2409638554216867,1.0
0.253012048192771,1.0
0.2650602409638554,1.0
0.2771084337349397,1.0
0.2891566265060241,1.0
0.3012048192771084,1.0
0.3132530120481928,1.0
0.3253012048192771,1.0
0.3373493975903614,1.0
0.3493975903614458,1.0
0.3614457831325301,1.0
0.3734939759036144,1.0
0.3855421686746988,1.0
0.3975903614457831,1.0
0.4096385542168674,1.0
0.4216867469879518,1.0
0.4337349397590361,1.0
0.4457831325301205,1.0
0.4578313253012048,1.0
0.4698795180722891,1.0
0.4819277108433735,1.0
0.4939759036144578,1.0
0.5060240963855421,1.0
0.5180722891566265,1.0
0.5301204819277109,1.0029897079963666
0.5421686746987951,1.005877416861362
0.5542168674698795,1.0075657054319789
0.5662650602409639,1.010453538678093
0.5783132530120482,1.0331125169093658
0.5903614457831325,1.04108677021581
0.6024096385542169,1.0527038580978412
0.6144578313253012,1.057101822503962
0.6265060240963856,1.086079431224184
0.6385542168674698,1.0864234403957789
0.6506024096385542,1.087709895303583
0.6626506024096386,1.0943360433604337
0.6746987951807228,1.1117545205706705
0.6867469879518072,1.1508716853441068
0.6987951807228916,1.167632892374579
0.7108433734939759,1.1704054866386142
0.7228915662650602,1.1891226545012858
0.7349397590361446,1.3123013147887852
0.7469879518072289,1.334647358324092
0.7590361445783133,1.3743518627220783
0.7710843373493976,1.3814549700032877
0.7831325301204819,1.3853105553133298
0.7951807228915663,1.3925284954051744
0.8072289156626506,1.4718561666679597
0.8192771084337349,1.6686467421570446
0.8313253012048193,1.7537186652380814
0.8433734939759037,1.82575950272642
0.8554216867469879,1.8318258670222272
0.8674698795180723,1.900541362008864
0.8795180722891566,1.9795508396002883
0.891566265060241,2.064994580754039
0.9036144578313252,2.3801759853421585
0.9156626506024096,2.416657467242975
0.927710843373494,2.4924759423909064
0.9397590361445785,2.5197936158187297
0.9518072289156626,6.753934547369171
0.963855421686747,9.837233390119252
0.9759036144578314,10.28164965471256
0.9879518072289156,10.452690786197993
1.0,931.1554609467968


==> data/mwis_results_no_vr/kernel_configs/chils_Fast_configurations/Fast_weight.csv <==
fraction,perf
0.0120481927710843,1.0
0.0240963855421686,1.0
0.036144578313253,1.0
0.0481927710843373,1.0
0.0602409638554216,1.0
0.072289156626506,1.0
0.0843373493975903,1.0
0.0963855421686747,1.0
0.108433734939759,1.0
0.1204819277108433,1.0
0.1325301204819277,1.0
0.144578313253012,1.0
0.1566265060240964,1.0
0.1686746987951807,1.0
0.180722891566265,1.0
0.1927710843373494,1.0
0.2048192771084337,1.0
0.216867469879518,1.0
0.2289156626506024,1.0
0.2409638554216867,1.0
0.253012048192771,1.0
0.2650602409638554,1.0
0.2771084337349397,1.0
0.2891566265060241,1.0
0.3012048192771084,1.0
0.3132530120481928,1.0
0.3253012048192771,1.0
0.3373493975903614,1.0
0.3493975903614458,1.0
0.3614457831325301,1.0
0.3734939759036144,1.0
0.3855421686746988,1.0
0.3975903614457831,1.0
0.4096385542168674,1.0
0.4216867469879518,1.0
0.4337349397590361,1.0
0.4457831325301205,1.0
0.4578313253012048,1.0
0.4698795180722891,1.0
0.4819277108433735,1.0
0.4939759036144578,1.0
0.5060240963855421,1.0
0.5180722891566265,1.0
0.5301204819277109,1.0
0.5421686746987951,1.0
0.5542168674698795,1.0
0.5662650602409639,1.0
0.5783132530120482,1.0
0.5903614457831325,1.0
0.6024096385542169,1.0
0.6144578313253012,1.0
0.6265060240963856,1.0
0.6385542168674698,1.0
0.6506024096385542,1.0
0.6626506024096386,1.0
0.6746987951807228,1.0
0.6867469879518072,1.0
0.6987951807228916,1.0
0.7108433734939759,1.0
0.7228915662650602,1.0
0.7349397590361446,1.0
0.7469879518072289,1.0
0.7590361445783133,1.0
0.7710843373493976,1.0
0.7831325301204819,1.0
0.7951807228915663,1.0
0.8072289156626506,1.0
0.8192771084337349,1.0
0.8313253012048193,1.0
0.8433734939759037,1.0
0.8554216867469879,1.0
0.8674698795180723,1.0
0.8795180722891566,1.0
0.891566265060241,1.0
0.9036144578313252,1.0
0.9156626506024096,1.0
0.927710843373494,1.0
0.9397590361445785,1.0
0.9518072289156626,1.0
0.963855421686747,1.0
0.9759036144578314,0.9999992261154278
0.9879518072289156,0.9999824299393832
1.0,0.994905347681153


==> data/mwis_results_no_vr/kernel_configs/chils_Fast_configurations/all_reductions_cyclicFast_early_cs_gnnalways_time.csv <==
fraction,perf
0.0120481927710843,1.0
0.0240963855421686,1.0
0.036144578313253,1.0
0.0481927710843373,1.0148482673196944
0.0602409638554216,1.0195280672101736
0.072289156626506,1.0708204384393236
0.0843373493975903,1.0764056706493013
0.0963855421686747,1.091489878979974
0.108433734939759,1.096724431338417
0.1204819277108433,1.096852274649078
0.1325301204819277,1.0990071548080966
0.144578313253012,1.09980409463736
0.1566265060240964,1.1033732497094868
0.1686746987951807,1.1110451240699823
0.180722891566265,1.1145313316748775
0.1927710843373494,1.1177243039636922
0.2048192771084337,1.118427525698074
0.216867469879518,1.123361349999797
0.2289156626506024,1.127117705680434
0.2409638554216867,1.1283312353893185
0.253012048192771,1.1286817074851814
0.2650602409638554,1.1361139953002897
0.2771084337349397,1.1411519473395502
0.2891566265060241,1.1431171658034978
0.3012048192771084,1.143817518980568
0.3132530120481928,1.1511795611414442
0.3253012048192771,1.15862871994133
0.3373493975903614,1.159158790355859
0.3493975903614458,1.1706050091728484
0.3614457831325301,1.1722496920195082
0.3734939759036144,1.1863066944342875
0.3855421686746988,1.195493656988054
0.3975903614457831,1.2026739263260269
0.4096385542168674,1.205525201077589
0.4216867469879518,1.2099680656934306
0.4337349397590361,1.2141638908920254
0.4457831325301205,1.2170580797111945
0.4578313253012048,1.219549409613878
0.4698795180722891,1.2215337939101512
0.4819277108433735,1.2232182284669806
0.4939759036144578,1.2241485636985756
0.5060240963855421,1.2304052916696222
0.5180722891566265,1.2316295883227677
0.5301204819277109,1.2398981897695345
0.5421686746987951,1.2399161841644777
0.5542168674698795,1.2455520280012466
0.5662650602409639,1.2583561863056745
0.5783132530120482,1.2825506783641123
0.5903614457831325,1.2959006948325709
0.6024096385542169,1.2985007683043317
0.6144578313253012,1.3246138210524985
0.6265060240963856,1.3288344647772494
0.6385542168674698,1.3304781207880525
0.6506024096385542,1.3871201294239073
0.6626506024096386,1.392464510404904
0.6746987951807228,1.4644612138659043
0.6867469879518072,1.4668476153547887
0.6987951807228916,1.4785535872346105
0.7108433734939759,1.48957209942171
0.7228915662650602,1.5015263228721785
0.7349397590361446,1.5121677298874967
0.7469879518072289,1.51786011467994
0.7590361445783133,1.5438799178050782
0.7710843373493976,1.5935428114439023
0.7831325301204819,1.601705035656766
0.7951807228915663,1.6159350612290473
0.8072289156626506,1.6407250181193624
0.8192771084337349,1.6599499771021946
0.8313253012048193,1.6805941958702366
0.8433734939759037,1.825129131544168
0.8554216867469879,1.8693848826066124
0.8674698795180723,1.878030419543626
0.8795180722891566,1.8782790023897615
0.891566265060241,1.9176463578405087
0.9036144578313252,1.9943832588173325
0.9156626506024096,2.041942990473457
0.927710843373494,2.1366059652881404
0.9397590361445785,2.3862247645208865
0.9518072289156626,2.397818428184282
0.963855421686747,2.4341504693463905
0.9759036144578314,2.5484929196532327
0.9879518072289156,2.899562207916364
1.0,6.302819220628206


==> data/mwis_results_no_vr/kernel_configs/chils_Fast_configurations/all_reductions_cyclicFast_early_cs_gnnalways_weight.csv <==
fraction,perf
0.0120481927710843,1.0
0.0240963855421686,1.0
0.036144578313253,1.0
0.0481927710843373,1.0
0.0602409638554216,1.0
0.072289156626506,1.0
0.0843373493975903,1.0
0.0963855421686747,1.0
0.108433734939759,1.0
0.1204819277108433,1.0
0.1325301204819277,1.0
0.144578313253012,1.0
0.1566265060240964,1.0
0.1686746987951807,1.0
0.180722891566265,1.0
0.1927710843373494,1.0
0.2048192771084337,1.0
0.216867469879518,1.0
0.2289156626506024,1.0
0.2409638554216867,1.0
0.253012048192771,1.0
0.2650602409638554,1.0
0.2771084337349397,1.0
0.2891566265060241,1.0
0.3012048192771084,1.0
0.3132530120481928,1.0
0.3253012048192771,1.0
0.3373493975903614,1.0
0.3493975903614458,1.0
0.3614457831325301,1.0
0.3734939759036144,1.0
0.3855421686746988,1.0
0.3975903614457831,1.0
0.4096385542168674,1.0
0.4216867469879518,1.0
0.4337349397590361,1.0
0.4457831325301205,1.0
0.4578313253012048,1.0
0.4698795180722891,1.0
0.4819277108433735,1.0
0.4939759036144578,1.0
0.5060240963855421,1.0
0.5180722891566265,1.0
0.5301204819277109,1.0
0.5421686746987951,1.0
0.5542168674698795,1.0
0.5662650602409639,1.0
0.5783132530120482,1.0
0.5903614457831325,1.0
0.6024096385542169,1.0
0.6144578313253012,1.0
0.6265060240963856,1.0
0.6385542168674698,1.0
0.6506024096385542,1.0
0.6626506024096386,1.0
0.6746987951807228,1.0
0.6867469879518072,1.0
0.6987951807228916,1.0
0.7108433734939759,1.0
0.7228915662650602,1.0
0.7349397590361446,1.0
0.7469879518072289,1.0
0.7590361445783133,1.0
0.7710843373493976,1.0
0.7831325301204819,1.0
0.7951807228915663,1.0
0.8072289156626506,1.0
0.8192771084337349,1.0
0.8313253012048193,1.0
0.8433734939759037,1.0
0.8554216867469879,1.0
0.8674698795180723,1.0
0.8795180722891566,1.0
0.891566265060241,1.0
0.9036144578313252,1.0
0.9156626506024096,1.0
0.927710843373494,1.0
0.9397590361445785,1.0
0.9518072289156626,1.0
0.963855421686747,0.9999974283220372
0.9759036144578314,0.9999824299393832
0.9879518072289156,0.9999418776009772
1.0,0.9999220383429605


==> data/mwis_results_no_vr/kernel_configs/chils_Fast_configurations/all_reductions_cyclicFast_early_cs_gnninitial_tight_time.csv <==
fraction,perf
0.0120481927710843,1.0
0.0240963855421686,1.0
0.036144578313253,1.0
0.0481927710843373,1.0
0.0602409638554216,1.0
0.072289156626506,1.0
0.0843373493975903,1.0
0.0963855421686747,1.0
0.108433734939759,1.0
0.1204819277108433,1.0
0.1325301204819277,1.0
0.144578313253012,1.0
0.1566265060240964,1.0
0.1686746987951807,1.0
0.180722891566265,1.0
0.1927710843373494,1.0007983929123312
0.2048192771084337,1.001062026725248
0.216867469879518,1.0018350767708146
0.2289156626506024,1.0042964241558698
0.2409638554216867,1.0053696900549305
0.253012048192771,1.0065171774724684
0.2650602409638554,1.0143212289909271
0.2771084337349397,1.0154285169228814
0.2891566265060241,1.017290181020296
0.3012048192771084,1.0254056506336937
0.3132530120481928,1.028663113802256
0.3253012048192771,1.0367041363387337
0.3373493975903614,1.0410758519806522
0.3493975903614458,1.0425540400414772
0.3614457831325301,1.042616810753021
0.3734939759036144,1.0447736419067717
0.3855421686746988,1.044915683685283
0.3975903614457831,1.045936284397061
0.4096385542168674,1.0477890073916265
0.4216867469879518,1.055116555089538
0.4337349397590361,1.0558459058290188
0.4457831325301205,1.0576867236651073
0.4578313253012048,1.05901727931243
0.4698795180722891,1.059155280534906
0.4819277108433735,1.0609306917109804
0.4939759036144578,1.062269461642931
0.5060240963855421,1.0641879393266742
0.5180722891566265,1.0643717631164151
0.5301204819277109,1.072699983088111
0.5421686746987951,1.0735795825935874
0.5542168674698795,1.0761104117964395
0.5662650602409639,1.0829899902710396
0.5783132530120482,1.0933053583614272
0.5903614457831325,1.099203818656851
0.6024096385542169,1.0999988007818904
0.6144578313253012,1.1003262052746812
0.6265060240963856,1.1041351951198983
0.6385542168674698,1.1138914643498965
0.6506024096385542,1.1140467900953377
0.6626506024096386,1.1297979579073814
0.6746987951807228,1.1394590342789346
0.6867469879518072,1.1457239372554266
0.6987951807228916,1.1471822129649645
0.7108433734939759,1.1582274966320791
0.7228915662650602,1.15974882604803
0.7349397590361446,1.168516178885211
0.7469879518072289,1.17538289544866
0.7590361445783133,1.1814257202521474
0.7710843373493976,1.204854922216968
0.7831325301204819,1.2241704599904168
0.7951807228915663,1.271880033164427
0.8072289156626506,1.349845681347111
0.8192771084337349,1.3511426940780902
0.8313253012048193,1.3761654609718976
0.8433734939759037,1.3784337901151933
0.8554216867469879,1.4601389280953323
0.8674698795180723,1.465081978726891
0.8795180722891566,1.4723426119409402
0.891566265060241,1.495275999120781
0.9036144578313252,1.5185635161693762
0.9156626506024096,1.5195282461408948
0.927710843373494,1.5727831652503406
0.9397590361445785,1.57683299645707
0.9518072289156626,1.599610097939684
0.963855421686747,2.0588644986449864
0.9759036144578314,2.4020342508742045
0.9879518072289156,2.810036031094338
1.0,5.289584543574785


==> data/mwis_results_no_vr/kernel_configs/chils_Fast_configurations/all_reductions_cyclicFast_early_cs_gnninitial_tight_weight.csv <==
fraction,perf
0.0120481927710843,1.0
0.0240963855421686,1.0
0.036144578313253,1.0
0.0481927710843373,1.0
0.0602409638554216,1.0
0.072289156626506,1.0
0.0843373493975903,1.0
0.0963855421686747,1.0
0.108433734939759,1.0
0.1204819277108433,1.0
0.1325301204819277,1.0
0.144578313253012,1.0
0.1566265060240964,1.0
0.1686746987951807,1.0
0.180722891566265,1.0
0.1927710843373494,1.0
0.2048192771084337,1.0
0.216867469879518,1.0
0.2289156626506024,1.0
0.2409638554216867,1.0
0.253012048192771,1.0
0.2650602409638554,1.0
0.2771084337349397,1.0
0.2891566265060241,1.0
0.3012048192771084,1.0
0.3132530120481928,1.0
0.3253012048192771,1.0
0.3373493975903614,1.0
0.3493975903614458,1.0
0.3614457831325301,1.0
0.3734939759036144,1.0
0.3855421686746988,1.0
0.3975903614457831,1.0
0.4096385542168674,1.0
0.4216867469879518,1.0
0.4337349397590361,1.0
0.4457831325301205,1.0
0.4578313253012048,1.0
0.4698795180722891,1.0
0.4819277108433735,1.0
0.4939759036144578,1.0
0.5060240963855421,1.0
0.5180722891566265,1.0
0.5301204819277109,1.0
0.5421686746987951,1.0
0.5542168674698795,1.0
0.5662650602409639,1.0
0.5783132530120482,1.0
0.5903614457831325,1.0
0.6024096385542169,1.0
0.6144578313253012,1.0
0.6265060240963856,1.0
0.6385542168674698,1.0
0.6506024096385542,1.0
0.6626506024096386,1.0
0.6746987951807228,1.0
0.6867469879518072,1.0
0.6987951807228916,1.0
0.7108433734939759,1.0
0.7228915662650602,1.0
0.7349397590361446,1.0
0.7469879518072289,1.0
0.7590361445783133,1.0
0.7710843373493976,1.0
0.7831325301204819,1.0
0.7951807228915663,1.0
0.8072289156626506,1.0
0.8192771084337349,1.0
0.8313253012048193,1.0
0.8433734939759037,1.0
0.8554216867469879,1.0
0.8674698795180723,1.0
0.8795180722891566,1.0
0.891566265060241,1.0
0.9036144578313252,1.0
0.9156626506024096,1.0
0.927710843373494,1.0
0.9397590361445785,1.0
0.9518072289156626,1.0
0.963855421686747,1.0
0.9759036144578314,0.9999983807953566
0.9879518072289156,0.9999824299393832
1.0,0.9997885094642016


==> data/mwis_results_no_vr/kernel_configs/chils_Fast_configurations/all_reductions_cyclicFast_early_cs_gnninitial_time.csv <==
fraction,perf
0.0120481927710843,1.0
0.0240963855421686,1.0
0.036144578313253,1.0092974142371482
0.0481927710843373,1.01107646321406
0.0602409638554216,1.0229716557948814
0.072289156626506,1.0231844571851867
0.0843373493975903,1.0246257680517945
0.0963855421686747,1.0278615158784148
0.108433734939759,1.0298435686692209
0.1204819277108433,1.031756161078876
0.1325301204819277,1.0378878519582038
0.144578313253012,1.0381334629997443
0.1566265060240964,1.0413577947151995
0.1686746987951807,1.0448554601144169
0.180722891566265,1.0477707691976492
0.1927710843373494,1.049228599867286
0.2048192771084337,1.0516244690110288
0.216867469879518,1.053155907210933
0.2289156626506024,1.0608992311217476
0.2409638554216867,1.0646376301166158
0.253012048192771,1.0653636967153708
0.2650602409638554,1.0657149200281857
0.2771084337349397,1.0660953445527748
0.2891566265060241,1.0674731523761205
0.3012048192771084,1.0704341767309689
0.3132530120481928,1.070584761660488
0.3253012048192771,1.0723322458607116
0.3373493975903614,1.0734614527457464
0.3493975903614458,1.0759247584370135
0.3614457831325301,1.0789198635405868
0.3734939759036144,1.0800776852060348
0.3855421686746988,1.083137848216598
0.3975903614457831,1.0876563357103677
0.4096385542168674,1.1071874524135832
0.4216867469879518,1.1078194748270545
0.4337349397590361,1.1134901487736228
0.4457831325301205,1.1211979884091297
0.4578313253012048,1.1260122600419422
0.4698795180722891,1.1296544303652576
0.4819277108433735,1.134351160587882
0.4939759036144578,1.1467834804201478
0.5060240963855421,1.1491292240599604
0.5180722891566265,1.150165572552887
0.5301204819277109,1.164577862656163
0.5421686746987951,1.171757383049875
0.5542168674698795,1.1728261874672503
0.5662650602409639,1.172912764731307
0.5783132530120482,1.1739845945255547
0.5903614457831325,1.1957861873726727
0.6024096385542169,1.2227014852431846
0.6144578313253012,1.225702841747181
0.6265060240963856,1.2302948619085632
0.6385542168674698,1.283373925080476
0.6506024096385542,1.2926791370266428
0.6626506024096386,1.2991251682368776
0.6746987951807228,1.304237806548627
0.6867469879518072,1.3064367540189754
0.6987951807228916,1.3241415789103794
0.7108433734939759,1.3350041563791113
0.7228915662650602,1.335911296118831
0.7349397590361446,1.3954251103541984
0.7469879518072289,1.4518583923776214
0.7590361445783133,1.479313300689283
0.7710843373493976,1.4863409787620687
0.7831325301204819,1.5092212959740987
0.7951807228915663,1.5307273904934329
0.8072289156626506,1.5525636856368563
0.8192771084337349,1.5537882746119722
0.8313253012048193,1.559679559033741
0.8433734939759037,1.5670274164433904
0.8554216867469879,1.567440427502261
0.8674698795180723,1.6085287397601251
0.8795180722891566,1.6093468439725362
0.891566265060241,1.6120118841850908
0.9036144578313252,1.649513897218711
0.9156626506024096,1.7144320541202032
0.927710843373494,1.745994482897277
0.9397590361445785,1.9509136621976555
0.9518072289156626,2.8625334858982048
0.963855421686747,3.1297301174571865
0.9759036144578314,3.32317836232116
0.9879518072289156,3.898443614570988
1.0,134.7311712447816


==> data/mwis_results_no_vr/kernel_configs/chils_Fast_configurations/all_reductions_cyclicFast_early_cs_gnninitial_weight.csv <==
fraction,perf
0.0120481927710843,1.0
0.0240963855421686,1.0
0.036144578313253,1.0
0.0481927710843373,1.0
0.0602409638554216,1.0
0.072289156626506,1.0
0.0843373493975903,1.0
0.0963855421686747,1.0
0.108433734939759,1.0
0.1204819277108433,1.0
0.1325301204819277,1.0
0.144578313253012,1.0
0.1566265060240964,1.0
0.1686746987951807,1.0
0.180722891566265,1.0
0.1927710843373494,1.0
0.2048192771084337,1.0
0.216867469879518,1.0
0.2289156626506024,1.0
0.2409638554216867,1.0
0.253012048192771,1.0
0.2650602409638554,1.0
0.2771084337349397,1.0
0.2891566265060241,1.0
0.3012048192771084,1.0
0.3132530120481928,1.0
0.3253012048192771,1.0
0.3373493975903614,1.0
0.3493975903614458,1.0
0.3614457831325301,1.0
0.3734939759036144,1.0
0.3855421686746988,1.0
0.3975903614457831,1.0
0.4096385542168674,1.0
0.4216867469879518,1.0
0.4337349397590361,1.0
0.4457831325301205,1.0
0.4578313253012048,1.0
0.4698795180722891,1.0
0.4819277108433735,1.0
0.4939759036144578,1.0
0.5060240963855421,1.0
0.5180722891566265,1.0
0.5301204819277109,1.0
0.5421686746987951,1.0
0.5542168674698795,1.0
0.5662650602409639,1.0
0.5783132530120482,1.0
0.5903614457831325,1.0
0.6024096385542169,1.0
0.6144578313253012,1.0
0.6265060240963856,1.0
0.6385542168674698,1.0
0.6506024096385542,1.0
0.6626506024096386,1.0
0.6746987951807228,1.0
0.6867469879518072,1.0
0.6987951807228916,1.0
0.7108433734939759,1.0
0.7228915662650602,1.0
0.7349397590361446,1.0
0.7469879518072289,1.0
0.7590361445783133,1.0
0.7710843373493976,1.0
0.7831325301204819,1.0
0.7951807228915663,1.0
0.8072289156626506,1.0
0.8192771084337349,1.0
0.8313253012048193,1.0
0.8433734939759037,1.0
0.8554216867469879,1.0
0.8674698795180723,1.0
0.8795180722891566,1.0
0.891566265060241,1.0
0.9036144578313252,1.0
0.9156626506024096,1.0
0.927710843373494,1.0
0.9397590361445785,1.0
0.9518072289156626,1.0
0.963855421686747,0.9999824299393832
0.9759036144578314,0.9999220383429605
0.9879518072289156,0.9998177581553226
1.0,0.9996617285670224


==> data/mwis_results_no_vr/kernel_configs/chils_Fast_configurations/all_reductions_cyclicFast_early_cs_gnnnever_time.csv <==
fraction,perf
0.0120481927710843,1.0
0.0240963855421686,1.0
0.036144578313253,1.0
0.0481927710843373,1.0
0.0602409638554216,1.0
0.072289156626506,1.0
0.0843373493975903,1.0
0.0963855421686747,1.0
0.108433734939759,1.0
0.1204819277108433,1.0
0.1325301204819277,1.0
0.144578313253012,1.0
0.1566265060240964,1.0
0.1686746987951807,1.0
0.180722891566265,1.0
0.1927710843373494,1.0
0.2048192771084337,1.0
0.216867469879518,1.0
0.2289156626506024,1.0
0.2409638554216867,1.0
0.253012048192771,1.0037139375170545
0.2650602409638554,1.0068288679420383
0.2771084337349397,1.00877533455963
0.2891566265060241,1.012265338783446
0.3012048192771084,1.0145457937755198
0.3132530120481928,1.014606207142574
0.3253012048192771,1.0174307919266177
0.3373493975903614,1.017914384910484
0.3493975903614458,1.0184354311238737
0.3614457831325301,1.0261886887896912
0.3734939759036144,1.0315465338534506
0.3855421686746988,1.032606065494435
0.3975903614457831,1.0330337856384186
0.4096385542168674,1.0366750584427262
0.4216867469879518,1.050252220638228
0.4337349397590361,1.066886211814156
0.4457831325301205,1.06781163249607
0.4578313253012048,1.070339240430856
0.4698795180722891,1.0747956150949385
0.4819277108433735,1.082614578048368
0.4939759036144578,1.0864155634330148
0.5060240963855421,1.0915369084712163
0.5180722891566265,1.0918302394159445
0.5301204819277109,1.0948853385973094
0.5421686746987951,1.0963744341542423
0.5542168674698795,1.1029371701979098
0.5662650602409639,1.112441031267142
0.5783132530120482,1.1262700499992084
0.5903614457831325,1.1265410905804645
0.6024096385542169,1.1273840849880183
0.6144578313253012,1.147149506111541
0.6265060240963856,1.1538155486591868
0.6385542168674698,1.1625363209902242
0.6506024096385542,1.2378516516187257
0.6626506024096386,1.288958972903714
0.6746987951807228,1.4217327503593675
0.6867469879518072,1.464312017950276
0.6987951807228916,1.5683260107848265
0.7108433734939759,1.635865966835706
0.7228915662650602,1.6432364555123529
0.7349397590361446,1.7056577898722138
0.7469879518072289,1.7305522159680855
0.7590361445783133,1.7638456506625295
0.7710843373493976,1.7785726540793954
0.7831325301204819,1.9279218077292144
0.7951807228915663,1.935603409231276
0.8072289156626506,2.022479736967573
0.8192771084337349,2.0226091622007747
0.8313253012048193,2.308884861788203
0.8433734939759037,2.3195166123469577
0.8554216867469879,2.3262821237955182
0.8674698795180723,2.3265830678397688
0.8795180722891566,2.554007586755405
0.891566265060241,2.594370988229577
0.9036144578313252,2.667021302993833
0.9156626506024096,2.902213726038167
0.927710843373494,3.7571188689658417
0.9397590361445785,4.074359005920656
0.9518072289156626,4.590593285075116
0.963855421686747,5.307618242911319
0.9759036144578314,5.625220120147045
0.9879518072289156,6.455167956879839
1.0,17.237679123577735


==> data/mwis_results_no_vr/kernel_configs/chils_Fast_configurations/all_reductions_cyclicFast_early_cs_gnnnever_weight.csv <==
fraction,perf
0.0120481927710843,1.0
0.0240963855421686,1.0
0.036144578313253,1.0
0.0481927710843373,1.0
0.0602409638554216,1.0
0.072289156626506,1.0
0.0843373493975903,1.0
0.0963855421686747,1.0
0.108433734939759,1.0
0.1204819277108433,1.0
0.1325301204819277,1.0
0.144578313253012,1.0
0.1566265060240964,1.0
0.1686746987951807,1.0
0.180722891566265,1.0
0.1927710843373494,1.0
0.2048192771084337,1.0
0.216867469879518,1.0
0.2289156626506024,1.0
0.2409638554216867,1.0
0.253012048192771,1.0
0.2650602409638554,1.0
0.2771084337349397,1.0
0.2891566265060241,1.0
0.3012048192771084,1.0
0.3132530120481928,1.0
0.3253012048192771,1.0
0.3373493975903614,1.0
0.3493975903614458,1.0
0.3614457831325301,1.0
0.3734939759036144,1.0
0.3855421686746988,1.0
0.3975903614457831,1.0
0.4096385542168674,1.0
0.4216867469879518,1.0
0.4337349397590361,1.0
0.4457831325301205,1.0
0.4578313253012048,1.0
0.4698795180722891,1.0
0.4819277108433735,1.0
0.4939759036144578,1.0
0.5060240963855421,1.0
0.5180722891566265,1.0
0.5301204819277109,1.0
0.5421686746987951,1.0
0.5542168674698795,1.0
0.5662650602409639,1.0
0.5783132530120482,1.0
0.5903614457831325,1.0
0.6024096385542169,1.0
0.6144578313253012,1.0
0.6265060240963856,1.0
0.6385542168674698,1.0
0.6506024096385542,1.0
0.6626506024096386,1.0
0.6746987951807228,1.0
0.6867469879518072,1.0
0.6987951807228916,1.0
0.7108433734939759,1.0
0.7228915662650602,1.0
0.7349397590361446,1.0
0.7469879518072289,1.0
0.7590361445783133,1.0
0.7710843373493976,1.0
0.7831325301204819,1.0
0.7951807228915663,1.0
0.8072289156626506,1.0
0.8192771084337349,1.0
0.8313253012048193,1.0
0.8433734939759037,1.0
0.8554216867469879,1.0
0.8674698795180723,1.0
0.8795180722891566,1.0
0.891566265060241,1.0
0.9036144578313252,1.0
0.9156626506024096,1.0
0.927710843373494,1.0
0.9397590361445785,1.0
0.9518072289156626,1.0
0.963855421686747,1.0
0.9759036144578314,1.0
0.9879518072289156,0.9999980831474444
1.0,0.9999197535910268


==> data/mwis_results_no_vr/kernel_soa/reduction_offset_data_Fast.csv <==
id,graph,redstyle,redconfig,timelimit,seed,gnnfilter,n,m,kn,km,offset,time
all-reductions-cyclicFast-early-cs-gnninitial-tight,fe-body-uniform,early-CS,all-reductions-cyclicFast,36000,0,initial-tight,45087,163734,395,3551,1672469,0.595169
all-reductions-cyclicFast-early-cs-gnninitial-tight,fe-pwt-uniform,early-CS,all-reductions-cyclicFast,36000,0,initial-tight,36519,144794,15239,106943,813076,2.16788
all-reductions-cyclicFast-early-cs-gnninitial-tight,fe-rotor-uniform,early-CS,all-reductions-cyclicFast,36000,0,initial-tight,99617,662431,89294,690242,435335,5.05004
all-reductions-cyclicFast-early-cs-gnninitial-tight,osm-alabama-AM3,early-CS,all-reductions-cyclicFast,36000,0,initial-tight,3504,309664,815,61637,173907,1.45062
all-reductions-cyclicFast-early-cs-gnninitial-tight,osm-california-AM3,early-CS,all-reductions-cyclicFast,36000,0,initial-tight,587,27536,359,19705,35724,0.205125
all-reductions-cyclicFast-early-cs-gnninitial-tight,osm-district-of-columbia-AM2,early-CS,all-reductions-cyclicFast,36000,0,initial-tight,13597,1609795,2361,274529,178323,5.76413
all-reductions-cyclicFast-early-cs-gnninitial-tight,osm-district-of-columbia-AM3,early-CS,all-reductions-cyclicFast,36000,0,initial-tight,46221,27729137,26728,13406329,133708,290.369
all-reductions-cyclicFast-early-cs-gnninitial-tight,osm-florida-AM3,early-CS,all-reductions-cyclicFast,36000,0,initial-tight,2985,154043,658,41043,226379,0.52137
all-reductions-cyclicFast-early-cs-gnninitial-tight,osm-georgia-AM3,early-CS,all-reductions-cyclicFast,36000,0,initial-tight,1680,74126,481,31388,207992,0.384872
all-reductions-cyclicFast-early-cs-gnninitial-tight,osm-greenland-AM3,early-CS,all-reductions-cyclicFast,36000,0,initial-tight,4986,3652361,3402,2141096,7572,27.3877
all-reductions-cyclicFast-early-cs-gnninitial-tight,osm-hawaii-AM3,early-CS,all-reductions-cyclicFast,36000,0,initial-tight,28006,49444921,22849,38081016,96234,935.961
all-reductions-cyclicFast-early-cs-gnninitial-tight,osm-idaho-AM3,early-CS,all-reductions-cyclicFast,36000,0,initial-tight,4064,3924080,2920,2413139,70960,40.0338
all-reductions-cyclicFast-early-cs-gnninitial-tight,osm-kansas-AM3,early-CS,all-reductions-cyclicFast,36000,0,initial-tight,2732,806912,1209,292997,84662,3.78747
all-reductions-cyclicFast-early-cs-gnninitial-tight,osm-kentucky-AM3,early-CS,all-reductions-cyclicFast,36000,0,initial-tight,19095,59533630,15943,53739580,91864,1510.41
all-reductions-cyclicFast-early-cs-gnninitial-tight,osm-massachusetts-AM3,early-CS,all-reductions-cyclicFast,36000,0,initial-tight,3703,551491,1626,340652,136331,2.98373
all-reductions-cyclicFast-early-cs-gnninitial-tight,osm-mexico-AM3,early-CS,all-reductions-cyclicFast,36000,0,initial-tight,1096,47131,447,20443,86467,0.286542
all-reductions-cyclicFast-early-cs-gnninitial-tight,osm-montana-AM3,early-CS,all-reductions-cyclicFast,36000,0,initial-tight,837,69293,382,39859,55531,0.252079
all-reductions-cyclicFast-early-cs-gnninitial-tight,osm-new-york-AM3,early-CS,all-reductions-cyclicFast,36000,0,initial-tight,837,88728,526,50572,11447,0.416003
all-reductions-cyclicFast-early-cs-gnninitial-tight,osm-north-carolina-AM3,early-CS,all-reductions-cyclicFast,36000,0,initial-tight,1557,236739,997,133106,39783,0.872409
all-reductions-cyclicFast-early-cs-gnninitial-tight,osm-oregon-AM3,early-CS,all-reductions-cyclicFast,36000,0,initial-tight,5588,2912701,3159,1817045,162009,23.7533
all-reductions-cyclicFast-early-cs-gnninitial-tight,osm-rhode-island-AM2,early-CS,all-reductions-cyclicFast,36000,0,initial-tight,2866,295488,498,46183,174013,0.522558
all-reductions-cyclicFast-early-cs-gnninitial-tight,osm-rhode-island-AM3,early-CS,all-reductions-cyclicFast,36000,0,initial-tight,15124,12622219,12189,11225470,144106,153.055
all-reductions-cyclicFast-early-cs-gnninitial-tight,osm-vermont-AM3,early-CS,all-reductions-cyclicFast,36000,0,initial-tight,3436,1136164,1946,526463,52788,5.49778
all-reductions-cyclicFast-early-cs-gnninitial-tight,osm-virginia-AM3,early-CS,all-reductions-cyclicFast,36000,0,initial-tight,6185,665903,2385,293068,272730,2.5103
all-reductions-cyclicFast-early-cs-gnninitial-tight,osm-washington-AM3,early-CS,all-reductions-cyclicFast,36000,0,initial-tight,10022,2346213,6671,1955568,264406,14.5531
all-reductions-cyclicFast-early-cs-gnninitial-tight,osm-west-virginia-AM3,early-CS,all-reductions-cyclicFast,36000,0,initial-tight,1185,125620,864,98399,37678,0.516044
all-reductions-cyclicFast-early-cs-gnninitial-tight,snap-as-skitter-uniform,early-CS,all-reductions-cyclicFast,36000,0,initial-tight,1696415,11095298,1951,27277,124100687,3.43416
all-reductions-cyclicFast-early-cs-gnninitial-tight,snap-loc-gowalla-edges,early-CS,all-reductions-cyclicFast,36000,0,initial-tight,196591,950327,304,2938,12268682,0.327421
all-reductions-cyclicFast-early-cs-gnninitial-tight,snap-soc-LiveJournal1-uniform,early-CS,all-reductions-cyclicFast,36000,0,initial-tight,4847571,42851237,1715,28390,283975051,23.4735
all-reductions-cyclicFast-early-cs-gnninitial-tight,snap-soc-pokec-relationships-uniform,early-CS,all-reductions-cyclicFast,36000,0,initial-tight,1632803,22301964,782676,14234808,53362233,643.998
all-reductions-cyclicFast-early-cs-gnninitial-tight,snap-web-NotreDame-uniform,early-CS,all-reductions-cyclicFast,36000,0,initial-tight,325729,1090108,97,1357,26013618,0.622788
all-reductions-cyclicFast-early-cs-gnninitial-tight,ssmc-fl2010,early-CS,all-reductions-cyclicFast,36000,0,initial-tight,484481,1173147,2045,8459,8707619,3.61887


==> data/mwis_results_no_vr/kernel_soa/results_base_kernel.csv <==
graph,n,m,weight10,weight50,weight,time
fe-body-uniform,395,3551,7713,7713,7713,0.0915
fe-pwt-uniform,15239,106943,365659,365659,365659,7.1467
fe-rotor-uniform,89294,690242,2229165,2229165,2229165,342.1085
osm-alabama-AM3,815,61637,11837,11837,11837,0.0189
osm-california-AM3,359,19705,13641,13641,13641,0.0325
osm-district-of-columbia-AM2,2361,274529,30809,30809,30809,0.1355
osm-florida-AM3,658,41043,10954,10954,10954,0.1897
osm-district-of-columbia-AM3,26728,13406329,93497,93497,93497,60.3594
osm-georgia-AM3,481,31388,14660,14660,14660,0.0178
osm-greenland-AM3,3402,2141096,6440,6440,6440,0.9566
osm-hawaii-AM3,22849,38081016,44742,44742,44742,87.2159
osm-idaho-AM3,2920,2413139,6185,6185,6185,144.9968
osm-kansas-AM3,1209,292997,3314,3314,3314,1.6933
osm-kentucky-AM3,15943,53739580,8606,8647,8647,657.5370
osm-massachusetts-AM3,1626,340652,9535,9535,9535,0.5875
osm-mexico-AM3,447,20443,11196,11196,11196,0.0205
osm-montana-AM3,382,39859,4291,4291,4291,0.0504
osm-new-york-AM3,526,50572,4821,4821,4821,0.0234
osm-north-carolina-AM3,997,133106,9937,9937,9937,0.5739
osm-oregon-AM3,3159,1817045,13069,13069,13069,1.7697
osm-rhode-island-AM2,498,46183,10583,10583,10583,0.0301
osm-rhode-island-AM3,12189,11225470,57374,57374,57374,14.4533
osm-vermont-AM3,1946,526463,10524,10524,10524,1.9469
osm-virginia-AM3,2385,293068,35575,35575,35575,2.6181
osm-washington-AM3,6671,1955568,49882,49882,49882,13.0493
osm-west-virginia-AM3,864,98399,10249,10249,10249,0.0759
snap-as-skitter-uniform,1951,27277,57013,57013,57013,0.0198
snap-loc-gowalla-edges,304,2938,8247,8247,8247,0.0135
snap-soc-LiveJournal1-uniform,1715,28390,61188,61188,61188,0.0784
snap-soc-pokec-relationships-uniform,782676,14234808,30623105,30623622,30624038,3531.3408
snap-web-NotreDame-uniform,97,1357,3323,3323,3323,0.0009
ssmc-fl2010,2045,8459,35887,35887,35887,0.0324


==> data/mwis_results_no_vr/kernel_soa/results_chils_kernel.csv <==
id,graph,n,m,weight10,weight50,weight,time
all-reductions-cyclicFast-early-cs-gnninitial-tight,fe-body-uniform,395,3551,7713,7713,7713,0.0897
all-reductions-cyclicFast-early-cs-gnninitial-tight,fe-pwt-uniform,15239,106943,365659,365659,365659,7.6703
all-reductions-cyclicFast-early-cs-gnninitial-tight,fe-rotor-uniform,89294,690242,2229517,2230821,2230887,3246.9434
all-reductions-cyclicFast-early-cs-gnninitial-tight,osm-alabama-AM3,815,61637,11837,11837,11837,0.0133
all-reductions-cyclicFast-early-cs-gnninitial-tight,osm-california-AM3,359,19705,13641,13641,13641,0.0284
all-reductions-cyclicFast-early-cs-gnninitial-tight,osm-district-of-columbia-AM2,2361,274529,30809,30809,30809,0.1007
all-reductions-cyclicFast-early-cs-gnninitial-tight,osm-district-of-columbia-AM3,26728,13406329,93948,93948,93948,160.1339
all-reductions-cyclicFast-early-cs-gnninitial-tight,osm-florida-AM3,658,41043,10954,10954,10954,0.1667
all-reductions-cyclicFast-early-cs-gnninitial-tight,osm-georgia-AM3,481,31388,14660,14660,14660,0.0126
all-reductions-cyclicFast-early-cs-gnninitial-tight,osm-greenland-AM3,3402,2141096,6440,6440,6440,0.8617
all-reductions-cyclicFast-early-cs-gnninitial-tight,osm-hawaii-AM3,22849,38081016,44850,44861,44861,849.0841
all-reductions-cyclicFast-early-cs-gnninitial-tight,osm-idaho-AM3,2920,2413139,6185,6185,6185,160.4273
all-reductions-cyclicFast-early-cs-gnninitial-tight,osm-kansas-AM3,1209,292997,3314,3314,3314,1.6955
all-reductions-cyclicFast-early-cs-gnninitial-tight,osm-kentucky-AM3,15943,53739580,8602,8647,8647,874.7301
all-reductions-cyclicFast-early-cs-gnninitial-tight,osm-massachusetts-AM3,1626,340652,9535,9535,9535,0.5851
all-reductions-cyclicFast-early-cs-gnninitial-tight,osm-mexico-AM3,447,20443,11196,11196,11196,0.0216
all-reductions-cyclicFast-early-cs-gnninitial-tight,osm-montana-AM3,382,39859,4291,4291,4291,0.0454
all-reductions-cyclicFast-early-cs-gnninitial-tight,osm-new-york-AM3,526,50572,4821,4821,4821,0.0196
all-reductions-cyclicFast-early-cs-gnninitial-tight,osm-north-carolina-AM3,997,133106,9937,9937,9937,0.5435
all-reductions-cyclicFast-early-cs-gnninitial-tight,osm-oregon-AM3,3159,1817045,13069,13069,13069,1.7046
all-reductions-cyclicFast-early-cs-gnninitial-tight,osm-rhode-island-AM2,498,46183,10583,10583,10583,0.0278
all-reductions-cyclicFast-early-cs-gnninitial-tight,osm-rhode-island-AM3,12189,11225470,57665,57665,57665,180.0176
all-reductions-cyclicFast-early-cs-gnninitial-tight,osm-vermont-AM3,1946,526463,10524,10524,10524,1.9203
all-reductions-cyclicFast-early-cs-gnninitial-tight,osm-virginia-AM3,2385,293068,35575,35575,35575,2.6034
all-reductions-cyclicFast-early-cs-gnninitial-tight,osm-washington-AM3,6671,1955568,49882,49882,49882,115.6569
all-reductions-cyclicFast-early-cs-gnninitial-tight,osm-west-virginia-AM3,864,98399,10249,10249,10249,0.0709
all-reductions-cyclicFast-early-cs-gnninitial-tight,snap-as-skitter-uniform,1951,27277,57042,57042,57042,30.0532
all-reductions-cyclicFast-early-cs-gnninitial-tight,snap-loc-gowalla-edges,304,2938,8247,8247,8247,0.0108
all-reductions-cyclicFast-early-cs-gnninitial-tight,snap-soc-LiveJournal1-uniform,1715,28390,61188,61188,61188,0.0787
all-reductions-cyclicFast-early-cs-gnninitial-tight,snap-soc-pokec-relationships-uniform,782676,14234808,30625985,30629193,30629485,3331.3000
all-reductions-cyclicFast-early-cs-gnninitial-tight,snap-web-NotreDame-uniform,97,1357,3323,3323,3323,0.0009
all-reductions-cyclicFast-early-cs-gnninitial-tight,ssmc-fl2010,2045,8459,35887,35887,35887,0.0304


==> data/mwis_results_no_vr/kernel_soa/results_hils_kernel.csv <==
graph,weight,time
fe-body-uniform,7713,0.013577
fe-pwt-uniform,365197,1944.34
fe-rotor-uniform,2218143,2758.98
osm-alabama-AM3,11837,0.0102041
osm-california-AM3,13641,0.00454092
osm-district-of-columbia-AM2,30809,0.207313
osm-district-of-columbia-AM3,93878,444.159
osm-florida-AM3,10954,0.00797391
osm-georgia-AM3,14660,0.00114179
osm-greenland-AM3,6440,388.649
osm-hawaii-AM3,44729,132.145
osm-idaho-AM3,6185,12.0766
osm-kansas-AM3,3314,0.263958
osm-kentucky-AM3,8611,1072.54
osm-massachusetts-AM3,9535,0.108793
osm-mexico-AM3,11196,0.00298905
osm-montana-AM3,4291,0.000349045
osm-new-york-AM3,4821,0.042695
osm-north-carolina-AM3,9937,50.7115
osm-oregon-AM3,13069,0.267472
osm-rhode-island-AM2,10583,0.00120997
osm-rhode-island-AM3,57548,31.1737
osm-vermont-AM3,10524,0.084393
osm-virginia-AM3,35575,1.42257
osm-washington-AM3,49882,113.249
osm-west-virginia-AM3,10249,0.178434
snap-as-skitter-uniform,57042,5.19371
snap-loc-gowalla-edges,8247,0.00238395
snap-soc-LiveJournal1-uniform,61188,0.171599
snap-soc-pokec-relationships-uniform,30400675,3599.55
snap-web-NotreDame-uniform,3323,0.00032711
ssmc-fl2010,35887,34.3339


==> data/mwis_results_no_vr/kernel_soa/results_htwis_kernel.csv <==
graph,weight,time
fe-body-uniform,7597,0.001728
fe-pwt-uniform,356692,0.038766
fe-rotor-uniform,2164573,0.361078
osm-alabama-AM3,10956,0.072607
osm-california-AM3,12520,0.020109
osm-district-of-columbia-AM2,28122,0.471440
osm-florida-AM3,9455,0.045728
osm-georgia-AM3,12593,0.039005
osm-greenland-AM3,5960,14.505263
osm-kansas-AM3,3063,0.726606
osm-idaho-AM3,5267,19.572975
osm-massachusetts-AM3,8243,1.029314
osm-mexico-AM3,10399,0.019950
osm-district-of-columbia-AM3,83344,105.436752
osm-montana-AM3,4148,0.066371
osm-new-york-AM3,4219,0.077534
osm-north-carolina-AM3,9114,0.211971
osm-oregon-AM3,11445,11.524060
osm-rhode-island-AM2,10541,0.050121
osm-vermont-AM3,9007,1.509685
osm-virginia-AM3,33296,0.540515
osm-washington-AM3,42770,8.424053
osm-west-virginia-AM3,9396,0.182072
snap-as-skitter-uniform,56016,0.024025
snap-loc-gowalla-edges,8168,0.001423
snap-soc-LiveJournal1-uniform,60660,0.019365
snap-web-NotreDame-uniform,3323,0.000537
ssmc-fl2010,35023,0.002616
snap-soc-pokec-relationships-uniform,30551064,25.241220
osm-rhode-island-AM3,53020,153.750549
osm-hawaii-AM3,39612,723.238831
osm-kentucky-AM3,7446,1910.672852


==> data/mwis_results_no_vr/kernel_soa/results_mmwis_kernel.csv <==
graph,weight,time
osm-california-AM3,13641,37.0146
fe-body-uniform,7713,60.0347
osm-alabama-AM3,11837,302.899
osm-florida-AM3,10954,13.5437
osm-georgia-AM3,14660,8.51347
osm-district-of-columbia-AM2,30809,1279.02
fe-pwt-uniform,365659,3194.07
osm-greenland-AM3,6440,1379.17
osm-mexico-AM3,11196,10.4838
osm-montana-AM3,4291,8.69544
fe-rotor-uniform,2182520,3601.18
osm-idaho-AM3,6185,1459.45
osm-district-of-columbia-AM3,93914,3160.42
osm-rhode-island-AM2,10583,5.27186
osm-kansas-AM3,3314,60.6556
osm-new-york-AM3,4821,61.8215
osm-north-carolina-AM3,9937,1284.69
osm-hawaii-AM3,44842,3491.05
osm-oregon-AM3,13069,1386.65
osm-massachusetts-AM3,9535,1290.44
snap-loc-gowalla-edges,8247,3.42892
osm-vermont-AM3,10524,1311.78
osm-virginia-AM3,35575,1292.18
snap-web-NotreDame-uniform,3323,0.102522
osm-west-virginia-AM3,10249,67.7013
osm-kentucky-AM3,8329,3615.04
osm-washington-AM3,49882,1392.25
osm-rhode-island-AM3,57661,3017.96
ssmc-fl2010,35887,1475.41
snap-as-skitter-uniform,57042,1296.81
snap-soc-LiveJournal1-uniform,61188,1268.33
snap-soc-pokec-relationships-uniform,28118571,3667.48


==> data/mwis_results_no_vr/results_base_soa_full_graph.csv <==
graph,n,m,weight10,weight50,weight,time
fe-body-uniform,45087,163734,1680152,1680152,1680182,1824.2176
fe-ocean-uniform,143437,409593,7139076,7139076,7139076,16.7525
fe-pwt-uniform,36519,144794,1178479,1178479,1178479,49.2413
fe-rotor-uniform,99617,662431,2663446,2663757,2663757,880.7024
fe-sphere-uniform,16386,49152,617738,617738,617738,6.0504
mesh-blob-uniform,16068,24102,855544,855544,855544,0.2647
mesh-buddha-uniform,1087716,1631574,57554557,57554701,57554770,3380.9415
mesh-bunny-uniform,68790,103017,3686896,3686896,3686896,15.1256
mesh-dragonsub-uniform,600000,900000,32212199,32212477,32212574,3409.6818
mesh-dragon-uniform,150000,225000,7956496,7956496,7956496,32.3505
mesh-ecat-uniform,684496,1026744,36648877,36648903,36648982,3279.3517
mesh-fandisk-uniform,8634,12818,463280,463280,463280,2.3732
mesh-feline-uniform,41262,61893,2207213,2207213,2207213,1.6022
mesh-gameguy-uniform,42623,63850,2325802,2325802,2325802,5.2518
mesh-gargoyle-uniform,20000,30000,1059559,1059559,1059559,1.3517
mesh-turtle-uniform,267534,401178,14262787,14262787,14262790,2753.3210
osm-alabama-AM2,1164,19386,174309,174309,174309,0.1017
osm-alabama-AM3,3504,309664,185744,185744,185744,14.4397
osm-california-AM2,231,3074,47153,47153,47153,0.0006
osm-california-AM3,587,27536,49365,49365,49365,0.0460
osm-canada-AM3,943,20241,86018,86018,86018,0.0051
osm-colorado-AM3,538,8365,54741,54741,54741,0.0193
osm-district-of-columbia-AM1,2500,24651,196475,196475,196475,0.0739
osm-district-of-columbia-AM2,13597,1609795,209132,209132,209132,64.2834
osm-district-of-columbia-AM3,46221,27729137,227640,227683,227683,948.9367
osm-florida-AM3,2985,154043,237333,237333,237333,1.1378
osm-georgia-AM3,1680,74126,222652,222652,222652,0.1534
osm-greenland-AM2,686,50218,10718,10718,10718,0.2353
osm-greenland-AM3,4986,3652361,14012,14012,14012,180.8817
osm-hawaii-AM2,2875,265158,125284,125284,125284,1.0343
osm-hawaii-AM3,28006,49444921,141074,141074,141074,34.1224
osm-idaho-AM3,4064,3924080,77145,77145,77145,20.5178
osm-kansas-AM3,2732,806912,87976,87976,87976,10.7643
osm-kentucky-AM2,2453,643428,97397,97397,97397,4.1913
osm-kentucky-AM3,19095,59533630,100507,100507,100507,35.3898
osm-louisiana-AM3,1162,37077,60024,60024,60024,0.0268
osm-maine-AM3,143,850,26734,26734,26734,0.0001
osm-maryland-AM3,1018,95415,45496,45496,45496,0.0341
osm-massachusetts-AM2,1339,35449,140095,140095,140095,0.0256
osm-massachusetts-AM3,3703,551491,145866,145866,145866,11.0560
osm-mexico-AM2,516,9411,94834,94834,94834,0.0005
osm-mexico-AM3,1096,47131,97663,97663,97663,0.0964
osm-minnesota-AM3,683,34188,32787,32787,32787,0.0056
osm-montana-AM3,837,69293,59753,59753,59753,0.0208
osm-nevada-AM3,569,15016,52036,52036,52036,0.0032
osm-new-hampshire-AM3,1107,18021,116060,116060,116060,0.0094
osm-new-york-AM2,224,6399,14330,14330,14330,0.0008
osm-new-york-AM3,837,88728,16268,16268,16268,0.1108
osm-north-carolina-AM3,1557,236739,49720,49720,49720,0.2345
osm-ohio-AM3,482,11376,52634,52634,52634,0.0199
osm-oregon-AM3,5588,2912701,175078,175078,175078,64.3755
osm-pennsylvania-AM3,1148,26464,143870,143870,143870,0.0061
osm-puerto-rico-AM3,494,26926,33590,33590,33590,0.0074
osm-rhode-island-AM2,2866,295488,184596,184596,184596,0.6049
osm-rhode-island-AM3,15124,12622219,201675,201771,201771,366.2920
osm-tennessee-AM3,212,3215,32276,32276,32276,0.0002
osm-utah-AM2,589,4692,95087,95087,95087,0.0035
osm-utah-AM3,1339,42872,98847,98847,98847,0.1038
osm-vermont-AM2,766,37607,59284,59284,59284,0.0063
osm-vermont-AM3,3436,1136164,63302,63302,63302,4.3775
osm-virginia-AM2,2279,60040,295867,295867,295867,0.1211
osm-virginia-AM3,6185,665903,308305,308305,308305,3.6287
osm-washington-AM2,3025,152449,305619,305619,305619,0.1150
osm-washington-AM3,10022,2346213,314288,314288,314288,115.0358
osm-west-virginia-AM3,1185,125620,47927,47927,47927,0.7402
snap-as-skitter-uniform,1696415,11095298,124122310,124139491,124141585,3545.4520
snap-com-amazon,334863,925869,19270363,19270537,19270569,3571.0460
snap-loc-gowalla-edges,196591,950327,12274874,12275141,12275141,1714.7353
snap-roadNet-CA-uniform,1965206,2766607,111354728,111355130,111355248,3496.8336
snap-roadNet-PA-uniform,1088092,1541898,61730521,61730745,61730745,1264.1205
snap-roadNet-TX-uniform,1379917,1921660,78597768,78598143,78598317,3121.3741
snap-soc-LiveJournal1-uniform,4847571,42851237,283913474,283946822,283951703,3599.4601
snap-soc-pokec-relationships-uniform,1632803,22301964,83966897,83970784,83971405,3369.2243
snap-web-BerkStan-uniform,685230,6649470,43893580,43895294,43895988,2790.9626
snap-web-Google-uniform,875713,4322051,56320146,56320591,56320795,2539.9503
snap-web-NotreDame-uniform,325729,1090108,26014474,26014506,26014581,3425.7288
snap-web-Stanford-uniform,281903,1992636,17792223,17792382,17792392,2784.6966
ssmc-ca2010,710145,1744683,16867648,16867915,16867987,2650.7685
ssmc-fl2010,484481,1173147,8741975,8742281,8742384,2941.6874
ssmc-ga2010,291086,709028,4644352,4644398,4644398,579.1258
ssmc-il2010,451554,1082232,5997847,5997936,5998017,2516.4218
ssmc-nh2010,48837,117275,588996,588996,588996,15.5749
ssmc-ri2010,25181,62875,459270,459270,459270,5.2270


==> data/mwis_results_no_vr/results_chils_soa_full_graph.csv <==
graph,n,m,weight10,weight50,weight,time
fe-body-uniform,45087,163734,1680182,1680182,1680182,165.0253
fe-ocean-uniform,143437,409593,7175203,7206436,7210830,2863.4968
fe-pwt-uniform,36519,144794,1178678,1178708,1178708,537.1301
fe-rotor-uniform,99617,662431,2664365,2665797,2665805,3179.8309
fe-sphere-uniform,16386,49152,617816,617816,617816,125.5464
mesh-blob-uniform,16068,24102,855547,855547,855547,45.3683
mesh-buddha-uniform,1087716,1631574,57555472,57555754,57555764,2571.5242
mesh-bunny-uniform,68790,103017,3686960,3686960,3686960,167.0748
mesh-dragonsub-uniform,600000,900000,32213466,32213693,32213769,2857.1540
mesh-dragon-uniform,150000,225000,7956526,7956526,7956526,160.6388
mesh-ecat-uniform,684496,1026744,36649165,36650022,36650039,2155.8664
mesh-fandisk-uniform,8634,12818,463288,463288,463288,21.8195
mesh-feline-uniform,41262,61893,2207219,2207219,2207219,105.2000
mesh-gameguy-uniform,42623,63850,2325878,2325878,2325878,42.0398
mesh-gargoyle-uniform,20000,30000,1059559,1059559,1059559,1.3517
mesh-turtle-uniform,267534,401178,14262963,14262993,14262993,1665.3490
osm-alabama-AM2,1164,19386,174309,174309,174309,0.1012
osm-alabama-AM3,3504,309664,185744,185744,185744,16.4507
osm-california-AM2,231,3074,47153,47153,47153,0.0013
osm-california-AM3,587,27536,49365,49365,49365,0.0460
osm-canada-AM3,943,20241,86018,86018,86018,0.0049
osm-colorado-AM3,538,8365,54741,54741,54741,0.0193
osm-district-of-columbia-AM1,2500,24651,196475,196475,196475,0.0351
osm-district-of-columbia-AM2,13597,1609795,209132,209132,209132,160.1815
osm-district-of-columbia-AM3,46221,27729137,227683,227683,227683,258.4256
osm-florida-AM3,2985,154043,237333,237333,237333,1.1294
osm-georgia-AM3,1680,74126,222652,222652,222652,0.1512
osm-greenland-AM2,686,50218,10718,10718,10718,0.2315
osm-greenland-AM3,4986,3652361,14012,14012,14012,161.1345
osm-hawaii-AM2,2875,265158,125284,125284,125284,1.0448
osm-hawaii-AM3,28006,49444921,141095,141095,141095,160.0195
osm-idaho-AM3,4064,3924080,77145,77145,77145,12.0247
osm-kansas-AM3,2732,806912,87976,87976,87976,36.0835
osm-kentucky-AM2,2453,643428,97397,97397,97397,4.2532
osm-kentucky-AM3,19095,59533630,100511,100511,100511,160.0263
osm-louisiana-AM3,1162,37077,60024,60024,60024,0.0272
osm-maine-AM3,143,850,26734,26734,26734,0.0001
osm-maryland-AM3,1018,95415,45496,45496,45496,0.0344
osm-massachusetts-AM2,1339,35449,140095,140095,140095,0.0322
osm-massachusetts-AM3,3703,551491,145866,145866,145866,11.5827
osm-mexico-AM2,516,9411,94834,94834,94834,0.0006
osm-mexico-AM3,1096,47131,97663,97663,97663,0.0973
osm-minnesota-AM3,683,34188,32787,32787,32787,0.0058
osm-montana-AM3,837,69293,59753,59753,59753,0.0205
osm-nevada-AM3,569,15016,52036,52036,52036,0.0036
osm-new-hampshire-AM3,1107,18021,116060,116060,116060,0.0094
osm-new-york-AM2,224,6399,14330,14330,14330,0.0013
osm-new-york-AM3,837,88728,16268,16268,16268,0.1116
osm-north-carolina-AM3,1557,236739,49720,49720,49720,0.2720
osm-ohio-AM3,482,11376,52634,52634,52634,0.0198
osm-oregon-AM3,5588,2912701,175078,175078,175078,161.5105
osm-pennsylvania-AM3,1148,26464,143870,143870,143870,0.0111
osm-puerto-rico-AM3,494,26926,33590,33590,33590,0.0076
osm-rhode-island-AM2,2866,295488,184596,184596,184596,0.1809
osm-rhode-island-AM3,15124,12622219,201771,201771,201771,15.3432
osm-tennessee-AM3,212,3215,32276,32276,32276,0.0004
osm-utah-AM2,589,4692,95087,95087,95087,0.0037
osm-utah-AM3,1339,42872,98847,98847,98847,0.1021
osm-vermont-AM2,766,37607,59310,59310,59310,42.5171
osm-vermont-AM3,3436,1136164,63302,63302,63302,4.4081
osm-virginia-AM2,2279,60040,295867,295867,295867,0.1223
osm-virginia-AM3,6185,665903,308305,308305,308305,3.6080
osm-washington-AM2,3025,152449,305619,305619,305619,0.1154
osm-washington-AM3,10022,2346213,314288,314288,314288,161.8076
osm-west-virginia-AM3,1185,125620,47927,47927,47927,0.7415
snap-as-skitter-uniform,1696415,11095298,123922367,124071689,124111689,3491.3153
snap-com-amazon,334863,925869,19270638,19270866,19270939,3556.4091
snap-loc-gowalla-edges,196591,950327,12270276,12275215,12275967,3598.8512
snap-roadNet-CA-uniform,1965206,2766607,111343571,111357392,111358047,3579.3751
snap-roadNet-PA-uniform,1088092,1541898,61728673,61731279,61731458,3347.5560
snap-roadNet-TX-uniform,1379917,1921660,78594771,78599080,78599552,3398.9519
snap-soc-LiveJournal1-uniform,4847571,42851237,283505281,283865466,283924551,3562.8544
snap-soc-pokec-relationships-uniform,1632803,22301964,83960090,83979554,83982856,3520.9053
snap-web-BerkStan-uniform,685230,6649470,43875606,43897754,43901482,3600.0813
snap-web-Google-uniform,875713,4322051,56304494,56319213,56321677,3580.0545
snap-web-NotreDame-uniform,325729,1090108,26015252,26016385,26016396,3051.5395
snap-web-Stanford-uniform,281903,1992636,17789981,17792249,17792474,3491.0494
ssmc-ca2010,710145,1744683,16868424,16869276,16869278,2613.1301
ssmc-fl2010,484481,1173147,8742751,8743218,8743309,2832.0557
ssmc-ga2010,291086,709028,4644415,4644417,4644417,650.9023
ssmc-il2010,451554,1082232,5998273,5998477,5998520,3314.4718
ssmc-nh2010,48837,117275,588996,588996,588996,28.9120
ssmc-ri2010,25181,62875,459275,459275,459275,51.3621


==> data/mwis_results_no_vr/results_hils_soa_full_graph.csv <==
graph,weight,time
fe-body-uniform,1678383,3471.02
fe-ocean-uniform,7081151,3384.46
fe-pwt-uniform,1175710,3580.37
fe-rotor-uniform,2651471,3255.65
fe-sphere-uniform,617139,3166.86
mesh-blob-uniform,855004,252.711
mesh-buddha-uniform,56086272,3600.05
mesh-bunny-uniform,3681110,3415.81
mesh-dragonsub-uniform,31833085,3599.67
mesh-dragon-uniform,7946347,3485.87
mesh-ecat-uniform,36122506,3600.03
mesh-fandisk-uniform,463049,3212.81
mesh-feline-uniform,2204823,3055.87
mesh-gameguy-uniform,2323182,3553.14
mesh-gargoyle-uniform,1059102,2337.95
mesh-turtle-uniform,14238437,3597.64
osm-alabama-AM2,174309,0.105678
osm-alabama-AM3,185744,0.303255
osm-california-AM2,47153,0.000287056
osm-california-AM3,49365,0.083359
osm-canada-AM3,86018,0.014745
osm-colorado-AM3,54741,0.025454
osm-district-of-columbia-AM1,196475,1.0464
osm-district-of-columbia-AM2,209132,476.447
osm-district-of-columbia-AM3,227652,939.718
osm-florida-AM3,237333,1.93949
osm-georgia-AM3,222652,0.0356388
osm-greenland-AM2,10718,0.130842
osm-greenland-AM3,14012,3131.3
osm-hawaii-AM2,125284,0.124023
osm-hawaii-AM3,141041,3213.04
osm-idaho-AM3,77145,115.883
osm-kansas-AM3,87976,2.25518
osm-kentucky-AM2,97397,0.454739
osm-kentucky-AM3,100510,1292.9
osm-louisiana-AM3,60024,0.0242
osm-maine-AM3,26734,0.000001
osm-maryland-AM3,45496,0.0435009
osm-massachusetts-AM2,140095,0.0454199
osm-massachusetts-AM3,145866,0.409381
osm-mexico-AM2,94834,0.00469398
osm-mexico-AM3,97663,0.0242021
osm-minnesota-AM3,32787,0.00957584
osm-montana-AM3,59822,0.102964
osm-nevada-AM3,52036,0.00872993
osm-new-hampshire-AM3,116060,0.0429521
osm-new-york-AM2,14330,0.000638962
osm-new-york-AM3,16268,0.0143349
osm-north-carolina-AM3,49720,0.0507729
osm-ohio-AM3,52634,0.000285149
osm-oregon-AM3,175078,5.53855
osm-pennsylvania-AM3,143870,0.0198829
osm-puerto-rico-AM3,33590,0.00475907
osm-rhode-island-AM2,184596,0.140991
osm-rhode-island-AM3,201753,1190.44
osm-tennessee-AM3,32276,0.000252962
osm-utah-AM2,95087,0.005795
osm-utah-AM3,98847,0.0577071
osm-vermont-AM2,59310,1.90963
osm-vermont-AM3,63304,667.25
osm-virginia-AM2,295867,0.134254
osm-virginia-AM3,308305,1.33523
osm-washington-AM2,305619,0.17322
osm-washington-AM3,314288,546.599
osm-west-virginia-AM3,47927,0.314467
snap-as-skitter-uniform,123207288,3597.32
snap-com-amazon,19266084,3590.7
snap-loc-gowalla-edges,12275221,3372.84
snap-roadNet-CA-uniform,108370752,3600.18
snap-roadNet-PA-uniform,60504456,3599.52
snap-roadNet-TX-uniform,76796646,3600.03
snap-soc-LiveJournal1-uniform,279386267,0.000001
snap-soc-pokec-relationships-uniform,82984397,3598.22
snap-web-BerkStan-uniform,43694574,3599.51
snap-web-Google-uniform,56193137,3599.88
snap-web-NotreDame-uniform,26014630,3593.5
snap-web-Stanford-uniform,17779603,3595.78
ssmc-ca2010,16591401,3597.7
ssmc-fl2010,8694303,3599.61
ssmc-ga2010,4640168,3595.16
ssmc-il2010,5965735,3599.95
ssmc-nh2010,588843,2811.97
ssmc-ri2010,458983,191.529


==> data/mwis_results_no_vr/results_htwis_soa_full_graph.csv <==
graph,weight,time
fe-body-uniform,1645650,0.055079
fe-ocean-uniform,6803672,0.119556
fe-pwt-uniform,1153600,0.043087
fe-rotor-uniform,2591456,0.309570
fe-sphere-uniform,608401,0.015436
mesh-blob-uniform,854484,0.006911
mesh-buddha-uniform,57508556,0.518566
mesh-bunny-uniform,3682356,0.036998
mesh-dragonsub-uniform,32163872,0.280377
mesh-dragon-uniform,7950526,0.066966
mesh-ecat-uniform,36606394,0.484511
mesh-fandisk-uniform,462765,0.006573
mesh-feline-uniform,2204947,0.027325
mesh-gameguy-uniform,2324088,0.019054
mesh-gargoyle-uniform,1058656,0.009649
mesh-turtle-uniform,14247883,0.138954
osm-alabama-AM2,172797,0.012066
osm-alabama-AM3,182667,0.516524
osm-california-AM2,45377,0.002292
osm-california-AM3,48356,0.044472
osm-canada-AM3,84503,0.017174
osm-colorado-AM3,54435,0.005051
osm-district-of-columbia-AM1,193364,0.018109
osm-district-of-columbia-AM2,198327,2.402327
osm-florida-AM3,234218,0.196515
osm-georgia-AM3,218573,0.133135
osm-greenland-AM2,10179,0.058638
osm-hawaii-AM2,123173,0.189414
osm-greenland-AM3,12505,34.224670
osm-idaho-AM3,75527,52.148018
osm-kansas-AM3,87424,3.247169
osm-kentucky-AM2,97362,0.934714
osm-louisiana-AM3,59040,0.025679
osm-maine-AM3,26231,0.000532
osm-maryland-AM3,44539,0.068540
osm-massachusetts-AM2,139799,0.024628
osm-massachusetts-AM3,144381,2.220021
osm-mexico-AM2,94820,0.006771
osm-mexico-AM3,96700,0.069216
osm-district-of-columbia-AM3,210461,330.184692
osm-minnesota-AM3,32318,0.036914
osm-montana-AM3,59521,0.179889
osm-nevada-AM3,51269,0.014372
osm-new-hampshire-AM3,115161,0.015617
osm-new-york-AM2,14330,0.004311
osm-new-york-AM3,15293,0.189482
osm-north-carolina-AM3,49253,0.521826
osm-ohio-AM3,52199,0.012258
osm-pennsylvania-AM3,142472,0.022415
osm-puerto-rico-AM3,33556,0.031218
osm-oregon-AM3,172813,29.730036
osm-rhode-island-AM2,179366,0.463198
osm-tennessee-AM3,32232,0.003815
osm-utah-AM2,95080,0.001756
osm-utah-AM3,97754,0.052415
osm-vermont-AM2,57563,0.036269
osm-vermont-AM3,60518,4.890871
osm-virginia-AM2,290535,0.028120
osm-virginia-AM3,300335,1.375529
osm-washington-AM2,300195,0.095822
osm-washington-AM3,305019,14.414819
osm-west-virginia-AM3,46344,0.322184
snap-as-skitter-uniform,124141373,1.169609
snap-com-amazon,19270078,0.177688
snap-loc-gowalla-edges,12276781,0.119892
snap-roadNet-CA-uniform,111325524,0.722598
snap-roadNet-PA-uniform,61710606,0.414035
snap-roadNet-TX-uniform,78575460,0.492106
osm-rhode-island-AM3,190341,255.583374
snap-soc-LiveJournal1-uniform,283922214,9.219021
snap-web-Google-uniform,56323382,0.744583
snap-web-BerkStan-uniform,43889843,14.873417
snap-web-NotreDame-uniform,26013830,0.198811
snap-soc-pokec-relationships-uniform,83920370,39.062561
snap-web-Stanford-uniform,17789430,0.573333
ssmc-ca2010,16792827,0.548512
ssmc-fl2010,8719272,0.396184
ssmc-ga2010,4639891,0.207957
ssmc-il2010,5963974,0.392554
ssmc-nh2010,587059,0.043277
ssmc-ri2010,457108,0.025208
osm-hawaii-AM3,134703,1423.033325
osm-kentucky-AM3,97906,3077.138184


==> data/mwis_results_no_vr/results_mmwis_full_graph.csv <==
graph,weight,time
fe-ocean-uniform,7248581,3.38211
fe-sphere-uniform,617816,1.94976
mesh-blob-uniform,855547,0.038847
mesh-buddha-uniform,57555880,4.25692
mesh-bunny-uniform,3686960,0.138293
mesh-dragonsub-uniform,32213898,1.6175
mesh-dragon-uniform,7956530,0.268275
mesh-ecat-uniform,36650298,2.59901
mesh-fandisk-uniform,463288,0.017416
mesh-feline-uniform,2207219,0.101915
mesh-gameguy-uniform,2325878,0.060395
mesh-gargoyle-uniform,1059559,0.0454011
mesh-turtle-uniform,14263005,0.579221
osm-alabama-AM2,174309,0.031713
osm-california-AM2,47153,0.0257852
osm-alabama-AM3,185744,28.9536
osm-canada-AM3,86018,2.06882
osm-california-AM3,49365,19.0425
osm-colorado-AM3,54741,0.072005
osm-district-of-columbia-AM1,196475,1.05881
osm-florida-AM3,237333,6.91146
osm-georgia-AM3,222652,5.9916
osm-greenland-AM2,10718,0.681488
osm-hawaii-AM2,125284,0.307117
osm-district-of-columbia-AM2,209132,1643.2
osm-greenland-AM3,14011,1360.74
osm-kentucky-AM2,97397,0.463053
osm-idaho-AM3,77145,1795.12
osm-louisiana-AM3,60024,0.442016
osm-maine-AM3,26734,0.00188088
osm-district-of-columbia-AM3,227681,1890.32
osm-maryland-AM3,45496,0.53903
osm-massachusetts-AM2,140095,0.101676
osm-mexico-AM2,94834,0.011462
osm-mexico-AM3,97663,8.94265
osm-minnesota-AM3,32787,0.45735
osm-montana-AM3,59822,3.36621
osm-nevada-AM3,52036,0.185488
osm-new-hampshire-AM3,116060,1.06467
osm-new-york-AM2,14330,0.0336602
fe-body-uniform,1680182,2958.88
osm-hawaii-AM3,141070,2611.52
osm-ohio-AM3,52634,0.708175
osm-kansas-AM3,87976,61.3928
osm-pennsylvania-AM3,143870,1.32508
osm-puerto-rico-AM3,33590,3.53969
osm-rhode-island-AM2,184596,0.856335
fe-pwt-uniform,1176685,3601.03
osm-tennessee-AM3,32276,0.0689001
fe-rotor-uniform,2596217,3601.17
osm-utah-AM2,95087,0.00254798
osm-utah-AM3,98847,1.34174
osm-vermont-AM2,59310,1.07104
osm-virginia-AM2,295867,0.112363
osm-massachusetts-AM3,145866,1292.74
osm-washington-AM2,305619,0.171025
osm-new-york-AM3,16268,60.5852
osm-north-carolina-AM3,49720,1277.21
osm-oregon-AM3,175078,1396.74
snap-com-amazon,19271031,0.45293
snap-loc-gowalla-edges,12276929,4.98325
snap-roadNet-CA-uniform,111360828,4.12136
snap-roadNet-PA-uniform,61731589,2.00781
snap-roadNet-TX-uniform,78599946,2.38906
osm-vermont-AM3,63312,1317.01
osm-virginia-AM3,308305,1297.87
snap-web-BerkStan-uniform,43907482,4.2949
snap-web-Google-uniform,56326504,2.16259
snap-web-NotreDame-uniform,26016941,0.986554
snap-web-Stanford-uniform,17792930,1.30801
osm-rhode-island-AM3,201771,1886.87
osm-washington-AM3,314288,1373.62
osm-west-virginia-AM3,47927,62.7196
ssmc-il2010,5998539,17.9288
ssmc-nh2010,588996,0.436588
ssmc-ri2010,459275,0.490691
ssmc-ga2010,4644417,61.2815
ssmc-fl2010,8743506,183.766
osm-kentucky-AM3,99918,3684.53
snap-soc-LiveJournal1-uniform,284036239,1737.39
snap-as-skitter-uniform,124157729,2828.19
snap-soc-pokec-relationships-uniform,81112447,3637.19
ssmc-ca2010,16867553,3601.26


==> data/mwis_results_vr/BASELINE.csv <==
Instance,N,E,BASELINE10,BASELINE50,BASELINE
MT-W-01,1006,2411,312121568,312121568,312121568
MT-D-FN,10880,604041,290775742,290866943,290866943
MT-W-200,12320,515871,383952339,383964395,383974084
MW-W-FN,22316,2275623,1329149417,1331333002,1331333002
CR-T-D-7,163809,43028583,1459286,1459997,1460328
CW-S-L-7,127871,78459291,593293,594069,594312
CW-S-L-6,267698,171132761,1173871,1174628,1175335
CR-T-D-4,651861,220480534,4898598,4910257,4912984
MT-D-01,979,3125,238166485,238166485,238166485
MW-W-10,18023,1451813,1323128215,1340268013,1340268013
MW-D-20,20054,606318,522901741,523206860,523423307
MW-W-01,3079,22664,1270305952,1270305952,1270305952
MW-D-FN,47504,4017196,540621713,541181146,541193604
CW-S-L-1,411950,283860106,1656670,1659095,1660063
CR-S-L-2,880974,342158741,5768571,5781233,5785140
CR-S-L-4,881910,344057350,5762528,5776186,5781519
MW-D-40,33563,1879303,533054122,533629312,533671730
CW-T-C-2,194413,111098006,943129,944398,944902
MT-D-200,10880,505359,286834310,287042596,287042596
CW-T-C-1,266403,144634578,1333264,1335859,1336232
MR-D-FN,30467,296369,1790740953,1793222332,1794240970
CR-S-L-6,578244,219717582,3928270,3934574,3936944
CR-T-C-2,652497,215694927,4958256,4967381,4969512
CW-S-L-4,430379,303042962,1745476,1749887,1751204
CR-S-L-7,270067,94109215,2015619,2016899,2017624
MW-W-05,10790,485261,1327478708,1327478708,1327478708
CW-T-D-4,83091,37881529,460700,460877,460955
CR-T-D-6,381380,115082762,3018014,3023382,3024044
MR-W-FN,15639,126800,5385797991,5385799979,5385799979
CW-T-D-6,83758,38781839,460776,461022,461088
MW-D-01,3988,13556,475180516,475180516,475180516
CR-S-L-1,863368,331203970,5678316,5690529,5694508
MR-D-05,27621,236044,1779855131,1781712136,1781868583
MT-W-FN,12320,553895,390863744,390869891,390869891
MR-D-03,21499,130508,1751485940,1752842811,1752894190
CR-T-C-1,602472,194753152,4731538,4739822,4742508
CW-S-L-2,443404,315569883,1731390,1735389,1737052

==> data/mwis_results_vr/CHILS_Seq.csv <==
Instance,V,E,CHILS_10,CHILS_50,CHILS
MT-W-01,1006,2411,312121568,312121568,312121568
MW-W-FN,22316,2275623,1350818543,1350818543,1350818543
CW-S-L-7,127871,78459291,593869,594102,594117
CR-T-D-7,163809,43028583,1460459,1460880,1460880
MT-W-200,12320,515871,384052157,384052157,384052157
CW-S-L-6,267698,171132761,1175327,1176382,1176864
CR-T-D-4,651861,220480534,4906841,4921101,4921771
MT-D-FN,10880,604041,290866943,290866943,290866943
MT-D-01,979,3125,238166485,238166485,238166485
CW-S-L-1,411950,283860106,1657535,1660250,1660756
MW-W-10,18023,1451813,1342875826,1342915691,1342915691
MW-D-20,20054,606318,525096034,526651878,526801678
MW-W-01,3079,22664,1270305952,1270305952,1270305952
CR-S-L-2,880974,342158741,5774778,5792887,5794310
MW-D-FN,47504,4017196,542147283,544275403,544302984
CR-S-L-4,881910,344057350,5771115,5788480,5791753
MW-D-40,33563,1879303,536229059,538090321,538194595
CW-T-C-2,194413,111098006,945456,946106,946106
CW-T-C-1,266403,144634578,1333910,1337172,1338144
MT-D-200,10880,505359,287155108,287155108,287155108
CR-S-L-6,578244,219717582,3933961,3944649,3946149
MR-D-FN,30467,296369,1798529278,1801313911,1801549530
CW-S-L-4,430379,303042962,1751592,1754373,1755269
CR-T-C-2,652497,215694927,4964308,4976237,4977839
CR-S-L-7,270067,94109215,2018347,2021340,2021586
CW-T-D-4,83091,37881529,461157,461157,461180
MW-W-05,10790,485261,1328043785,1329161337,1329161337
CR-T-D-6,381380,115082762,3023833,3029650,3029982
MR-W-FN,15639,126800,5386842781,5386842781,5386842781
CW-T-D-6,83758,38781839,461340,461340,461388
MW-D-01,3988,13556,476325722,476339820,476369702
CR-S-L-1,863368,331203970,5686952,5700291,5702708
MR-D-05,27621,236044,1787660890,1788773004,1788893186
MR-D-03,21499,130508,1756871081,1758200398,1758294448
MT-W-FN,12320,553895,390869891,390869891,390869891
CW-S-L-2,443404,315569883,1735464,1738906,1739641
CR-T-C-1,602472,194753152,4737095,4748366,4749629


==> data/mwis_results_vr/CHILS_cold_16_10.csv <==
Instance,V,E,CHILS10,CHILS50,CHILS,T
CR-T-D-4,651861,220480534,4882515,4911446,4919079,3502.6350
MT-D-FN,10880,604041,290866943,290866943,290866943,166.9227
CW-S-L-7,127871,78459291,592368,594511,594598,2535.0407
MT-W-200,12320,515871,384052017,384052157,384052157,1272.8988
MT-W-01,1006,2411,312121568,312121568,312121568,0.0329
CW-S-L-6,267698,171132761,1171256,1175815,1177272,3410.8278
MW-W-FN,22316,2275623,1350597182,1350818543,1350818543,603.5819
CR-T-D-7,163809,43028583,1457584,1460794,1461099,2519.1080
CW-S-L-1,411950,283860106,1649442,1658769,1660472,3572.6081
MT-D-01,979,3125,238166485,238166485,238166485,0.0260
MW-W-10,18023,1451813,1342402698,1342779166,1342808634,3395.8901
CR-S-L-2,880974,342158741,5737044,5788627,5798470,3536.5748
MW-D-20,20054,606318,524946779,526306065,526883302,3366.9848
CR-S-L-4,881910,344057350,5733355,5782871,5791447,3573.7578
MW-W-01,3079,22664,1270235200,1270235200,1270235200,50.0661
MW-D-FN,47504,4017196,541086426,543526957,544451893,3166.1761
CW-T-C-2,194413,111098006,941498,944913,946217,3577.5021
MW-D-40,33563,1879303,535784778,537898539,538302190,3545.8512
CW-T-C-1,266403,144634578,1328365,1336441,1338085,3581.8726
MT-D-200,10880,505359,287068605,287086442,287086442,1748.1894
CR-S-L-6,578244,219717582,3912350,3934036,3938946,3418.7830
MR-D-FN,30467,296369,1797653553,1800655663,1801499264,3370.6760
CR-T-C-2,652497,215694927,4936378,4967010,4975069,3549.8965
CW-S-L-4,430379,303042962,1737327,1752181,1754409,3434.8862
CR-S-L-7,270067,94109215,2010023,2019790,2021238,3320.0984
CR-T-D-6,381380,115082762,3009362,3023310,3027211,3440.9044
CW-T-D-4,83091,37881529,459918,460673,460734,3157.6226
MW-W-05,10790,485261,1328043785,1328043785,1328043785,85.0390
MR-W-FN,15639,126800,5385799979,5385799979,5385799979,91.7324
CW-T-D-6,83758,38781839,460182,461297,461354,2287.3760
CR-S-L-1,863368,331203970,5645288,5690025,5698608,3540.7139
MW-D-01,3988,13556,476313972,476313972,476328138,3590.0591
CW-S-L-2,443404,315569883,1721277,1736396,1738307,3410.5126
CR-T-C-1,602472,194753152,4713081,4738351,4744119,3396.2495
MR-D-05,27621,236044,1786854911,1789329743,1789601100,3076.6181
MT-W-FN,12320,553895,390863359,390869891,390869891,1395.5151
MR-D-03,21499,130508,1756605513,1758372635,1758762733,3458.5727


==> data/mwis_results_vr/CHILS_par105_warm_64_5.csv <==
Instance,V,E,CHILS10,CHILS50,CHILS
CR-T-D-4,651861,220480534,4924411,4931168,4932826
MT-D-FN,10880,604041,290771450,290771450,290866943
CW-S-L-7,127871,78459291,594723,594756,594757
MT-W-200,12320,515871,384052157,384056012,384056012
MT-W-01,1006,2411,312121568,312121568,312121568
CW-S-L-6,267698,171132761,1178386,1178419,1178467
MW-W-FN,22316,2275623,1350818543,1350818543,1350818543
CR-T-D-7,163809,43028583,1461657,1462158,1462239
CW-S-L-1,411950,283860106,1662330,1663365,1663763
MT-D-01,979,3125,238166485,238166485,238166485
MW-W-10,18023,1451813,1342915691,1342915691,1342915691
CR-S-L-2,880974,342158741,5800911,5812151,5813362
MW-D-20,20054,606318,527307849,527459974,527498481
CR-S-L-4,881910,344057350,5799794,5806215,5806975
MW-W-01,3079,22664,1270305952,1270305952,1270305952
MW-D-FN,47504,4017196,545000140,545329918,545711017
CW-T-C-2,194413,111098006,947300,947600,947644
MW-D-40,33563,1879303,538169649,538489639,538596069
CW-T-C-1,266403,144634578,1339892,1341872,1341888
MT-D-200,10880,505359,287086442,287086442,287086442
CR-S-L-6,578244,219717582,3948305,3951519,3952205
MR-D-FN,30467,296369,1802295867,1802836766,1802925854
CR-T-C-2,652497,215694927,4980438,4985837,4987562
CW-S-L-4,430379,303042962,1758805,1759374,1759452
CR-S-L-7,270067,94109215,2023578,2024962,2025681
CR-T-D-6,381380,115082762,3032117,3032875,3033189
CW-T-D-4,83091,37881529,461412,461473,461475
MW-W-05,10790,485261,1328958047,1328958047,1328958047
MR-W-FN,15639,126800,5386842781,5386842781,5386842781
CW-T-D-6,83758,38781839,461670,461700,461709
CR-S-L-1,863368,331203970,5707247,5715485,5718230
MW-D-01,3988,13556,476169194,476360408,476360408
CW-S-L-2,443404,315569883,1742924,1743426,1743532
CR-T-C-1,602472,194753152,4755959,4759833,4760428
MR-D-05,27621,236044,1790289230,1790650183,1790776639
MT-W-FN,12320,553895,390869891,390869891,390869891
MR-D-03,21499,130508,1759088394,1759240647,1759255435


==> data/mwis_results_vr/CHILS_par_15.csv <==
Instance,V,E,CHILS_10,CHILS_50,CHILS
CR-T-D-4,651861,220480534,4920413,4924392,4925919
MT-D-FN,10880,604041,290866943,290866943,290866943
CW-S-L-7,127871,78459291,594036,594373,594389
MT-W-200,12320,515871,384052157,384056012,384056012
MT-W-01,1006,2411,312121568,312121568,312121568
CW-S-L-6,267698,171132761,1176338,1177770,1177852
MW-W-FN,22316,2275623,1350818543,1350818543,1350818543
CR-T-D-7,163809,43028583,1460341,1460887,1460991
CW-S-L-1,411950,283860106,1659579,1661311,1661420
MT-D-01,979,3125,238166485,238166485,238166485
MW-W-10,18023,1451813,1342915691,1342915691,1342915691
CR-S-L-2,880974,342158741,5791049,5796888,5798271
MW-D-20,20054,606318,526509309,526967585,527088322
CR-S-L-4,881910,344057350,5784065,5788584,5790654
MW-W-01,3079,22664,1270305952,1270305952,1270305952
MW-D-FN,47504,4017196,543961224,544261765,544310197
CW-T-C-2,194413,111098006,945887,946158,946252
MW-D-40,33563,1879303,538169297,538548631,538879039
CW-T-C-1,266403,144634578,1336943,1337916,1338077
MT-D-200,10880,505359,287155108,287155108,287155108
CR-S-L-6,578244,219717582,3941665,3943957,3944544
MR-D-FN,30467,296369,1800149401,1801019266,1801119272
CR-T-C-2,652497,215694927,4969452,4975696,4977330
CW-S-L-4,430379,303042962,1753799,1755782,1756216
CR-S-L-7,270067,94109215,2020186,2020563,2020862
CR-T-D-6,381380,115082762,3027680,3028755,3029204
CW-T-D-4,83091,37881529,461126,461169,461169
MW-W-05,10790,485261,1329161337,1329161337,1329161337
MR-W-FN,15639,126800,5386842781,5386842781,5386842781
CW-T-D-6,83758,38781839,461470,461494,461500
CR-S-L-1,863368,331203970,5696178,5702037,5704172
MW-D-01,3988,13556,476325028,476325028,476360408
CW-S-L-2,443404,315569883,1737543,1738873,1739348
CR-T-C-1,602472,194753152,4744883,4747724,4749267
MR-D-05,27621,236044,1789321667,1789694183,1789725733
MT-W-FN,12320,553895,390869891,390869891,390869891
MR-D-03,21499,130508,1758032415,1758646670,1758668030


==> data/mwis_results_vr/CHILS_par_warm_64_5.csv <==
Instance,V,E,CHILS10,CHILS50,CHILS
CR-T-D-4,651861,220480534,4924411,4931168,4932826
MT-D-FN,10880,604041,290771450,290771450,290866943
CW-S-L-7,127871,78459291,594723,594756,594757
MT-W-200,12320,515871,384052157,384056012,384056012
MT-W-01,1006,2411,312121568,312121568,312121568
CW-S-L-6,267698,171132761,1178386,1178419,1178467
MW-W-FN,22316,2275623,1350818543,1350818543,1350818543
CR-T-D-7,163809,43028583,1461657,1462158,1462239
CW-S-L-1,411950,283860106,1662330,1663365,1663763
MT-D-01,979,3125,238166485,238166485,238166485
MW-W-10,18023,1451813,1342915691,1342915691,1342915691
CR-S-L-2,880974,342158741,5800911,5812151,5813362
MW-D-20,20054,606318,527307849,527459974,527498481
CR-S-L-4,881910,344057350,5799794,5806215,5806975
MW-W-01,3079,22664,1270305952,1270305952,1270305952
MW-D-FN,47504,4017196,545000140,545329918,545711017
CW-T-C-2,194413,111098006,947300,947600,947644
MW-D-40,33563,1879303,538169649,538489639,538596069
CW-T-C-1,266403,144634578,1339892,1341872,1341888
MT-D-200,10880,505359,287086442,287086442,287086442
CR-S-L-6,578244,219717582,3948305,3951519,3952205
MR-D-FN,30467,296369,1802295867,1802836766,1802925854
CR-T-C-2,652497,215694927,4980438,4985837,4987562
CW-S-L-4,430379,303042962,1758805,1759374,1759452
CR-S-L-7,270067,94109215,2023578,2024962,2025681
CR-T-D-6,381380,115082762,3032117,3032875,3033189
CW-T-D-4,83091,37881529,461412,461473,461475
MW-W-05,10790,485261,1328958047,1328958047,1328958047
MR-W-FN,15639,126800,5386842781,5386842781,5386842781
CW-T-D-6,83758,38781839,461670,461700,461709
CR-S-L-1,863368,331203970,5707247,5715485,5718230
MW-D-01,3988,13556,476169194,476360408,476360408
CW-S-L-2,443404,315569883,1742924,1743426,1743532
CR-T-C-1,602472,194753152,4755959,4759833,4760428
MR-D-05,27621,236044,1790289230,1790650183,1790776639
MT-W-FN,12320,553895,390869891,390869891,390869891
MR-D-03,21499,130508,1759088394,1759240647,1759255435


==> data/mwis_results_vr/CHILS_warm_16_10.csv <==
Instance,V,E,CHILS10,CHILS50,CHILS,T
CR-T-D-4,651861,220480534,4900379,4919890,4922752,3557.2678
MT-D-FN,10880,604041,290761677,290771450,290771450,523.3315
CW-S-L-7,127871,78459291,593308,593700,593807,3356.4640
MT-W-200,12320,515871,383933374,383986483,384052017,3562.6890
MT-W-01,1006,2411,312121568,312121568,312121568,0.0117
MW-W-FN,22316,2275623,1350818543,1350818543,1350818543,285.9284
CW-S-L-6,267698,171132761,1173885,1175744,1176354,3540.6994
CR-T-D-7,163809,43028583,1459719,1460468,1460584,3340.7242
MT-D-01,979,3125,238166485,238166485,238166485,0.0152
MW-W-10,18023,1451813,1342915691,1342915691,1342915691,89.5984
CW-S-L-1,411950,283860106,1656882,1662168,1662580,3254.4659
MW-D-20,20054,606318,525331247,526150894,526333489,3109.7595
MW-W-01,3079,22664,1269344846,1269344846,1269344846,0.2174
CR-S-L-2,880974,342158741,5767137,5796291,5799458,3527.7893
MW-D-FN,47504,4017196,543155166,543800612,544205239,3520.6085
CR-S-L-4,881910,344057350,5760039,5788315,5792758,3538.7466
MW-D-40,33563,1879303,535966879,537197318,537485389,3400.3447
CW-T-C-2,194413,111098006,944240,945700,945913,3328.8608
MT-D-200,10880,505359,286919240,287039010,287042596,2547.8481
CW-T-C-1,266403,144634578,1334324,1339364,1340085,3397.6523
MR-D-FN,30467,296369,1799200742,1800197267,1800375890,3308.0956
CR-S-L-6,578244,219717582,3932108,3944667,3946157,3488.0451
CR-T-C-2,652497,215694927,4955534,4974325,4976613,3532.7221
CW-S-L-4,430379,303042962,1748143,1754918,1756602,3509.4198
CR-S-L-7,270067,94109215,2016526,2021444,2022339,3514.5321
CR-T-D-6,381380,115082762,3020589,3028351,3029782,3497.9272
CW-T-D-4,83091,37881529,460756,461108,461108,854.9678
MW-W-05,10790,485261,1328958047,1328958047,1328958047,0.1268
MR-W-FN,15639,126800,5386842781,5386842781,5386842781,0.0672
CW-T-D-6,83758,38781839,460878,461101,461101,1480.3706
MW-D-01,3988,13556,476040504,476120423,476120423,525.1059
CR-S-L-1,863368,331203970,5677207,5698548,5701015,3520.6880
MR-D-05,27621,236044,1787793221,1789482167,1789537256,3395.5168
MT-W-FN,12320,553895,390830092,390836240,390869891,2972.1217
MR-D-03,21499,130508,1757110989,1758218842,1758429721,3400.1505
CW-S-L-2,443404,315569883,1730571,1738643,1739670,3403.1898
CR-T-C-1,602472,194753152,4733127,4748826,4750570,3553.0846

==> data/mwis_results_vr/ILP.csv <==
Instance,ILP,ILP10,ILP50
CR-S-L-1,5639292,2364648,5628809
CR-S-L-2,5729194,2356603,5715690
CR-S-L-4,5725525,2377801,5708506
CR-S-L-6,3900370,3876591,3896797
CR-S-L-7,2006810,2000653,2004726
CR-T-C-1,4717754,4700095,4714415
CR-T-C-2,4934488,4905655,4930475
CR-T-D-4,4875268,4825967,4866470
CR-T-D-6,3009020,3000784,3007188
CR-T-D-7,1453990,1452069,1453380
CW-S-L-1,1645459,1632880,1643209
CW-S-L-2,1713535,1697231,1711131
CW-S-L-4,1730641,1715713,1726645
CW-S-L-6,1162552,1158222,1161991
CW-S-L-7,588279,586561,587974
CW-T-C-1,1325862,1317802,1325112
CW-T-C-2,935238,932639,933931
CW-T-D-4,459575,458786,459518
CW-T-D-6,459238,458673,459073
MR-D-03,1757141345,1757103978,1757131533
MR-D-05,1788812740,1788491732,1788775706
MR-D-FN,1801983754,1801638038,1801847126
MR-W-FN,5386842780,5386842780,5386842780
MT-D-01,238166485,238166485,238166485
MT-D-200,287155108,287155108,287155108
MT-D-FN,290866943,290800403,290800403
MT-W-01,312121568,312121568,312121568
MT-W-200,384056011,384056011,384056011
MT-W-FN,390869890,390869890,390869890
MW-D-01,476298607,476098681,476298607
MW-D-20,526857183,526383605,526857183
MW-D-40,539036121,538539768,538925612
MW-D-FN,545554192,544830719,545439620
MW-W-01,1270305952,1270305952,1270305952
MW-W-05,1326236043,1317677026,1326235998
MW-W-10,1280286209,1269692430,1280223475
MW-W-FN,1235306258,1229655165,1231751177

==> data/mwis_results_vr/ILP_paper.csv <==
Instance,ILP
CR-S-L-1,5653748
CR-S-L-2,5737640
CR-S-L-4,5734265
CR-S-L-6,3909318
CR-S-L-7,2011084
CR-T-C-1,4723108
CR-T-C-2,4945899
CR-T-D-4,4881646
CR-T-D-6,3013249
CR-T-D-7,1455976
CW-S-L-1,1648272
CW-S-L-2,1722290
CW-S-L-4,1733085
CW-S-L-6,1164850
CW-S-L-7,589334
CW-T-C-1,1330362
CW-T-C-2,937013
CW-T-D-4,460198
CW-T-D-6,459776
MR-D-03,1758074154
MR-D-05,1790179623
MR-D-FN,1802268039
MR-W-FN,5386842781
MT-D-200,287155108
MT-D-FN,290866943
MT-W-200,384056012
MT-W-FN,390869891
MW-D-20,526688093
MW-D-40,538944498
MW-D-FN,545720496
MW-W-05,1329653408
MW-W-10,1300124841
MW-W-FN,1248553336
MT-D-01,238166485
MT-W-01,312121568
MW-D-01,476361236
MW-W-01,1270305952

==> data/mwis_results_vr/METAMIS_Cold.csv <==
Instance,METAMIS10,METAMIS50,METAMIS
MT-D-01,238166485,238166485,238166485
MT-D-200,286976422,287048909,287048909
MT-D-FN,290866943,290866943,290866943
MT-W-01,312121568,312121568,312121568
MT-W-200,383818136,383961099,383961323
MT-W-FN,390688944,390830057,390854593
MW-D-01,476099262,476164209,476334711
MW-D-20,524255389,525036493,525124575
MW-D-40,533934442,535707479,536520199
MW-D-FN,539754400,541372345,541918916
MW-W-01,1270305952,1270305952,1270305952
MW-W-05,1328958047,1328958047,1328958047
MW-W-10,1340878388,1342899725,1342899725
MW-W-FN,1349369736,1350818543,1350818543
MR-D-03,1753188475,1753968167,1754110286
MR-D-05,1784519403,1785664042,1786342921
MR-D-FN,1795912642,1797284091,1797573192
MR-W-FN,5357026363,5358386615,5358386615
CW-T-C-1,1310223,1315122,1317775
CW-T-C-2,924664,929626,931802
CW-T-D-4,454769,456565,457185
CW-T-D-6,455823,457382,457790
CW-S-L-1,1623280,1630417,1634950
CW-S-L-2,1695131,1704424,1708820
CW-S-L-4,1712553,1722542,1725591
CW-S-L-6,1150229,1156916,1158925
CW-S-L-7,582925,585929,587288
CR-T-C-1,4617204,4644635,4654419
CR-T-C-2,4834040,4863054,4874346
CR-T-D-4,4778868,4808490,4817281
CR-T-D-6,2945721,2964007,2970011
CR-T-D-7,1431915,1438896,1440281
CR-S-L-1,5547038,5575602,5588489
CR-S-L-2,5652928,5680688,5691892
CR-S-L-4,5634886,5671369,5681336
CR-S-L-6,3833391,3851432,3859513
CR-S-L-7,1977161,1986354,1989879

==> data/mwis_results_vr/METAMIS_Warm.csv <==
Instance,METAMIS10,METAMIS50,METAMIS
MT-D-01,238166485,238166485,238166485
MT-D-200,287038328,287048081,287048081
MT-D-FN,290771450,290771450,290771450
MT-W-01,312121568,312121568,312121568
MT-W-200,383971124,383985408,383985408
MT-W-FN,390828160,390869891,390869891
MW-D-01,475886356,475987082,475987082
MW-D-20,525052532,525402318,525486034
MW-D-40,535705687,536210247,536735155
MW-D-FN,543098071,543622238,543857187
MW-W-01,1269314742,1269344846,1269344846
MW-W-05,1328958047,1328958047,1328958047
MW-W-10,1342915691,1342915691,1342915691
MW-W-FN,1350814699,1350814699,1350818543
MR-D-01,1688024106,1688777944,1689278470
MR-D-03,1756186736,1756989875,1757227519
MR-D-05,1787220357,1787666207,1787849777
MR-D-FN,1798215807,1798926794,1799452160
MR-W-FN,5386842781,5386842781,5386842781
CW-T-C-1,1334884,1336953,1338064
CW-T-C-2,944404,945748,945886
CW-T-D-4,460643,461027,461056
CW-T-D-6,460982,461223,461312
CW-S-L-1,1656404,1660475,1660815
CW-S-L-2,1731077,1735964,1738128
CW-S-L-4,1748029,1752354,1753803
CW-S-L-6,1174005,1175931,1177156
CW-S-L-7,593045,593744,593891
CR-T-C-1,4730533,4739684,4743040
CR-T-C-2,4954613,4966121,4968952
CR-T-D-4,4898377,4908285,4911646
CR-T-D-6,3017902,3022448,3024523
CR-T-D-7,1458949,1459958,1460240
CR-S-L-1,5672398,5686939,5692891
CR-S-L-2,5763866,5780859,5784034
CR-S-L-4,5756016,5771410,5777081
CR-S-L-6,3926517,3933476,3936137
CR-S-L-7,2014584,2018371,2019428

==> data/mwis_results_vr/results_chils_kernel_vr_600.csv <==
id,gnn,graph,kn,km,n,m,kernelWeight,kernelTime,offset,reductiontime,fullWeight,fullTime
all_reductions_cyclicFast_early_cs,initial_tight_600,CR-S-L-1,855973,328442004,863368,331203970,5587162,2691.2834,17838,847.091,5605000,3538.3744
all_reductions_cyclicFast_early_cs,initial_tight_600,CR-S-L-2,874070,339569209,880974,342158741,5695167,2695.415,12904,875.32,5708071,3570.735
all_reductions_cyclicFast_early_cs,initial_tight_600,CR-S-L-4,874744,341182976,881910,344057350,5678593,2578.8841,15314,880.398,5693907,3459.2821
all_reductions_cyclicFast_early_cs,initial_tight_600,CR-S-L-6,572983,217611780,578244,219717582,3852204,2760.3937,21084,757.026,3873288,3517.4197
all_reductions_cyclicFast_early_cs,initial_tight_600,CR-S-L-7,266710,92842611,270067,94109215,1983796,2965.0194,21670,628.075,2005466,3593.0944
all_reductions_cyclicFast_early_cs,initial_tight_600,CR-T-C-1,595256,192449327,602472,194753152,4655777,2951.2402,41519,654.648,4697296,3605.8882
all_reductions_cyclicFast_early_cs,initial_tight_600,CR-T-C-2,645156,213258575,652497,215694927,4887479,2846.8697,27019,700.099,4914498,3546.9687
all_reductions_cyclicFast_early_cs,initial_tight_600,CR-T-D-4,644962,218219271,651861,220480534,4828274,2868.4893,18076,716.356,4846350,3584.8453
all_reductions_cyclicFast_early_cs,initial_tight_600,CR-T-D-6,376665,113586228,381380,115082762,2977155,2862.4411,19646,691.281,2996801,3553.7221
all_reductions_cyclicFast_early_cs,initial_tight_600,CR-T-D-7,160630,42184292,163809,43028583,1420301,3092.1859,29046,405.287,1449347,3497.4729
all_reductions_cyclicFast_early_cs,initial_tight_600,CW-S-L-1,409672,282698373,411950,283860106,1629015,2639.5617,7858,901.223,1636873,3540.7847
all_reductions_cyclicFast_early_cs,initial_tight_600,CW-S-L-2,441187,314310787,443404,315569883,1712460,2444.9775,5045,1063.2,1717505,3508.1775
all_reductions_cyclicFast_early_cs,initial_tight_600,CW-S-L-4,428028,301695779,430379,303042962,1724881,2581.0095,5142,981.971,1730023,3562.9805
all_reductions_cyclicFast_early_cs,initial_tight_600,CW-S-L-6,265906,170179810,267698,171132761,1152052,2836.466,8285,642.445,1160337,3478.911
all_reductions_cyclicFast_early_cs,initial_tight_600,CW-S-L-7,126866,77941263,127871,78459291,585590,2732.2049,4283,763.13,589873,3495.3349
all_reductions_cyclicFast_early_cs,initial_tight_600,CW-T-C-1,264421,143669946,266403,144634578,1314623,2940.0683,9498,664.287,1324121,3604.3553
all_reductions_cyclicFast_early_cs,initial_tight_600,CW-T-C-2,193044,110386984,194413,111098006,929392,2702.5741,7366,688.863,936758,3391.4371
all_reductions_cyclicFast_early_cs,initial_tight_600,CW-T-D-4,82110,37453654,83091,37881529,456827,2768.3875,3108,337.726,459935,3106.1135
all_reductions_cyclicFast_early_cs,initial_tight_600,CW-T-D-6,82723,38299758,83758,38781839,454822,2986.5969,5338,369.44,460160,3356.0369
all_reductions_cyclicFast_early_cs,initial_tight_600,MR-D-03,17390,131591,21499,130508,926596536,3489.465,832349816,1.11442,1758946352,3490.57942
all_reductions_cyclicFast_early_cs,initial_tight_600,MR-D-05,24250,236758,27621,236044,1113327442,3350.9702,676962870,1.80022,1790290312,3352.77042
all_reductions_cyclicFast_early_cs,initial_tight_600,MR-D-FN,27301,297905,30467,296369,1162375130,3331.8748,639582861,2.20753,1801957991,3334.08233
all_reductions_cyclicFast_early_cs,initial_tight_600,MR-W-FN,14657,128925,15639,126800,4695592321,62.9806,691250460,0.740792,5386842781,63.721392
,initial_tight_600,MT-D-01,0,0,979,3125,,,238166485,0.0154569,238166485,0.0154569
all_reductions_cyclicFast_early_cs,initial_tight_600,MT-D-200,10676,493364,10880,505359,280232709,2630.9538,6914835,2.08218,287147544,2633.03598
all_reductions_cyclicFast_early_cs,initial_tight_600,MT-D-FN,10682,595799,10880,604041,245082561,523.6628,45784382,2.05305,290866943,525.71585
,initial_tight_600,MT-W-01,0,0,1006,2411,,,312121568,0.00350094,312121568,0.00350094
all_reductions_cyclicFast_early_cs,initial_tight_600,MT-W-200,11472,474079,12320,515871,298719461,526.8771,85332696,2.03909,384052157,528.91619
all_reductions_cyclicFast_early_cs,initial_tight_600,MT-W-FN,11456,503617,12320,553895,262258525,171.7189,128611366,2.0966,390869891,173.8155
all_reductions_cyclicFast_early_cs,initial_tight_600,MW-D-01,2539,13853,3988,13556,169257451,2479.5195,307196278,0.169772,476453729,2479.689272
all_reductions_cyclicFast_early_cs,initial_tight_600,MW-D-20,19473,600915,20054,606318,421961219,3546.3912,104526987,2.53347,526488206,3548.92467
all_reductions_cyclicFast_early_cs,initial_tight_600,MW-D-40,33062,1870537,33563,1879303,463625163,3463.3746,74805076,6.62252,538430239,3469.99712
all_reductions_cyclicFast_early_cs,initial_tight_600,MW-D-FN,47070,4005378,47504,4017196,484015180,3389.7393,60228177,15.318,544243357,3405.0573
all_reductions_cyclicFast_early_cs,initial_tight_600,MW-W-01,2844,22765,3079,22664,1100570771,50.0088,169735181,0.141617,1270305952,50.150417
all_reductions_cyclicFast_early_cs,initial_tight_600,MW-W-05,10667,481661,10790,485261,1303698499,436.9761,25259548,1.43165,1328958047,438.40775
all_reductions_cyclicFast_early_cs,initial_tight_600,MW-W-10,17921,1445959,18023,1451813,1326661949,2186.3101,16146685,4.43673,1342808634,2190.74683
all_reductions_cyclicFast_early_cs,initial_tight_600,MW-W-FN,22215,2269047,22316,2275623,1335147597,961.4742,15670946,7.93027,1350818543,969.40447


==> data/mwis_results_vr/results_chils_kernel_vr_exhaustive.csv <==
id,graph,n,m,kn,km,offset,reductiontime,kernelWeight,kernelTime,fullWeight,fullTime
gnninitial_tight_t36000,CR-S-L-2,880974,342158741,873941,339503913,20282,5234.35,5695181,3396.8905,5715463,8631.2405
gnninitial_tight_t36000,CR-S-L-4,881910,344057350,874668,341151292,19400,5315.89,5679025,3578.8289,5698425,8894.7189
gnninitial_tight_t36000,CR-S-L-6,578244,219717582,572888,217572336,25208,3056.68,3865525,3505.078,3890733,6561.758
gnninitial_tight_t36000,CR-T-C-1,602472,194753152,594883,192451235,59577,2668.29,4642971,3514.9923,4702548,6183.2823
gnninitial_tight_t36000,CR-T-C-2,652497,215694927,645058,213228808,32598,2870.86,4885659,3569.3698,4918257,6440.2298
gnninitial_tight_t36000,CR-T-D-4,651861,220480534,644845,218142885,22898,2342.34,4841960,3476.9374,4864858,5819.2774
gnninitial_tight_t36000,CR-T-D-6,381380,115082762,376351,113599041,31498,1393.38,2967733,3520.6574,2999231,4914.0374
gnninitial_tight_t36000,CW-S-L-1,411950,283860106,409559,282656866,11718,4465.88,1634830,3582.7398,1646548,8048.6198
gnninitial_tight_t36000,CW-S-L-2,443404,315569883,441093,314281707,8310,5816.47,1715604,3504.212,1723914,9320.682
gnninitial_tight_t36000,CW-S-L-4,430379,303042962,427984,301676399,6009,5262.94,1729624,3574.368,1735633,8837.308
gnninitial_tight_t36000,CW-S-L-6,267698,171132761,265820,170150154,9603,2512.19,1157171,3550.9348,1166774,6063.1248
gnninitial_tight_t36000,CW-S-L-7,127871,78459291,126866,77941263,4283,859.786,586551,3476.472,590834,4336.258
gnninitial_tight_t36000,CW-T-C-1,266403,144634578,264389,143674135,10530,2064.78,1312640,3571.0232,1323170,5635.8032
gnninitial_tight_t36000,CW-T-C-2,194413,111098006,192871,110337336,10128,1387.53,925779,3529.6326,935907,4917.1626
gnninitial_tight_t36000,CW-T-D-4,83091,37881529,82110,37453654,3108,356.973,456435,3477.3139,459543,3834.2869
gnninitial_tight_t36000,CW-T-D-6,83758,38781839,82723,38299758,5338,400.99,454889,2836.081,460227,3237.071
gnninitial_tight_t36000,MR-D-03,21499,130508,17390,131591,832349816,1.06007,926425922,2408.1939,1758775738,2409.25397
gnninitial_tight_t36000,MR-D-05,27621,236044,24250,236758,676962870,1.8606,1112981317,3546.2987,1789944187,3548.1593
gnninitial_tight_t36000,MR-D-FN,30467,296369,27301,297905,639582861,2.4617,1162144467,3385.0036,1801727328,3387.4653
gnninitial_tight_t36000,MR-W-FN,15639,126800,14657,128925,691250460,0.752507,4695592321,62.9543,5386842781,63.706807
gnninitial_tight_t36000,MT-D-01,979,3125,0,0,238166485,0.0167542,,,238166485,0.0167542
gnninitial_tight_t36000,MT-D-200,10880,505359,10676,493364,6914835,2.19186,280171607,257.3448,287086442,259.53666
gnninitial_tight_t36000,MT-D-FN,10880,604041,10682,595799,45784382,2.32549,245082561,524.2754,290866943,526.60089
gnninitial_tight_t36000,MT-W-01,1006,2411,0,0,312121568,0.00254798,,,312121568,0.00254798
gnninitial_tight_t36000,MT-W-200,12320,515871,11472,474079,85332696,2.32752,298719461,743.9686,384052157,746.29612
gnninitial_tight_t36000,MT-W-FN,12320,553895,11456,503617,128611366,2.4324,262258525,167.4501,390869891,169.8825
gnninitial_tight_t36000,MW-D-01,3988,13556,2539,13853,307196278,0.177796,169244378,1205.3992,476440656,1205.576996
gnninitial_tight_t36000,MW-D-20,20054,606318,19473,600915,104526987,3.14987,422121342,3518.6864,526648329,3521.83627
gnninitial_tight_t36000,MW-D-40,33563,1879303,33062,1870537,74805076,8.33306,463604510,3470.809,538409586,3479.14206
gnninitial_tight_t36000,MW-D-FN,47504,4017196,47070,4005378,60228177,18.7965,484018312,3566.9589,544246489,3585.7554
gnninitial_tight_t36000,MW-W-01,3079,22664,2844,22765,169735181,0.162872,1100570771,50.009,1270305952,50.171872
gnninitial_tight_t36000,MW-W-05,10790,485261,10667,481661,25259548,1.68331,1302784237,285.4951,1328043785,287.17841
gnninitial_tight_t36000,MW-W-10,18023,1451813,17921,1445959,16146685,4.80567,1326663269,1636.0561,1342809954,1640.86177
gnninitial_tight_t36000,MW-W-FN,22316,2275623,22215,2269047,15670946,9.86309,1335147597,371.4639,1350818543,381.32699
gnninitial_tight_t36000,CR-T-D-7,163809,43028583,160630,42184292,29046,341.149,1422024,3529.6734,1451070,3870.8224
gnninitial_tight_t36000,CR-S-L-7,270067,94109215,266591,92817339,26955,858.967,1979902,3570.6244,2006857,4429.5914
gnninitial_tight_t36000,CR-S-L-1,863368,331203970,855833,328396194,26070,3671.65,5584131,3576.5105,5610201,7248.1605


==> data/mwis_results_vr/results_hils_soa_full_graph_vr.csv <==
graph,time,weight
CR-S-L-1,3600.06,5520380
CR-S-L-7,3600.02,1973176
CR-S-L-2,3600.01,5620323
CR-S-L-6,3600.01,3819686
CR-S-L-4,3600.07,5601575
CR-T-C-1,3600.04,4603697
CR-T-C-2,3600.03,4819158
CR-T-D-4,3600.04,4770217
CR-T-D-7,3600,1431121
CR-T-D-6,3600.01,2943324
CW-S-L-7,3600,584731
CW-S-L-1,3600.02,1624393
MR-D-03
MR-D-05
CW-S-L-6,3600.02,1149475
MR-D-FN
CW-T-C-1,3600.01,1308340
MR-W-FN
CW-S-L-2,3600,1697618
CW-S-L-4,3600.02,1712933
MT-D-200
MT-D-01,14.0468,238166485
MT-D-FN
MT-W-200
MT-W-01,18.4369,312121568
MT-W-FN
MW-D-20
MW-D-40
MW-D-FN
MW-W-01
MW-D-01,51.6003,475603486
MW-W-05
MW-W-10
MW-W-FN
CW-T-D-4,3101.92,455664
CW-T-D-6,3212.07,456607
CW-T-C-2,3600,926697


==> data/mwis_results_vr/results_htwis_soa_full_graph_vr.csv <==
graph,weight,time
CR-S-L-2,
CR-S-L-7,
CR-S-L-4,
CR-T-C-1,
CR-T-D-6,
CR-T-D-4,
CW-S-L-6,
MR-D-05,0,0.000008
MR-D-FN,0,0.000006
MR-W-FN,0,0.000010
MT-D-200,0,0.000010
MT-D-FN,0,0.000009
MW-D-01,386892458,0.043332
MW-D-20,0,0.000009
MW-D-FN,0,0.000006
MW-W-05,0,0.000004
MW-W-10,0,0.000008
CR-T-D-7,1314492,754.126160
CW-T-D-6,429434,942.235596
CW-T-C-2,841317,3505.401611


==> data/mwis_results_vr/results_mmwis_soa_full_graph_vr.csv <==
graph,weight,time
CR-S-L-7,1911678,2581.35
CR-S-L-2,0,0
CR-T-C-2,0,0
CR-S-L-6,0,0
CR-S-L-4,0,0
CR-T-C-1,0,0
error,
CR-S-L-1
CR-T-D-7,1385254,1091
CR-T-D-6,2799931,2784.35
CW-S-L-6,0,0
CW-S-L-1,0,0
MR-D-03
MR-D-05
MR-D-FN
MR-W-FN
CW-S-L-4,0,0
MT-D-200
MT-D-FN
MT-W-01,312121568,0.00143886
MT-W-200
MT-W-FN
CW-S-L-2,0,0
MW-D-20
MW-D-40
CW-S-L-7,548439,2693.14
MW-D-FN
MW-W-01
MW-W-05
MW-W-10
MW-W-FN
MT-D-01,238166485,1200.28
MW-D-01,475696871,1249.42
CW-T-C-1,0,0
CW-T-C-2,863558,3258.25
CW-T-D-4,432986,772.5
CW-T-D-6,431718,1114.44


==> data/parallel_speedup.csv <==
t,graph,n,m,time-1,time-128,speedup,size,size-log
1,CR-S-L-1,863368,331203970,1021.3481,25.1422,40.6229,10570.3632,13.3677
0,CR-S-L-2,880974,342158741,1043.1137,25.8485,40.3549,10850.0153,13.4054
0,CR-S-L-4,881910,344057350,1040.2628,25.6022,40.6318,10884.9665,13.4100
0,CR-S-L-6,578244,219717582,853.7675,21.1891,40.2928,7047.3825,12.7829
0,CR-S-L-7,270067,94109215,653.1304,13.5571,48.1763,3161.6176,11.6264
0,CR-T-C-1,602472,194753152,740.4771,16.4494,45.0154,6821.2632,12.7358
0,CR-T-C-2,652497,215694927,764.4834,16.9692,45.0512,7460.4499,12.8650
0,CR-T-D-4,651861,220480534,771.0186,17.2503,44.6960,7529.4087,12.8783
0,CR-T-D-6,381380,115082762,522.4294,11.6019,45.0296,4192.8961,12.0337
0,CR-T-D-7,163809,43028583,337.2050,5.7898,58.2412,1703.2410,10.7341
0,CW-S-L-1,411950,283860106,1281.6776,45.4291,28.2127,6963.5646,12.7656
0,CW-S-L-2,443404,315569883,1418.3908,50.6412,28.0086,7648.3964,12.9009
1,CW-S-L-4,430379,303042962,1350.8115,48.1317,28.0649,7374.0260,12.8482
0,CW-S-L-6,267698,171132761,941.0108,31.8155,29.5771,4321.7666,12.0774
0,CW-S-L-7,127871,78459291,804.6919,15.3705,52.3530,2014.2406,10.9760
0,CW-T-C-1,266403,144634578,852.9963,26.5895,32.0802,3909.1619,11.9326
1,CW-T-C-2,194413,111098006,810.8241,21.3921,37.9030,2937.4458,11.5203
0,CW-T-D-4,83091,37881529,645.0696,7.5906,84.9827,1108.9460,10.1150
0,CW-T-D-6,83758,38781839,640.0198,7.4169,86.2921,1126.9455,10.1382
0,MR-D-03,21499,130508,58.4953,0.7573,77.2419,139.3618,7.1227
0,MR-D-05,27621,236044,62.9918,0.8301,75.8846,180.0894,7.4926
1,MR-D-FN,30467,296369,65.9093,0.8665,76.0638,199.1947,7.6380
0,MR-W-FN,15639,126800,29.3986,0.3818,77.0000,101.8620,6.6705
0,MT-D-01,979,3125,104.3075,1.3244,78.7583,6.3031,2.6561
0,MT-D-200,10880,505359,351.8537,3.8550,91.2720,77.2302,6.2711
0,MT-D-FN,10880,604041,389.4624,4.0617,95.8865,78.7360,6.2990
0,MT-W-01,1006,2411,43.1567,0.4572,94.3935,6.4647,2.6926
0,MT-W-200,12320,515871,450.7067,4.5402,99.2702,86.5917,6.4362
0,MT-W-FN,12320,553895,462.9840,4.5576,101.5850,87.1719,6.4458
0,MW-D-01,3988,13556,107.4927,1.3690,78.5191,25.6886,4.6831
0,MW-D-20,20054,606318,73.2080,0.8760,83.5708,137.3891,7.1021
1,MW-D-40,33563,1879303,110.2547,1.2151,90.7371,243.1306,7.9256
0,MW-D-FN,47504,4017196,148.7834,1.5547,95.6991,364.8300,8.5111
0,MW-W-01,3079,22664,40.7655,0.6019,67.7280,20.0195,4.3233
1,MW-W-05,10790,485261,68.2677,1.0429,65.4595,76.3485,6.2545
0,MW-W-10,18023,1451813,144.9790,1.5786,91.8402,137.3130,7.1013
0,MW-W-FN,22316,2275623,146.3487,1.4052,104.1480,177.3140,7.4702
1,fe-pwt,36519,144794,0,0,0,0,0
1,fe-rotor,99617,662431,0,0,0,0,0
1,osm-hawaii-3,28006,49444921,0,0,0,0,0
1,osm-vermont-3,3436,1136164,0,0,0,0,0
1,snap-as-skitter,1696415,11095298,0,0,0,0,0
1,snap-soc-LiveJ.,4847571,42851237,0,0,0,0,0

==> data/reduction_data/reduction_config_final.csv <==
id,gnnfilter,km,kn,m,n,offset,time,timelimit,remaining
Fast,no gnn red,1719970.14,13826.1,3364146.12,251299.57,13179455.57,36.55,36000.0,34
Fast,never,1710760.19,11998.93,3364146.12,251299.57,13270742.77,74.74,36000.0,31
Fast,always,1712214.77,12043.52,3364146.12,251299.57,13269029.0,65.51,36000.0,31
Fast,initial,1711512.19,12046.39,3364146.12,251299.57,13268823.99,58.59,36000.0,31
Fast,initial tight,1712689.78,12085.92,3364146.12,251299.57,13267958.08,45.12,36000.0,32
Strong,no gnn red,1709275.27,13651.66,3364146.12,251299.57,13188267.01,68.86,36000.0,33
Strong,never,1699093.96,11760.18,3364146.12,251299.57,13280037.66,101.56,36000.0,30
Strong,always,1700683.4,11829.66,3364146.12,251299.57,13278028.39,107.17,36000.0,30
Strong,initial,1700745.27,11843.01,3364146.12,251299.57,13277789.12,88.24,36000.0,29
Strong,initial tight,1701520.94,11842.13,3364146.12,251299.57,13277974.34,85.2,36000.0,30


==> data/t100_best_perf.csv <==
fraction,baseline,chils_cold,chils_warm,ilp,metamis_cold,metamis_warm,chils_par,chils_red
0,1,1,1,1,1,1,1,1
0.02777777778,1,1,1,1,1,1,1,1
0.05555555556,1,1,1,1,1,1,1,1
0.08333333333,1,1,1,1,1,1,1,1
0.1111111111,1,1,1,1,1,1,1,1
0.1388888889,0.9998,1,1,1,1,1,1,1
0.1666666667,0.9998,0.9999,1,1,1,1,1,1
0.1944444444,0.9996,0.9999,1,1,1,0.9998,1,1
0.2222222222,0.9993,0.9998,0.9997,1,0.9998,0.9997,1,1
0.25,0.9989,0.9998,0.9996,1,0.9998,0.9996,1,0.9999
0.2777777778,0.9989,0.9998,0.9995,1,0.9996,0.9992,1,0.9998
0.3055555556,0.9987,0.9997,0.9993,0.999,0.9975,0.9991,1,0.9997
0.3333333333,0.9987,0.9997,0.9993,0.999,0.9971,0.9991,1,0.9995
0.3611111111,0.998,0.9993,0.9993,0.999,0.997,0.999,1,0.9993
0.3888888889,0.9978,0.9993,0.9992,0.999,0.9955,0.9989,1,0.9993
0.4166666667,0.9974,0.9992,0.9992,0.998,0.9953,0.9988,1,0.9988
0.4444444444,0.9973,0.9992,0.9989,0.996,0.9947,0.9986,1,0.9984
0.4722222222,0.9971,0.9992,0.9989,0.995,0.9931,0.9985,1,0.9973
0.5,0.997,0.999,0.9987,0.994,0.9915,0.9984,1,0.9968
0.5277777778,0.9964,0.9988,0.9987,0.992,0.9907,0.9982,1,0.9958
0.5555555556,0.9964,0.9986,0.9986,0.991,0.9874,0.9981,1,0.9934
0.5833333333,0.9963,0.9985,0.9985,0.991,0.985,0.9981,1,0.9924
0.6111111111,0.9962,0.9984,0.9984,0.989,0.9834,0.9972,1,0.9907
0.6388888889,0.9961,0.998,0.9984,0.989,0.9833,0.9971,1,0.9901
0.6666666667,0.996,0.998,0.9984,0.989,0.9827,0.9969,1,0.9897
0.6944444444,0.996,0.9978,0.9982,0.988,0.9823,0.9969,1,0.9888
0.7222222222,0.9959,0.9977,0.9982,0.988,0.982,0.9968,1,0.9887
0.75,0.9958,0.9975,0.998,0.987,0.9808,0.9966,1,0.9878
0.7777777778,0.9956,0.9974,0.9979,0.987,0.9801,0.9963,1,0.9876
0.8055555556,0.9953,0.9973,0.9978,0.986,0.9792,0.9963,1,0.9865
0.8333333333,0.9952,0.9972,0.9978,0.986,0.9791,0.9962,1,0.9862
0.8611111111,0.9951,0.9972,0.9978,0.986,0.9784,0.9959,1,0.9861
0.8888888889,0.995,0.9971,0.9976,0.986,0.9777,0.9957,1,0.9861
0.9166666667,0.9923,0.997,0.9976,0.984,0.9773,0.9957,1,0.9844
0.9444444444,0.9917,0.9966,0.9972,0.983,0.9773,0.9956,0.9998,0.9832
0.9722222222,0.99,0.9966,0.9971,0.953,0.9766,0.995,0.9998,0.9813
1,0.9856,0.9966,0.997,0.914,0.9765,0.9949,0.9992,0.9811

==> data/t100_perf.csv <==
fraction,baseline,chils_cold,chils_warm,ilp,metamis_cold,metamis_warm
0,1,1,1,1,1,1
0.02777777778,1,1,1,1,1,1
0.05555555556,1,1,1,1,1,1
0.08333333333,1,1,1,1,1,1
0.1111111111,1,1,1,1,1,1
0.1388888889,0.9998,1,1,1,1,1
0.1666666667,0.9998,1,1,1,1,1
0.1944444444,0.9997,1,1,1,1,0.9999
0.2222222222,0.9996,1,1,1,1,0.9999
0.25,0.9995,1,1,1,0.9998,0.9999
0.2777777778,0.9995,1,1,1,0.9996,0.9998
0.3055555556,0.9994,1,1,1,0.9982,0.9997
0.3333333333,0.9989,1,1,1,0.9976,0.9997
0.3611111111,0.9989,1,1,1,0.9974,0.9996
0.3888888889,0.9986,1,1,0.999,0.9967,0.9994
0.4166666667,0.9986,0.9999,1,0.998,0.9953,0.9993
0.4444444444,0.9985,0.9999,1,0.997,0.9947,0.9992
0.4722222222,0.9985,0.9998,1,0.995,0.9933,0.9991
0.5,0.9984,0.9998,1,0.995,0.9923,0.9991
0.5277777778,0.9983,0.9998,1,0.993,0.9915,0.999
0.5555555556,0.9981,0.9998,1,0.993,0.9877,0.9989
0.5833333333,0.9981,0.9997,1,0.992,0.9858,0.9988
0.6111111111,0.998,0.9997,1,0.992,0.9848,0.9986
0.6388888889,0.998,0.9996,0.9998,0.99,0.9844,0.9986
0.6666666667,0.9977,0.9995,0.9997,0.99,0.9839,0.9986
0.6944444444,0.9977,0.9993,0.9997,0.989,0.9834,0.9985
0.7222222222,0.9976,0.9993,0.9996,0.989,0.9834,0.9985
0.75,0.9975,0.9992,0.9996,0.989,0.9823,0.9984
0.7777777778,0.9971,0.9992,0.9996,0.988,0.9823,0.9984
0.8055555556,0.9969,0.9992,0.9995,0.988,0.9815,0.9983
0.8333333333,0.9967,0.9988,0.9992,0.988,0.9808,0.9977
0.8611111111,0.9957,0.9987,0.9992,0.988,0.9803,0.9975
0.8888888889,0.9957,0.9986,0.9991,0.987,0.9803,0.9973
0.9166666667,0.9934,0.9986,0.999,0.985,0.9798,0.9973
0.9444444444,0.992,0.9985,0.9987,0.985,0.9795,0.9973
0.9722222222,0.99,0.9982,0.9975,0.953,0.9786,0.9969
1,0.9856,0.998,0.9971,0.914,0.978,0.9957

==> data/t10_perf.csv <==
fraction,baseline,chils_cold,chils_warm,ilp,metamis_cold,metamis_warm
0,1.0005,1,1,1,1,1
0.02777777778,1.0004,1,1,1,1,1
0.05555555556,1.0002,1,1,1,1,1
0.08333333333,1.0002,1,1,1,1,1
0.1111111111,1.0002,1,1,1,1,1
0.1388888889,1,1,1,1,0.9995,1
0.1666666667,1,0.9999,1,1,0.9995,1
0.1944444444,1,0.9998,1,1,0.9994,1
0.2222222222,1,0.9998,1,1,0.9994,1
0.25,1,0.9997,1,1,0.9989,1
0.2777777778,0.9999,0.9997,1,1,0.9985,1
0.3055555556,0.9999,0.9996,1,1,0.9978,0.9999
0.3333333333,0.9999,0.9993,1,1,0.9978,0.9999
0.3611111111,0.9998,0.9991,1,0.9998,0.9968,0.9998
0.3888888889,0.9997,0.9985,1,0.9995,0.996,0.9998
0.4166666667,0.9997,0.9984,1,0.9957,0.9945,0.9998
0.4444444444,0.9997,0.9983,1,0.995,0.9914,0.9997
0.4722222222,0.9997,0.9982,1,0.9948,0.9907,0.9997
0.5,0.9996,0.9978,1,0.9934,0.9888,0.9996
0.5277777778,0.9996,0.9977,1,0.993,0.987,0.9996
0.5555555556,0.9996,0.9973,1,0.9921,0.9825,0.9996
0.5833333333,0.9991,0.9969,0.9999,0.9915,0.9815,0.9995
0.6111111111,0.999,0.9968,0.9999,0.9899,0.981,0.9995
0.6388888889,0.9989,0.9964,0.9998,0.9886,0.9805,0.9995
0.6666666667,0.9989,0.9963,0.9998,0.9875,0.9802,0.9994
0.6944444444,0.9988,0.9961,0.9997,0.9872,0.9797,0.9993
0.7222222222,0.9986,0.9958,0.9997,0.9866,0.9797,0.9993
0.75,0.9985,0.9955,0.9996,0.9859,0.9796,0.9992
0.7777777778,0.9976,0.9954,0.9996,0.9855,0.9792,0.9992
0.8055555556,0.9968,0.9951,0.9996,0.9848,0.9791,0.9991
0.8333333333,0.9952,0.995,0.9994,0.9814,0.9783,0.9991
0.8611111111,0.994,0.9949,0.9992,0.9804,0.9771,0.999
0.8888888889,0.9934,0.9948,0.9992,0.9455,0.9755,0.9986
0.9166666667,0.9923,0.9944,0.9986,0.9103,0.9755,0.9981
0.9444444444,0.9898,0.9943,0.998,0.4165,0.9752,0.9975
0.9722222222,0.9853,0.9938,0.9969,0.4128,0.9752,0.9968
1,0.984,0.9931,0.9952,0.4086,0.9749,0.9947

==> data/t50_perf.csv <==
fraction,baseline,chils_cold,chils_warm,ilp,metamis_cold,metamis_warm
0,1,1,1,1,1,1
0.02777777778,1,1,1,1,1,1
0.05555555556,1,1,1,1,1,1
0.08333333333,1,1,1,1,1,1
0.1111111111,1,1,1,1,1,1
0.1388888889,0.9998,1,1,1,1,1
0.1666666667,0.9998,1,1,1,1,1
0.1944444444,0.9996,1,1,1,0.9999,1
0.2222222222,0.9995,1,1,1,0.9998,1
0.25,0.9995,1,1,1,0.9997,0.9998
0.2777777778,0.9994,1,1,1,0.9996,0.9998
0.3055555556,0.9993,0.9999,1,1,0.9979,0.9998
0.3333333333,0.9989,0.9999,1,0.9998,0.9975,0.9997
0.3611111111,0.9989,0.9999,1,0.9996,0.9975,0.9996
0.3888888889,0.9986,0.9999,1,0.9993,0.9965,0.9994
0.4166666667,0.9986,0.9998,1,0.998,0.9947,0.9993
0.4444444444,0.9986,0.9998,1,0.9966,0.994,0.9992
0.4722222222,0.9984,0.9993,1,0.9952,0.9925,0.9992
0.5,0.9982,0.9993,1,0.9949,0.9915,0.999
0.5277777778,0.9981,0.9992,1,0.993,0.9901,0.999
0.5555555556,0.9981,0.9991,1,0.9928,0.9856,0.9987
0.5833333333,0.998,0.9991,0.9999,0.9917,0.985,0.9985
0.6111111111,0.998,0.9991,0.9999,0.9912,0.9838,0.9985
0.6388888889,0.9979,0.999,0.9999,0.9894,0.983,0.9985
0.6666666667,0.9978,0.9987,0.9998,0.9891,0.9826,0.9984
0.6944444444,0.9976,0.9987,0.9998,0.989,0.9819,0.9984
0.7222222222,0.9974,0.9985,0.9998,0.9886,0.9816,0.9982
0.75,0.9974,0.9985,0.9997,0.9881,0.9809,0.9981
0.7777777778,0.9974,0.9984,0.9996,0.9879,0.9803,0.9981
0.8055555556,0.9971,0.9983,0.9996,0.9878,0.9801,0.998
0.8333333333,0.9969,0.9983,0.9996,0.9875,0.9798,0.9976
0.8611111111,0.9957,0.9981,0.9992,0.9862,0.9788,0.9973
0.8888888889,0.9952,0.998,0.9991,0.9861,0.9784,0.9972
0.9166666667,0.9931,0.9978,0.9987,0.9842,0.9781,0.9972
0.9444444444,0.9922,0.9978,0.9986,0.9839,0.9776,0.9971
0.9722222222,0.9902,0.9973,0.997,0.9533,0.9774,0.9967
1,0.9856,0.9965,0.9968,0.9119,0.9764,0.995
